Learning to Configure Computer Networks with Neural Algorithmic Reasoning

We present a new method for scaling automatic configuration of computer networks. The key idea is to relax the computationally hard search problem of finding a configuration that satisfies a given specification into an approximate objective amenable to learning-based techniques. Based on this idea, we train a neural algorithmic model which learns to generate configurations likely to (fully or partially) satisfy a given specification under existing routing protocols. By relaxing the rigid satisfaction guarantees, our approach (i) enables greater flexibility: it is protocol-agnostic, enables cross-protocol reasoning, and does not depend on hardcoded rules; and (ii) finds configurations for much larger computer networks than previously possible. Our learned synthesizer is up to 490x faster than state-of-the-art SMT-based methods, while producing configurations which on average satisfy more than 93% of the provided requirements.

==> diff/git-latexdiff.33774/new/figures/document.json <==
{"_class":"document","do_objectID":"2AA2F351-79A5-45DA-BDCA-B5EDD199E50E","colorSpace":0,"currentPageIndex":0,"userInfo":{"flowArrows":{"arrowConnections":[]}},"assets":{"_class":"assetCollection","do_objectID":"407659CD-18C1-496F-8BF3-887FFF35FCE6","images":[],"colorAssets":[],"exportPresets":[],"gradientAssets":[],"imageCollection":{"_class":"imageCollection","images":{}},"colors":[],"gradients":[]},"fontReferences":[],"foreignLayerStyles":[],"foreignSwatches":[],"foreignSymbols":[],"foreignTextStyles":[],"layerStyles":{"_class":"sharedStyleContainer","do_objectID":"9A8F37C2-DF9E-4BD5-BFDB-C830FDB25FD6","objects":[]},"layerSymbols":{"_class":"symbolContainer","do_objectID":"A09AAD53-2F57-41F0-BA04-98E7136926C9","objects":[]},"layerTextStyles":{"_class":"sharedTextStyleContainer","do_objectID":"44543A82-5F63-48B5-A43E-1BF99A5E10E0","objects":[]},"pages":[{"_class":"MSJSONFileReference","_ref_class":"MSImmutablePage","_ref":"pages\/EB0575C0-53E6-439B-967C-94B3938B0C70"}],"sharedSwatches":{"_class":"swatchContainer","do_objectID":"3B498D1B-44A8-4990-933F-87A49B29D830","objects":[{"_class":"swatch","do_objectID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860","name":"Internal Nodes","value":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837}},{"_class":"swatch","do_objectID":"7D822526-8259-4BD4-8787-12753EFE7EEA","name":"External Nodes","value":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296}}]},"documentState":{"_class":"documentState"}}

==> diff/git-latexdiff.33774/new/figures/meta.json <==
{"commit":"932244b639e24421d42316c5db14720f20458126","pagesAndArtboards":{"EB0575C0-53E6-439B-967C-94B3938B0C70":{"name":"Page 1","artboards":{}}},"version":136,"compatibilityVersion":99,"app":"com.bohemiancoding.sketch3","autosaved":1,"variant":"NONAPPSTORE","coeditCompatibilityVersion":136,"created":{"commit":"932244b639e24421d42316c5db14720f20458126","appVersion":"75","build":129697,"app":"com.bohemiancoding.sketch3","coeditCompatibilityVersion":136,"compatibilityVersion":99,"version":136,"variant":"NONAPPSTORE"},"saveHistory":["NONAPPSTORE.129697"],"appVersion":"75","build":129697}

==> diff/git-latexdiff.33774/new/figures/pages/07E728A4-6089-47BA-B7E9-16085B72CB4B.json <==
{"_class":"page","do_objectID":"07E728A4-6089-47BA-B7E9-16085B72CB4B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"99D03CBC-DFD2-443F-9BEE-E84E6E07C659","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"3B416AD9-6AEB-48E9-BF86-E3F6C3DE4F97","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"synth-architecture","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":1177,"width":603,"x":283,"y":-105},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"502941D4-9C53-4EE3-B69A-8DEFB150D0C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"6B4E8E26-6831-4DCF-99DD-7E65BB1A0BF7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.30061307601411,"width":1,"x":244,"y":232.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BA30BE6F-BE19-4D53-BCC3-85862095383B","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, -3.715136657468476e-18}","curveMode":1,"curveTo":"{0.50000000000000011, -3.715136657468476e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000000011, -3.715136657468476e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, -0.079246852270515353}","curveMode":1,"curveTo":"{0.5, -0.079246852270515353}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"shapePath","do_objectID":"479761BB-B86E-49D9-9C66-156A2AD92896","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.5,"width":169.5,"x":75,"y":757.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1F66FFC1-7240-4F7D-8184-D15868FE929D","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, -2.5970129230997812e-18}","curveMode":1,"curveTo":"{1.0000000000000002, -2.5970129230997812e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, -2.5970129230997812e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, -0.49340747949586561}","curveMode":1,"curveTo":"{1, -0.49340747949586561}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.25513053220004078}","curveMode":1,"curveTo":"{0, 0.25513053220004078}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},{"_class":"shapePath","do_objectID":"BD3D596D-B683-4979-B5D7-849381F208BA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.5,"width":162,"x":244.5,"y":757.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"37EEA247-925B-4780-8596-8D0E102EFDCA","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.6554303850446429},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.4802973661668763e-16, -2.5970129230997812e-18}","curveMode":1,"curveTo":"{1.4802973661668763e-16, -2.5970129230997812e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.4802973661668763e-16, -2.5970129230997812e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, -0.49340747949586561}","curveMode":1,"curveTo":"{0, -0.49340747949586561}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999956, 0.25513053220004078}","curveMode":1,"curveTo":"{0.99999999999999956, 0.25513053220004078}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999956, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999956, 1.0000000000000009}","curveMode":1,"curveTo":"{0.99999999999999956, 1.0000000000000009}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999956, 1.0000000000000009}"}]},{"_class":"shapePath","do_objectID":"5BB73D97-355E-47AE-9AE4-CA56619D55B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.5,"width":1,"x":244,"y":757.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"374C9B31-CCD1-4563-AE20-D9EBA5DBF0A6","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.6552109491257441},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000001199, -2.5970129230997809e-18}","curveMode":1,"curveTo":"{0.50000000000001199, -2.5970129230997809e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000001199, -2.5970129230997809e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999998801, -0.49340747949586555}","curveMode":1,"curveTo":"{0.49999999999998801, -0.49340747949586555}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999998801, 0.25513053220004073}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 1.0000000000000009}","curveMode":1,"curveTo":"{0.5, 1.0000000000000009}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1.0000000000000009}"}]},{"_class":"shapePath","do_objectID":"D0819973-E22A-42F7-840E-41A21DCCC874","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":65,"width":1,"x":74,"y":1052},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0BCF2673-E1A5-4C0C-9886-17CEA627C89F","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, 0.0076923076923076893}","curveMode":1,"curveTo":"{0.50000000000000011, 0.0076923076923076893}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000000011, 0.0076923076923076893}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, 0.0076923076923076893}","curveMode":1,"curveTo":"{0.50000000000000011, 0.0076923076923076893}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99230769230769234}"}]},{"_class":"shapePath","do_objectID":"D559EE2F-4E91-4E9D-BBEE-FAA5D27E382C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.8294246368862,"width":1,"x":244,"y":86.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"14D381EF-8500-4CD9-8775-958B1676822C","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, -3.7402888254259229e-18}","curveMode":1,"curveTo":"{0.50000000000000011, -3.7402888254259229e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000000011, -3.7402888254259229e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, -0.069707763168801604}","curveMode":1,"curveTo":"{0.5, -0.069707763168801604}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"group","do_objectID":"A656A335-DC96-42DE-93A8-FF147E799E7B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":228.5,"width":219,"x":57,"y":413.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F0A7423-BB47-4206-81E7-7CD7DC89406F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"E76A2F8F-8A8A-4600-9F34-BF4AE626BEB4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":70.38085211048305,"width":1,"x":186,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3E3CA068-E100-4DAB-B78F-2A93F9572BB7","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, 0.22733455933274846}","curveMode":1,"curveTo":"{0.50000000000000011, 0.22733455933274846}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 2.0186435432676298e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000022, 0.30378791204345806}","curveMode":1,"curveTo":"{0.50000000000000022, 0.30378791204345806}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"group","do_objectID":"7136966E-1EEC-4FDD-A090-0D40F99605EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":151.2087048367277,"x":0,"y":59.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5250CD17-D779-4BB0-B823-E28F6734EB6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"75389CD4-3C22-4E46-AF15-70A6C8F8EE5E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":60.70870483672776,"x":90.5,"y":45},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D87096F7-46E2-4398-8EA7-8D3692D29CC5","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.52710727540740665, -2.4999999999999969}","curveMode":1,"curveTo":"{0.52710727540740665, -2.4999999999999969}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-7.2380745275999878e-16, 0.49999999999999289}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.55525323637500057, -2.4999999999999969}","curveMode":1,"curveTo":"{0.55525323637500057, -2.4999999999999969}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999911, 0.5}"}]},{"_class":"group","do_objectID":"D3A99346-0D6B-430C-9633-0C51E9236E52","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":90,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"26155926-0FAF-4BD6-8625-1674723D65D7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"4D3CEE22-4CEE-414E-BF7E-45B2BA660668","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":90,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"27D5C3FC-7A81-4954-9975-091F1A1DA5D6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"B77E8BF0-B922-45A7-9593-6745AB0C4B31","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":90,"width":90,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"699A756C-E69F-45A7-95B3-B3AFCF6357B6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9356764641360961,"green":0.7660677709061799,"red":0.6529075662389835},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"97429621-3849-46F4-96CC-0E1E8E9C396E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"z","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19,"x":35.5,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"549ED4A9-18B5-4699-9B51-3C90A59F18C4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5833333333333335},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"z","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5833333333333335}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 14}, {17, 20}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]}]},{"_class":"shapePath","do_objectID":"35FE1D8D-523F-4267-98B3-0DB2A29C71C9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":94,"width":1,"x":187,"y":134.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8FCE364F-7E1B-47A2-B247-DEFAFAC4568A","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.50000000000000067, 0.10106382978723427}","curveMode":1,"curveTo":"{-0.50000000000000067, 0.10106382978723427}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.0053191489361701372}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.50000000000000067, 0.10106382978723427}","curveMode":1,"curveTo":"{-0.50000000000000067, 0.10106382978723427}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99468085106383131}"}]},{"_class":"group","do_objectID":"4B034317-0316-4DE3-A312-49A99EB88BF6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":94,"width":64,"x":155,"y":50.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0987C57B-16A2-4E54-950B-EFDAB63A620B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"F8F34493-588B-4C6A-8C7A-57A42B6188F9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":64,"width":64,"x":0,"y":24},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3D346177-00DF-4A1B-9237-110051E29238","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"DC7D3D1A-9AFB-443F-A7DC-04E8FB567283","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"+","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":94,"width":47,"x":8.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"58515DB1-ACD2-4AD9-8148-2B7DDC192787","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":78}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.3541503021682518,"green":0.3541503021682518,"red":0.3541503021682518},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.3},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"+","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":78}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.3541503021682518,"green":0.3541503021682518,"red":0.3541503021682518},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.3}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 36}, {41, 40}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"group","do_objectID":"8FC469AB-B7F5-4E3B-AD4B-D5B96401E85D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":479,"x":1,"y":151},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"33AEC476-F873-42A5-82D1-EE1C6E431BA4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"D87DA093-A0E8-4488-85C9-399A81A0F1B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":479,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F3F84E38-18BC-4856-A5F7-FBB743B83C1F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"E6564650-A4F3-4FE0-9B4B-78EA0BA0EE8E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Embedding","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":220,"x":129,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E92EC896-DCC0-4F93-A809-4EAB1790AFE7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Embedding","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{33, 7}, {154, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"97C564C1-AD0D-4A10-B2EE-657C31A5A491","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":17,"y":703},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DAD4B64A-9739-4A5B-835B-631CB6687DA6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"03D76C87-FA00-4B35-A95A-55BC18676170","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DB716607-0395-4858-A397-0063B77FEF58","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6341898104039634,"green":0.6341898104039634,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F57ED46A-22C3-4F9D-AB0B-6926CFF76F8D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ReLU","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":53,"x":178.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7822D935-6CCC-4369-A2C6-65BB67DFEC92","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"ReLU","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {50, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"90386999-AA3D-447B-BF5E-C9C7D9966D5C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":595},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57FE58D9-FA64-494D-8D62-2A62E1BDEFC5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"C3CBA8EA-A788-48E4-A0EE-56645674F7B4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A70CC3B-DE05-470F-8187-677A970E3E92","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"5CCB9FD6-F153-458B-BBD8-30D7B6DF0DCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":17,"y":52},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B341D4A4-4DFA-4071-9E63-274E1756A9D9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"819E2398-AB85-4405-8C71-3C1B77612C2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F96358CA-7824-42CF-B50F-F87A7B19397D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6663955316310975,"green":0.9376991969437479,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"B4E8E2D1-BD11-4814-93A5-F972DA02D3BC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Graph Attention Laye","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":202,"x":105,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"00FC0CC2-1DF4-4A49-905D-6402E3EB0C94","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Graph Attention Layer","attributes":[{"_class":"stringAttribute","location":0,"length":21,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {202, 20}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"3D64AEEF-014A-478A-8A7B-EDF56D573B1B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":17,"y":98},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E0431F09-0948-4FFD-9BFF-D3B66CE31E6C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"0DD3F2AE-D723-4C26-9A09-8B420D1FE629","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"48CC5AF2-E60F-4955-8B2C-29CCBDF6DDE4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"F7BDDFD9-A7E6-4682-AEA6-ADC388E42A2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"487C38EC-0EF0-4199-8C3C-F4388A0BB5AE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9407308827275815,"green":0.8633758746119456,"red":0.8574646376507912},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"D4C3C0CF-7C54-4788-A5AE-F74C3E82F2D8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ReLU","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":53,"x":178.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"827841AA-7C2B-45C0-9AA3-0BFFF6FC3C97","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"ReLU","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {50, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"55219586-6EF4-4CEC-953F-2C5FB380792F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Processor","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":142,"x":174.5,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0E9132DA-1604-4887-B59B-83B99947D56E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Processor","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {139, 22}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"728385E1-8AEE-4327-AF5B-CB5D3858D62E","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":12.38575978758843,"x":421.5085859170186,"y":47},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9891C36F-5228-4148-845B-6B3BFF1ED57F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"text","do_objectID":"66C12108-7F59-4BEF-A08D-E29F6810E282","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"6x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":22,"x":444,"y":75},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54D7064F-3BFB-4BA2-B833-08FFB0D401C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"6x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {22, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"6B8CA03F-23B1-486B-A30A-8D26DF47BCC9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":297},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6C3FAC2B-10CC-4A74-9D1B-DCBBB018DE6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"363019BA-7F6B-4763-8CB0-41DD9B68C8F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D64C9A89-B36D-4AB7-8C47-A950A2E09709","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"C399DE82-89C4-4A89-9399-D75752CD7821","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":17,"y":52},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E6B4A092-15F6-45F7-B356-A4DAD7DF736F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"0C047A3D-6FE0-427D-8E16-771D7274D58B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BB08B761-61F5-4C50-B9AE-A37903ACD9C7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6663955316310975,"green":0.9376991969437479,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F629CFA7-703C-4EBE-8C66-9A0FFD8AEEBB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Graph Attention Laye","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":202,"x":105,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69450A7E-7088-49CC-8F3F-2198B8994D70","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Graph Attention Layer","attributes":[{"_class":"stringAttribute","location":0,"length":21,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {202, 20}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"E5BCFF99-A1C6-4B37-B45E-5FBE5B5D8F05","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":17,"y":98},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"78AF391B-E9A2-4530-8ED2-D24F6439667A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"715D5552-ABCF-4D45-8998-87C099D1A1AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ECDB0E80-6714-455D-9044-5FAE9DC7AADE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"CC69446D-5637-4701-BBDB-6E43119994E4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"30D74613-E067-457E-9373-E972D24F1B13","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9407308827275815,"green":0.8633758746119456,"red":0.8574646376507912},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"BD2DE498-662B-4348-B9A2-73CB3D8F3665","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ReLU","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":53,"x":178.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B217017E-5499-431C-ADB9-3A518FAFFEBE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"ReLU","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {50, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"AF6ADE43-6775-47C0-9ADF-2D4B8DC93FEE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Encoder","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":116,"x":187.5,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"887E554A-6A2D-450E-AE6A-54EB02CEA521","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Encoder","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {113, 22}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"3F52AA9A-FE18-4E0A-8E51-C5FC4653A464","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":12.38575978758843,"x":421.5085859170186,"y":47},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EFF70EA0-A748-4593-94D5-BCDD72B86FC1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"text","do_objectID":"C1798626-076A-4EB9-AECD-A6C20FB9E32B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":22,"x":444,"y":75},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F3634D66-1631-41FD-B475-4DA6C169466E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {22, 15}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"rectangle","do_objectID":"F8B546F1-61C7-4358-AB42-BA5F7568DB4A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":209,"width":147,"x":1,"y":843},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B991F3B8-C874-4121-9999-ED7B61E5FA51","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"E030444B-D9AE-4DDE-A054-53933234390A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":209,"width":147,"x":333,"y":843},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F67BFB76-2F37-4C53-832D-3132890EFFD5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8941176470588235,"green":0.8941176470588235,"red":0.8941176470588235},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.3506840297154018},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"FAD4F33D-F708-4FA2-900E-93B9060E4620","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Argument Decoder","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":93,"x":28,"y":859},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3B167CF8-2887-4D1C-A359-745935DEB3B2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Argument \nDecoder","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 5}, {87, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D05AF2F8-7F9E-4200-8044-E54FCD74EEA4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":22,"x":581,"y":663},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"850C0DD6-9622-453C-B9BF-467C53669BFC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {22, 15}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"F7BEED87-EF10-4D2B-A8EB-18F0F77C3CC8","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":87,"x":484.5085859170185,"y":634},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7F1C2D98-4106-4F04-990F-3501FD9AB685","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"bitmap","do_objectID":"D8782111-ACA0-4580-A13B-D83759F6EBCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":73,"width":76,"x":208,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"28372AF0-D031-40AF-8F1E-1C2A28D9DE69","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/e27b189f3b07ec504190d988e5da9508529aa531.png"},"intendedDPI":144},{"_class":"text","do_objectID":"C917AFAD-3CA7-4AD2-8296-C6C4BAA22FF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"…","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":60,"width":51,"x":219.5,"y":898},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CB14C0B5-654C-4C8D-8214-D54BFBFD43CA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":50}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.8333333333333336},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"…","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":50}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.8333333333333336}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{5, 43}, {40, 6}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4BAF4B78-E2E5-451A-BDD2-CE7E8EA00CD8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Dconn2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":58,"x":46,"y":939},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EB4E6FF1-36AF-4A48-A3DE-5FBFA6FFA9BB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Dconn2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}},{"_class":"stringAttribute","location":1,"length":4,"attributes":{"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2166666666666667,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":13}},"NSSuperScript":-1,"textStyleVerticalAlignmentKey":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0}}},{"_class":"stringAttribute","location":5,"length":1,"attributes":{"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.1333333333333334,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":8}},"NSSuperScript":-2,"textStyleVerticalAlignmentKey":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {55, 22}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8E6A4815-97BE-4AD1-87FA-F7E3756D61A0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Argument Value Proba","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":147,"x":1.5,"y":1129},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FF1D96CE-F531-4926-8E8A-CCDC8146C21D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Argument Value\nProbabilities","attributes":[{"_class":"stringAttribute","location":0,"length":28,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {146, 40}}","lineSpacingBehaviour":3,"textBehaviour":0}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.33774/new/figures/pages/4FB016CF-8D53-4C40-8A81-D87F87B96BDC.json <==
{"_class":"page","do_objectID":"4FB016CF-8D53-4C40-8A81-D87F87B96BDC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9DBFF473-42E7-4FFD-8FD3-2A69816D9786","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"3D158123-CE5E-4503-940D-FE919868521B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1242,"width":2180,"x":-156,"y":-24},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FEAB0DBF-CA87-4CA9-AA8A-BEBD7DD93425","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"CD8A271D-5AE4-4FCB-ADF1-72CC1A67ED22","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":1242,"width":2180,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0AF481E3-65FE-442E-B611-18DD7FF54F6E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"DD010E18-6F82-43D2-8AC4-2317507C1E84","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":340,"width":279.9999999999999,"x":76.00000000000003,"y":306.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0E85F4F5-A241-4292-869B-3229E558A052","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"A3AFC222-AD2D-4A04-B14E-EFA65A6B00FF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.4709141274238249,"width":203.4942758360059,"x":36.54994274724379,"y":113.9612188365652},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F99A6730-8E75-490C-87C8-45CF53F95B11","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"D2DCB38C-4692-4119-B47E-A0DC5EC795FB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":203.0003576907728,"x":36.54994274724379,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2F20388E-B15F-4E87-90C8-3BE933D13849","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"3E99AE2A-E182-4144-85D4-46E66013CF8B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452330317,"x":36.7969018198603,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"48DE4CF1-4642-4A74-8E66-CAE5FE84D508","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"6E57C934-05DC-4B3E-B9EF-D5D631ABB9CC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.70637119113576,"width":0.9878362904660491,"x":36.30298367462728,"y":28.72576177285319},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DC4812E-1702-4AE1-8AD4-326A41293C00","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"6620D30A-3B75-4956-A49E-67EC985D9C7D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.7063711911357,"width":0.9878362904660207,"x":239.7972595106332,"y":233.1024930747923},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F394B36F-541A-4B81-9835-34240417E6F6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"0EBED3F3-F46F-4FD8-B9DA-FB5BAE62850A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452329251,"x":239.7972595106332,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5FCC0579-CEB2-4D52-9C04-FC6C015B0796","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"F385834A-3289-4A48-8348-D64E2101E813","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.6066481994461,"width":39.01953347340893,"x":240.980466526591,"y":114.196675900277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D8CF6A23-A2F9-4DD5-8354-EBD67D05F0CF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"0C03BE55-1887-4238-8829-D3A2B3E158E7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":203.494275836006,"width":43.79501385041559,"x":116.3479853929143,"y":-9.918883070357467},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D4D909A-87A3-4D9D-A11C-A2B5265CFBDA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214913, 0.16551566224734221}","curveMode":1,"curveTo":"{0.98903615697270941, -6.3100566438656358e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270941, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119011913, 0.83783632733723856}","curveMode":2,"curveTo":"{-0.0036902158117899935, 0.16216367266278806}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055505458e-05, 0.50000000000001277}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270941, -6.3100566438656358e-17}","curveMode":1,"curveTo":"{0.99816007339702095, 0.83218232891401733}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999967, 1}"}]},{"_class":"shapePath","do_objectID":"9FB80D71-861D-4BDC-8399-4F5D82C88832","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":225.827336199336,"width":28.3544037957066,"x":117.8386849955116,"y":47.40445711563842},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2384CF17-D57C-4BF6-803E-2B140DF5269C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90035812620695954, 0.16551566224734143}","curveMode":1,"curveTo":"{0.88059467471684649, -4.163336342344337e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.88059467471684649, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.042035277169055113, 0.83622408638765189}","curveMode":2,"curveTo":"{-0.038643635947275372, 0.16055143171320319}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.0016958206108909331, 0.49838775905042565}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88059467471684649, -4.163336342344337e-17}","curveMode":1,"curveTo":"{0.97996167639572429, 0.83218232891401622}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999978}"}]},{"_class":"oval","do_objectID":"03F30282-1076-4246-B02A-1EB49A16F36F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029362,"y":85.23545706371198},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3C052C14-2817-4C96-AFFA-1998647FFA2E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A8AFDF9F-58E7-4E23-80EC-2A06C12F2041","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029362,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"12239041-D8FD-4393-A9B2-60DED454C2C9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"5B90498E-E2D9-4290-B3B9-82CA64F53B0A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570632,"width":60.25801371842894,"x":209.4212935788023,"y":282.5484764542937},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A5FAFF11-72A1-4003-9839-F63540CC82DE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"99000815-B03C-401A-8AD6-3235D97374C3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842893,"x":6.420935888029362,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6EE07E62-1218-4DC4-9426-E615FB18A266","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"54B3FEBB-E2CE-4817-BBA6-145EA024A7EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842894,"x":209.4212935788023,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69F3E150-8F29-4915-9985-61BE22311E71","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DA89243A-5CF1-45B6-A09A-A5F315AA827B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570641,"width":60.25801371842894,"x":209.4212935788023,"y":84.76454293628814},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F0D77A4-677C-481A-9415-CD55BCB29F2B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"E0EA68C0-9464-4F70-9530-1C81A546C588","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.65941613304938,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9A5E7CF9-1422-484F-978B-5CEFB28D3C6C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {18, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"97DC322F-42D2-4B73-B73D-7ADCED66FC3B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315593,"x":231.6476101142883,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7A579B03-0B15-42C3-AE04-FBADA63B53F6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"0FE7F96D-2DAE-4226-8C6E-C496BE3C8034","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.16549798781637,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FAB2FB47-4589-4A48-BBE6-A0F0190DFA9B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"82A6D17C-BF91-445B-8854-F0DCB09530CE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885493,"x":231.6476101142883,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9E6F5991-6870-45BE-A998-3FF98006DE63","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"CCC31075-4F09-4CFA-B362-BCE0379FEDFF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315584,"x":27.16549798781637,"y":15.00604985287606},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"080CAA44-63D5-4662-8B65-CFF080A195CB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A9E6CE29-2BE2-4AA9-85FA-FC65270B06A4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":16.29929879268983,"x":232.6354464047544,"y":297.083612179746},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"19057889-5BC7-4CA8-A76C-D49869312F00","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {15, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"B1852E43-AADD-4820-87A8-6806FC5C3B9C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":149.2797783933518},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"89DDB1B3-AB90-45D8-A481-A0CBBA8189D8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"E8D8DDFF-323D-4029-94B4-1E631AB5C3AA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8A328868-1EEB-4B61-9104-68C8D89BCA7B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6084806116615853,"green":1,"red":0.7325389329268424},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"15F769C9-D6F1-4018-A5C9-9F0E37AAAC9A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194481,"y":5.116853176975791},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2E435F9D-D5AC-453B-BD6C-A3E38F962ADE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"1A18F112-4B05-43EF-8F6A-518DAC7E8FF4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.202216066482,"width":31.1168431496805,"x":122.49170001779,"y":72.99168975069256},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8069203D-E26E-4563-80BE-9E52B748D97E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"3F235264-200B-4445-9CF3-8ADD10C85AB7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.202216066482,"width":31.1168431496805,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DACFB3EC-B3EA-45EF-8973-B1A61A373887","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6078431372549019,"green":1,"red":0.7333333333333332},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"719C668C-8DB6-4217-88F9-2EAB3F50DCC4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194528,"y":5.116853176975745},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E236D336-E55C-4D90-9114-81B50DE5D19B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 17}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"7FFC4B1E-F276-4BAF-947E-8A89D5709AB9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":244.98340003558,"y":151.634349030471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"990D7B4E-DE46-479E-A622-57244B3CA33C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"4F8FBDCD-7526-420E-9F12-D5CAFF3F896B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"08CF4521-5BCF-4627-BBCA-9A87DABBCB3B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6084806116615853,"green":1,"red":0.7325389329268424},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"24D60645-5C91-4C67-9759-90A64137B669","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129167,"x":8.890526614194508,"y":5.116853176975777},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EF0C4A18-7D7C-4DE8-82B4-939F1211F33D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {10, 17}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"5F8C1AAB-ADE9-49D7-9EB7-4E9DD7F6A358","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":144.718016553276,"y":175.1800554016621},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B83C9823-9B73-4E7B-9BE7-C2FD749446C1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"60504E8E-4281-4DFD-8924-D4B73B1B00E9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"72E4AD60-B24E-4A76-9B65-9E04AF499330","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6084806116615853,"green":1,"red":0.7325389329268424},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A39BA1DE-1D6D-4612-954A-BCBE2F159362","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"0","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129168,"x":8.890526614194508,"y":5.116853176975773},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FAA52B50-EFA3-4186-ABE7-56AC632E1AB7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"0","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"group","do_objectID":"32408FB9-E259-43B3-BA81-761C5F1D583F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":354,"width":261,"x":1241,"y":293},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"21FC69B5-9D99-4998-8C87-AD7BA805D2EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"2E08CFBD-8C81-4783-8C0E-6D3AEE94D969","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.9806094182825547,"width":171.8780487804877,"x":59.74108818011253,"y":118.1634349030471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7E925204-9F1F-43B0-B030-509F21193445","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549854, 0.75000000000000011}"}]},{"_class":"shapePath","do_objectID":"EDCBED0C-0638-4612-84FB-95BBBB4FC9E8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":86.78393351800554,"width":0.4896810506566602,"x":30.11538461538457,"y":148.5623268698062},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0AE4BF66-3710-441E-B788-87F0C106E770","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.3474576271186469}","curveMode":1,"curveTo":"{31.999999999999989, 1.3474576271186469}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.32485875706214756}","curveMode":1,"curveTo":"{31.999999999999989, 0.32485875706214756}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"0CC6A87B-3620-4766-BF9E-DCD43F619D24","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":58.83656509695291,"width":0.4896810506566567,"x":29.62570356472793,"y":59.81717451523552},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8EA860FA-A001-4FF9-BDBB-174CCCBC6583","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 1.5125000000000037}","curveMode":1,"curveTo":"{31.999999999999972, 1.5125000000000037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999867, 0.99999999999999656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 0.0041666666666676788}","curveMode":1,"curveTo":"{31.999999999999972, 0.0041666666666676788}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"8864969E-0A9F-45C6-8F9D-B7CC4ED3509F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":58.83656509695294,"width":0.4896810506566567,"x":232.3536585365853,"y":235.3462603878116},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"80FFC7D7-1DC9-474C-BE8D-DC056442BABD","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 2.0208333333333393}","curveMode":1,"curveTo":"{29.999999999999964, 2.0208333333333393}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 0.51250000000000151}","curveMode":1,"curveTo":"{29.999999999999964, 0.51250000000000151}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000045453, 0}"}]},{"_class":"oval","do_objectID":"715524D0-0FD3-4479-AB67-395FCF5BB57E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523546,"width":59.74108818011256,"x":-2.840320925579295e-14,"y":88.74515235457064},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FD22F60E-28CA-4A0C-9826-80E07C48DDB6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"D242E661-BBBD-457E-A43B-83ABC00BD96B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523546,"width":59.74108818011256,"x":-2.840320925579295e-14,"y":1.421969181180821e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4EDF41CC-39F7-448F-8DA0-224386985566","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"AAF61D0F-D643-474A-8CD3-C7DAFA1954C4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523542,"width":59.74108818011254,"x":201.2589118198873,"y":294.1828254847646},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6BEE6B42-2ED7-4B94-8260-C93CE9CC17C9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"1CE72A2B-50C7-4378-B6D4-078D4AF4B2B4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523551,"width":59.74108818011256,"x":-2.840320925579295e-14,"y":205.4376731301939},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F180441A-CC9D-444D-8C70-798F5DB5D57E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"8A7E89E7-A2E3-40F9-956A-AD5B8210044E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523551,"width":59.74108818011254,"x":201.2589118198873,"y":205.4376731301939},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2AFBFAFC-3802-4C35-82F9-D0A94B97143C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"40C4A781-0B9F-49FF-A6A3-45E9B543B357","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523548,"width":59.74108818011254,"x":201.2589118198873,"y":88.25484764542935},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5DE7EAC7-4A42-4A09-BF45-9CA597155B4E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"BB45E019-5E48-484D-9F0E-936831758B14","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.98763257648275,"x":21.05628517823635,"y":104.9336028040025},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4F66C3F3-B3CE-4CA8-8E47-13B728BB79CC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {18, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"B0115383-0727-4950-BAAC-AFDAB815F8EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.98828349350998,"x":223.2945590994371,"y":104.9336028040025},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8A20D333-DCA9-41E3-B0FF-5751D59835D2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"4D624CCD-3C5A-405F-AE74-F88C4E1D74AA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.98763257648275,"x":20.56660412757972,"y":221.1358188704845},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"88E83C63-2883-4306-A9BC-D602D2007D83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"87F92063-6A74-45B9-A9E0-FCB45ACF2356","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.98763257648275,"x":223.2945590994371,"y":221.1358188704845},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E7845D25-1730-485E-9F2B-613164DE2077","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"4B29CF75-F110-43C3-916E-138DF88C2F24","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.98828349350997,"x":20.56660412757972,"y":16.18845044943187},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C1E96B7C-811A-4B1F-AE19-6462A345471D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"CD452883-CE0E-4A68-BDB7-3925909319E5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":15.98958532756444,"x":224.2739212007504,"y":309.8809712250551},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4D00C9E5-7D96-42C9-9773-1F79626F7D1A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {15, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"0D22435A-44DC-48A4-804D-A7E7D8133B0B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":12.99153807864609,"x":10.7729831144465,"y":161.3186443552491},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"500C42C4-61A0-4717-85C8-2F52A5FD4D21","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {10, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A3B6520E-78B6-4187-9D0D-E152CB37336A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":12.99153807864607,"x":123.8893058161351,"y":87.28263327491662},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"77DC83FE-B98C-436F-BD6C-B715A76DD24E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 17}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"49ADEC1F-558E-4B3A-BA1E-6D8B4F80DA0C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":222,"width":280,"x":653,"y":359},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CF0D58BB-E714-4D7D-8A3A-F6DF1679FFEB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"3F7A08BE-9B6F-4465-9286-B4AF0B26047D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":222,"width":280,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52C6CFDF-E04D-4B16-B625-8DEBDE990659","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"2D70C10D-DE05-4818-8247-D1A2B7C9E12C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":133,"width":196.0000000000001,"x":43,"y":37},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3FCE22D0-7FB3-4DDC-8F25-9C89A649B0EF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"C69A0F3B-8CEF-4BBE-ACBD-AAAE3BB6B5EA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":20.5246913580247,"width":148.0165975103735,"x":24.39834024896271,"y":24.62962962962968},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AC94A188-5A59-4B5B-9DE4-353FFED2CBC5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"4695EE65-BD58-48C0-BDF0-B9B054C3F2B6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84.56172839506179,"width":29.27800829875522,"x":143.136929460581,"y":24.62962962962968},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87518577-0FD8-4F0F-9A1F-A4B7F718FE99","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"C5DD16AE-D89E-416C-829F-74EEE99857E9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64.03703703703708,"width":118.7385892116182,"x":24.39834024896271,"y":45.15432098765433},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24D48E86-1045-4585-971E-14B2E836BDAD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"29F7A5A5-7B4B-4AF1-96F9-C649C77CF7F3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":49.25925925925927,"width":48.7966804979253,"x":0,"y":20.52469135802471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"42C90D0D-E331-48D8-B3BF-654A05B69C5E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B7118002-77FC-4864-8896-3BFD722BEA54","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":49.25925925925925,"width":48.79668049792531,"x":118.7385892116182,"y":83.74074074074076},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7F032D8E-2164-4304-8319-7CE1025D8BEE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"706CB4AF-A490-4781-B5FE-A596F59D47F6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":49.25925925925928,"width":48.79668049792531,"x":147.2033195020747,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8DFA8C7B-5BE6-48FB-AEBB-C0550D3417FB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]},{"_class":"shapePath","do_objectID":"7E18FD61-7BF9-4F75-98C5-0042F48A2F92","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":126,"x":455,"y":475},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"540B2244-B398-47B0-86D4-F625860F969F","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-6.9388939039072284e-18, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9960317460317466, 0.74999999999999978}"}]},{"_class":"shapePath","do_objectID":"C7449049-58C2-41FE-97E0-91F01E88EB61","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":126,"x":1032,"y":475},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"18DD8D13-CFEB-47F0-9D96-74D339A68D8D","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-6.9388939039072284e-18, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9960317460317466, 0.74999999999999978}"}]},{"_class":"shapePath","do_objectID":"FACFC62F-C93D-41E0-977C-7347ACDF2CF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":373,"x":1585,"y":474},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F8CFB59-654B-4E7D-B3FE-E4F0CB16E612","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8029490616621987, 0.75}","curveMode":1,"curveTo":"{0.8029490616621987, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8029490616621987, 0.75}","curveMode":1,"curveTo":"{0.8029490616621987, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99865951742627401, 0.75}"}]},{"_class":"shapePath","do_objectID":"6CEE36F6-C100-4F21-A27A-8925A18D66A1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":235,"width":2,"x":1746,"y":235},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B1DEBA75-7B21-499A-AF94-8D0F43775B1F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{44.749999999999922, -0.90851063829787271}","curveMode":1,"curveTo":"{44.749999999999922, -0.90851063829787271}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -3.0184188481996443e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{44.749999999999922, -0.90851063829787271}","curveMode":1,"curveTo":"{44.749999999999922, -0.90851063829787271}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999023, 0.99999999999999944}"}]},{"_class":"text","do_objectID":"1A5C302E-A146-4850-BEEB-841089B8CA7C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Neural Executor of t","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":480,"x":552,"y":622},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"80C208D1-4341-41A0-9D6B-580B912AED24","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Neural Executor of\nthe Routing Protocols","attributes":[{"_class":"stringAttribute","location":0,"length":40,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{13, 9}, {452, 91}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"08AD3A9F-2A0A-4D87-992B-101DE8B3E34B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Update configuration","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":480,"x":855,"y":1142},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"81DEC7F4-2947-4BB9-BE5B-EBA3BF232F8E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Update configuration using gradient","attributes":[{"_class":"stringAttribute","location":0,"length":35,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{25, 9}, {430, 91}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"69724B90-B0C9-4089-B747-6DD91270F043","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Routing Behaviour","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":306,"x":1219,"y":681},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A60A9575-CEA8-4FA7-BAB0-A7C16EFE3FE2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Routing Behaviour","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{50, 9}, {208, 82}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"60C0508D-0441-4D08-8066-B92AD1736162","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Topology + Configura","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":432,"x":0,"y":672},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AA80BB92-3158-45BE-9830-3499D3D26ED4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Topology + Configuration  C   ","attributes":[{"_class":"stringAttribute","location":0,"length":30,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{48, 9}, {336, 91}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"73D1FCA6-3F9C-4C31-A1FC-A90DAE08A28F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":206,"x":1974,"y":409},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EBD2535E-4AD2-421C-84A5-5B444CABD11F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"FB494614-2698-4A5D-8D05-46899188526C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":206,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"09E8E915-63CF-4FA3-9931-E9C23FB89D0E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"BB6344DC-2163-4AEA-A689-FD2C62316D78","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Loss L","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":205,"x":1,"y":38},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9AC412C2-CE39-46B8-A63C-487462013B72","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Loss L","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{41, 9}, {122, 29}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"8553C187-EE68-40A3-8A4B-D3354AE5D03D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":201,"width":206,"x":1644,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DCB78611-8A9A-4033-96EF-63182B2E51EE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"9644359B-C076-4D4E-9706-4D8FD2EB81FC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":117,"width":200,"x":1,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"26D358D2-4C5F-41EA-AEBE-9D2779EA6817","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"3FE06E8F-0041-4A20-8DBE-C56CA3389C8A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":117,"width":200,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA428B23-7E4E-476E-A15E-9F6D264672DA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"B6E9E4CC-DC0D-4B07-A7BB-892046C5C917","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":117,"width":200,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54670627-FF6B-4E24-AEAA-3A716D43559A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.8}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9488326362941576,"green":0.9488326362941576,"red":0.9488326362941576},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":4,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F969AF04-B6EA-49B2-96B5-76DAE861E6D4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fwd(A,B,N1) not fwd(","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":177.4647887323944,"x":9.29577464788732,"y":7.791936398317709},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A1A796FB-D24B-47AA-B137-AE41DAA61C4C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":14.28}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.2380000114440918},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"fwd(A,B,N1)\nnot fwd(C,B,N1)\n\nreachable(D,A,N1)\nisolation(A,B,N1,N2)","attributes":[{"_class":"stringAttribute","location":0,"length":67,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":14.28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2380000114440918,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {173, 78}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"4F943E4D-EA0F-46CF-9385-0336B9317CB7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Specification","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":206,"x":0,"y":163},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57348F88-4332-4172-8585-0CF7511C7BCB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":16,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":32}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5333333492279053},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Specification","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.5333333492279053,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 7}, {202, 31}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"shapePath","do_objectID":"FFFA0CBC-486C-4B00-BBFD-D22663E06677","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":368.6197322721346,"width":1861,"x":216,"y":581},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"03ADC152-102C-4760-BEB5-2787688E7909","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, 0}","curveMode":1,"curveTo":"{1.0000000000000002, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999989, 0.99999999999999978}","curveMode":1,"curveTo":"{0.99999999999999989, 0.99999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999978}","curveMode":1,"curveTo":"{0, 0.99999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.67236380370726778}","curveMode":1,"curveTo":"{0, 0.67236380370726778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.67236380370726778}"}]},{"_class":"bitmap","do_objectID":"DAD43045-CA49-4332-983D-85BB7E303F7A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":45,"width":34.48598130841121,"x":339.0560747663552,"y":722},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"150D25DF-A234-4DEC-8AE9-19700041158B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/e0f11cdf2923bae2b45cd3efb8044b40b030ab62.png"},"intendedDPI":144},{"_class":"bitmap","do_objectID":"3B0C1EA4-F38D-43B0-A843-C4774E69A8C4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":128,"width":127.4234234234234,"x":1008.788288288288,"y":973},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8F24CEAE-D199-4A37-B17D-B916F74FCEA0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/01d663ce30413ac4ccb3d4daf88d8449b1542ee9.png"},"intendedDPI":72},{"_class":"bitmap","do_objectID":"AB150690-EA58-46C6-804A-8B3E1D76F198","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":48,"width":42.22222222222222,"x":2103.388888888889,"y":446},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AFF095CC-75A3-4F38-B8CA-A5B39AF842E3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/5dd14e2a1a632d57a09dc9048514822d4ff63b6e.png"},"intendedDPI":144}]},{"_class":"rectangle","do_objectID":"9B6736D2-A295-4134-9F01-A6586D27B2E1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":18,"x":373,"y":727},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FE8E7D63-F170-4421-85E0-4704DF99C0A2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.33774/new/figures/pages/56114387-9EF8-4D54-A3F6-61D3CC4F11DB.json <==
{"_class":"page","do_objectID":"56114387-9EF8-4D54-A3F6-61D3CC4F11DB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD0C62A0-E7A6-4DFD-819B-0292C22D667A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"53285D69-7760-4026-BF4D-A7484FD1CB53","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"graph-encoding","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":true,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":874,"width":1308,"x":-527,"y":88},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A16F1648-005D-4D60-A21B-87B2B701F4D0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"B09A88B2-BA00-4B42-B1E2-64E7DD55E1B3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"graph-encoding","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":517,"x":704,"y":117},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A2F11E15-9682-464B-8672-E8A49F6126CB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"5FC0916A-DCE8-4A32-BF28-60DD3712A30C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":290,"width":197,"x":61,"y":61},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3E14B872-75C3-41F8-8F3D-E054D7D3B89B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.002538071065989854, 0.0017241379310344819}","curveMode":1,"curveTo":"{0.002538071065989854, 0.0017241379310344819}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.002538071065989854, 0.0017241379310344819}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.002538071065989854, 0.0017241379310344819}","curveMode":1,"curveTo":"{0.002538071065989854, 0.0017241379310344819}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.99999999999999989}"}]},{"_class":"shapePath","do_objectID":"02A5613E-9CD8-4F06-8145-91324A8A9CD6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":289,"width":198,"x":258,"y":62},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3166CE4A-0A73-405E-B5C0-D692FE6C1972","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.80555555555555702, 1.1262975778546758}","curveMode":1,"curveTo":"{-0.80555555555555702, 1.1262975778546758}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.80555555555555702, 1.1262975778546758}","curveMode":1,"curveTo":"{-0.80555555555555702, 1.1262975778546758}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"oval","do_objectID":"C50339CD-1FA2-495C-A628-0E02CF2C4006","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":123,"width":123,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87359999-26F1-410B-9F54-23EF9807C015","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"328A3C56-2BA4-4206-919C-F2A3F2EE3CEA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":123,"width":123,"x":196,"y":289},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"20CF0304-EFEF-478F-9DE5-C96581A71914","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"807F6DBA-F306-4593-9E6C-E82B18201696","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"conn(A, B, 12)","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":324,"x":96,"y":323},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6D08D3AE-1851-4770-9173-4863FC83A1A6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8499999999999999},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"conn(A, B, 12)","attributes":[{"_class":"stringAttribute","location":0,"length":14,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8499999999999999,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {320, 46}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"0BE06939-DA36-4A99-A91E-53077720CB3E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3DE952C2-D222-4219-AFA4-9657AED9EE83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8500000000000001,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"oval","do_objectID":"2B679F33-F879-44B3-B3E3-FB0331B9AAA9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":123,"width":123,"x":394,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D32E558-00FF-408B-8477-0C77EF3BB8A2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"46B44009-8AD3-4A05-B2EE-0C16238CF556","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":438,"y":34},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54B0A519-2666-46A9-91C6-35ECE12BA8E8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8500000000000001,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"DB099916-AD57-4CAA-98F6-53C59171E5B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"0","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":25,"x":166,"y":151},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90F5AE11-4163-4285-BFF8-0E7024C7FA7F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"0","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {20, 30}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"B79604D6-428A-492C-9184-53AF09A0249D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":25,"x":328,"y":151},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C4EFE375-13DF-4C43-8A10-CCCF24B39EA1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{5, 8}, {15, 28}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"text","do_objectID":"412B4A3B-30FF-4FE4-AA7D-FA6EEE9A676C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"router(A) router(B)","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":180,"width":469,"x":0,"y":189},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EA573862-1B7F-47FA-8D2B-195D6C26F0F1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"router(A)\nrouter(B)\n\nconnected(A, B, 12)","attributes":[{"_class":"stringAttribute","location":0,"length":40,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 7}, {460, 170}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"81846546-1AFA-4185-BB1C-3E8D3488DAB2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fact Base","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57,"width":223,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"206442EF-96F5-42BF-8E1E-F0B95B0D42E4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Fact Base","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {220, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"FF160815-9AA4-4533-B4FB-941A64F187AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Graph","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57,"width":152,"x":704,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8E9ACF94-4210-4788-A7D9-3EA4DD848B70","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Graph","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {148, 48}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"D5F66AA3-D202-41C5-9F6C-E84ABDCFB6E7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":285,"width":1308,"x":0,"y":589},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD3C7F73-2126-4F59-8701-812850F8EC0E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"4CE0ED86-49FD-4EDE-B080-8F68C406C531","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Node Features","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57,"width":333,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9B916A7F-797D-49C8-8875-1969BDC221C2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Node Features","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {330, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"E7107C90-AD64-413D-BB80-6116AA5B02D1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"h_A := emb(router) h","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":180,"width":1308,"x":0,"y":105},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16001BC7-98E8-40CC-B14E-D98838EC0DE3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"h_A := emb(router)\nh_B := emb(router)\n\nh_connected := emb(connected) + emb(connected, 3, 12)","attributes":[{"_class":"stringAttribute","location":0,"length":92,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 7}, {1299, 173}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.33774/new/figures/pages/CADA8422-4D07-45FA-AE75-76F60DAADAA6.json <==
{"_class":"page","do_objectID":"CADA8422-4D07-45FA-AE75-76F60DAADAA6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6A2E64C4-A666-442C-8D2B-C3DFCA572788","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"A98C8E56-9634-4444-85A5-C840641112F8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"system-overview","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":843.9987708884942,"width":2986,"x":-250,"y":345},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A3B3CB6-630F-46EB-99A0-A4BD13A5EC48","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"A58DF18E-791F-4E7B-BFC4-CDFAE4073513","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":843.9987708884942,"width":590,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"41723CBC-5456-466E-8BC4-224773434BFD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"6A17CC12-4F3A-4D06-8D17-7F09B44CBD8F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":451.3752541595445,"width":590,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3241EEB2-FFDC-401C-AC5D-8ACE5928F193","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"28D7BA2F-9A4E-4469-861F-B815976657C3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":340,"width":280,"x":155,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8EB3FA78-3364-45E7-BF90-BCDF44846A8D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"2F0D68CA-9D4E-4D95-BFF7-36347E613736","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.4709141274238249,"width":203.4942758360059,"x":36.5499427472438,"y":113.9612188365652},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9660C92C-3CAD-4ACB-AD50-B349D2272675","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"06F4905A-C229-478A-BE57-1E192E6464F0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":203.0003576907728,"x":36.5499427472438,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C0CC3D3E-BDF9-4167-9E20-6F1B07BA4936","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"D5FD1E89-CB77-4569-A7DA-B4EBA9E35189","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452330317,"x":36.79690181986035,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F0BE871D-22BC-4F2A-8204-F7BDD7EBC05E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"083D35F6-63C1-4CD4-AF60-049B8EE3AB1C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.70637119113576,"width":0.9878362904660491,"x":36.30298367462731,"y":28.72576177285319},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3A289AF6-A496-472E-B6B1-3D849F98E39E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"F7F295D9-FD71-42F2-9F10-790959C6A136","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.7063711911357,"width":0.9878362904660207,"x":239.7972595106333,"y":233.1024930747923},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2357386F-6743-4C40-BED1-D57101FB3F76","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"43CB7200-4293-4B0A-9336-32CF50447666","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452329251,"x":239.7972595106333,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"86EDFF18-42EA-4798-815C-C15A2F5FB5FA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"614C4F3F-7A48-4370-8119-78B67828227D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.6066481994461,"width":39.01953347340893,"x":240.980466526591,"y":114.196675900277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9C81353D-5033-4706-971E-4AD5F0BDE0D5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"201666C9-6F21-4FC2-8FF3-CFD5111DBABD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":203.494275836006,"width":43.79501385041559,"x":116.3479853929143,"y":-9.918883070357467},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AC884A69-9EF4-4670-AD8C-BF5D7567F28E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214913, 0.16551566224734221}","curveMode":1,"curveTo":"{0.98903615697270941, -6.3100566438656358e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270941, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119011913, 0.83783632733723856}","curveMode":2,"curveTo":"{-0.0036902158117899935, 0.16216367266278806}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055505458e-05, 0.50000000000001277}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270941, -6.3100566438656358e-17}","curveMode":1,"curveTo":"{0.99816007339702095, 0.83218232891401733}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999967, 1}"}]},{"_class":"shapePath","do_objectID":"9808FF20-E9D1-48DD-860B-68D5F68A9AFC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":225.827336199336,"width":28.3544037957066,"x":117.8386849955116,"y":47.40445711563844},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"36420EA1-937C-4F10-A214-655DE8BAF8CC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90035812620695954, 0.16551566224734143}","curveMode":1,"curveTo":"{0.88059467471684649, -4.163336342344337e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.88059467471684649, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.042035277169055113, 0.83622408638765189}","curveMode":2,"curveTo":"{-0.038643635947275372, 0.16055143171320319}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.0016958206108909331, 0.49838775905042565}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88059467471684649, -4.163336342344337e-17}","curveMode":1,"curveTo":"{0.97996167639572429, 0.83218232891401622}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999978}"}]},{"_class":"oval","do_objectID":"886CDA8F-A149-479E-BF78-E9B684E7C8D4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029356,"y":85.23545706371196},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2F0FF9CD-2D84-4F00-AB2C-8C5BE852E327","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0E3F5AC0-D568-4A2E-A68E-926AEC45E827","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029356,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CBD29093-07E5-40B8-9FB5-6696B9F84BB2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"7C86013A-8118-4CC6-B615-BBAA88AD030C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570632,"width":60.25801371842894,"x":209.4212935788023,"y":282.5484764542937},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C69BB4EF-C339-4408-895D-4CFD5E3AC62C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C584D60D-41F9-438E-A71B-B95D9FCF18B0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842893,"x":6.420935888029356,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4CA49793-7273-48AF-AF7A-DC240EAE9D76","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"D70AF02B-896F-44D7-AAA2-7E5530A9471C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842894,"x":209.4212935788023,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BE130E07-4A59-40A2-BA54-1F443A0ECC83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C17ADFAB-7F51-41E7-84C8-80B8A2FE6BD1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570641,"width":60.25801371842894,"x":209.4212935788023,"y":84.76454293628814},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7B1CF1B-7693-40B6-B000-52C954F5F15E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"868C7C8B-6A59-479B-BD43-D5B310723ED3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.65941613304942,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"77D30B99-3386-4E4E-83F1-3AD6BE8B14B6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {18, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A67641AD-2C2F-4B86-A539-672F811DE6CF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315593,"x":231.6476101142883,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0461611D-4D6F-4A62-9D24-739F761A2A0A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"B920B057-FACA-4C46-8926-5E3609E5909D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.16549798781638,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D22AB68-C98B-448E-A8FF-8A3D4691C221","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"E58C11E6-A920-47BE-9DA8-28D86B5B7BF8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885493,"x":231.6476101142883,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F41C471A-3153-4811-A77E-7ECA9EE33E44","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"617D40A4-209F-43CF-A0B0-B3466F695B6F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315584,"x":27.16549798781638,"y":15.00604985287604},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC671E5F-B006-4B98-8B4F-0C1E59CF28C2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"1C7A4649-2CC9-42EB-A010-14317F4A5F8D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":16.29929879268983,"x":232.6354464047544,"y":297.083612179746},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9BF31F6C-C889-4843-B9A9-06617A54AB4A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {15, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"5D18F244-2B1A-4B3F-B2AE-2FB560634169","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":149.2797783933518},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"03CB6764-A7A3-4EBF-ACEC-A601DD8F35A6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"1CC61992-C0DC-4452-8FEE-976B703C5175","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A1C2F481-3EAF-4EA0-9486-59B7B3B59332","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"9E08BF61-916A-46D2-8D56-A70AC600309C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194481,"y":5.116853176975791},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A563D1FE-AD79-4411-9D06-08F67F8A3506","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"F8EE8E58-9DAE-468F-9E9C-CC248BB99426","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648199,"width":31.11684314968051,"x":122.49170001779,"y":72.99168975069254},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C63CAC7B-99EC-40D8-B42B-8D60E8B0A31F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"F24FA664-E6A5-49F0-9D3D-446605CB808E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.202216066482,"width":31.1168431496805,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D1D0441A-7224-4739-895A-EE73CEF63967","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F23E7ED4-EE70-47DB-B4F7-94C027B45AC0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194489,"y":5.116853176975745},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0706D2A6-EA63-4602-AAE3-86F4E3AD99AB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"87C2D9D0-946D-43B4-A84D-FA63A7227B10","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":244.98340003558,"y":151.634349030471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"432983A4-C65C-428D-A2BF-8F3DE6C748AD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"E2CB227D-C6EF-438E-8DFD-2912173EDF74","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E11D9444-D373-4EA1-AEB1-BA4A21AC6EEA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"22AB684A-2A94-4B42-AEE4-511B76B74CCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129167,"x":8.890526614194508,"y":5.116853176975777},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6FA301DD-2E24-4446-9FC8-1811FD3FE566","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"3EA66D16-D3DB-4F4D-8C5D-5C443E9EFFD5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":144.718016553276,"y":175.1800554016621},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"47D1DFDE-F421-4FA6-B8E3-17B37FC485FB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"ED83EAD4-DEEF-4D9C-BAD4-34DA861D1C27","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BC1B1040-0979-4188-9246-7D24BAE26C18","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"02A3A7E4-C1E4-4B07-9EC6-AAA985A6ABCA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129168,"x":8.890526614194508,"y":5.116853176975773},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FFEC8FB0-B048-4173-864F-201FA5B3FC52","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"721B3BCC-7BEE-40BB-8725-E778AC857EED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Topology + Configura","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":590,"x":0,"y":367.3752541595445},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C08850A2-F9AD-43DC-B1C9-91EBDBDB5971","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Topology + Configuration with Unknown Parameters","attributes":[{"_class":"stringAttribute","location":0,"length":48,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{30, 7}, {528, 70}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"E15FD896-4F6B-4EBE-9AB5-54EFC9C926AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":304.053730097356,"width":405.2658179205722,"x":87.61492322857674,"y":539.9450407911381},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1E7CCFD3-C506-448B-8F54-6AE5E3A9264F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"82DFA4DC-5368-4047-9435-7F3B64CB4E28","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":304.053730097356,"width":405.2658179205722,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0C486A54-ABA3-4462-86E5-7E600B271EA1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"6AEBD6CF-4DD5-4079-8566-FB0F37A24EBA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Forwarding Specifica","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":405.2658179205722,"x":0,"y":220.053730097356},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16846062-57B9-4FA7-B665-18EBABF1EDCA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Forwarding Specification","attributes":[{"_class":"stringAttribute","location":0,"length":24,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{89, 8}, {226, 76}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"rectangle","do_objectID":"AE667302-9AA6-4AAD-8CD6-CC086CED8AA5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":204,"width":350,"x":27.77772208577682,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"109E378C-B7AC-4CDD-B60A-7E066EDE472B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9488326362941576,"green":0.9488326362941576,"red":0.9488326362941576},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":7,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"group","do_objectID":"B74A36EC-CCA0-4FF7-9775-163EC22B077C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":204,"width":350,"x":27.77772208577682,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1FBC48C2-1F9A-4B19-AE49-5BF5AA974180","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"9AB5503F-9B7B-472D-801B-70552E412693","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fwd(A,B,N1) not fwd(","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":140,"width":310.5633802816901,"x":16.26760563380281,"y":13.32953013040012},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"75F3DE4D-3FA5-4080-82DB-82C2000D5B90","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"fwd(A,B,N1)\nnot fwd(C,B,N1)\n\nreachable(D,A,N1)\nisolation(A,B,N1,N2)","attributes":[{"_class":"stringAttribute","location":0,"length":67,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {303, 134}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"77BE2C77-DFBB-4FE6-A6B9-D9A3528857C4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"+","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":77,"width":42,"x":269,"y":454},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9E4CFE12-14B0-4FF0-AAAC-550D28B608A3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":3.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":70}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.166666626930237},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"+","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":70}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.166666626930237}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 20}, {39, 38}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"4753774B-119B-49CD-BA71-223C9D882053","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":823,"width":425,"x":2561,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"97AE5EED-FE49-4FBD-85B8-2FD3F4EB2654","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"15A7B898-2750-4B70-9DA4-495F16017D99","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.7502278942570797,"width":308.8752401082231,"x":55.47759166992357,"y":462.8906107566089},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6574AC62-14E7-4084-BC8D-C4B15E708ADB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"F8CF8990-C2FC-4E35-82F5-55B9152E17D3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":308.1255429234944,"x":55.47759166992357,"y":463.640838650866},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6F3F1A05-B04F-4D4E-85DF-A518D3D18FB4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"70AE1BEF-8613-4684-BF87-98B2F7F91C84","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":0.7496971847286957,"x":55.85244026228792,"y":463.640838650866},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3DFE42A-13FE-4D6B-A3F3-BA9B2FD2F8A1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"B79190B3-3AB5-480A-9E57-AE6A53C18564","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":136.5414767547858,"width":1.499394369457391,"x":55.10274307755923,"y":327.0993618960802},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DF99D025-7359-40B5-AA40-4FE34F913B13","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"201E9740-0664-41D0-A8AE-2FB63A4894CB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":136.5414767547858,"width":1.499394369457377,"x":363.9779831857824,"y":652.6982680036463},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5456073C-F6CF-49E9-8B76-9D7F0C591003","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"458E66B1-73F8-4D15-8150-74D7C4561D20","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":0.7496971847286886,"x":363.9779831857824,"y":463.640838650866},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AF15C6D5-721B-4BCD-A517-5C6BEB130C61","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"634365FC-075B-4971-A348-4D1D07C18A67","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":59.22607759356708,"x":365.773922406433,"y":463.2657247037374},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A4D0DD02-0C5E-4919-8D47-FBD4FF9E0D60","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"2FC51DF3-024B-4A1D-B7C5-9D265EA128E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":308.8752401082173,"width":69.77119416590659,"x":174.9513108999078,"y":273.192279672418},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B0122D4B-A448-40B0-8C58-9A7D9F0A9281","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214468, 0.16551566224734071}","curveMode":1,"curveTo":"{0.98903615697270364, 1.3552527156068805e-20}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270364, 1.3552527156068805e-20}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119008764, 0.8378363273372309}","curveMode":2,"curveTo":"{-0.0036902158117900589, 0.16216367266278717}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.376865005542089e-05, 0.50000000000000933}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270364, 1.3552527156068805e-20}","curveMode":1,"curveTo":"{0.99816007339701507, 0.83218232891400512}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999989}"}]},{"_class":"shapePath","do_objectID":"0AAB30B0-7969-4CD7-A921-E0A76691C87A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":346.4140021264661,"width":42.70527774559167,"x":178.2536427526722,"y":362.9088202776448},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A808193C-2F99-4588-8A0A-E8A135DE2E23","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99282591104102025, 0.16551566224734071}","curveMode":1,"curveTo":"{0.99140296751608004, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99140296751608004, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0029128490187179177, 0.83787232606810791}","curveMode":2,"curveTo":"{-0.00289593074201837, 0.16219967139366409}","hasCurveFrom":true,"hasCurveTo":true,"point":"{8.4591383497849108e-06, 0.50003599873088633}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99140296751608004, 0}","curveMode":1,"curveTo":"{0.99855726603030615, 0.83218232891400523}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999978, 1}"}]},{"_class":"oval","do_objectID":"2E976E2D-1669-4B50-A7A0-328936CB6707","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690102,"x":9.74606340147306,"y":417.126709206928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8297C94C-928D-401E-8A69-4457C2193E06","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"F8B57D22-3F90-452F-8631-79BEC6CDE07E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690102,"x":9.74606340147306,"y":281.3354603463993},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3ADD04A-5326-4C46-8D9C-673720FBF1C3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"2FB80FE3-E640-4132-AC14-802E247EE74B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.52780309936179,"width":91.46305653690104,"x":317.8716063249675,"y":731.4721969006381},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"994E4F75-4EDF-4E1B-AED0-C8419A3E8414","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"122FFDF3-4364-44D0-85C8-0A2CE4DBF84B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690102,"x":9.74606340147306,"y":595.6809480401093},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA474233-0E8E-4F49-BA4F-965A5F8DCDAD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0A41C24E-6BE9-4AF9-BF0E-AAA7ACC9449E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690104,"x":317.8716063249675,"y":595.6809480401093},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A62D2EB2-2254-43BD-B590-05BAEDA72BB4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"1F58FA08-46D7-4DE7-9C20-9136080F1658","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690104,"x":317.8716063249675,"y":416.3764813126709},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10DBADD8-A288-4B4C-9EC9-2441227656A8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C8F74373-1F56-4990-9EB1-1F91FCA20817","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":28.98829114284295,"x":41.98304234480702,"y":441.8906107566089},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D2B19C6B-BCE6-495F-9688-E5053311F5D1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {28, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"67E03641-5C4B-4267-A954-8549F08DC9E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":26.98909865023313,"x":351.6079796377588,"y":441.8906107566089},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4690AAB9-3338-40B1-826D-F573AFE8DFD5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {25, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"451B1A58-BBE2-47E1-BF2E-71E0DDB549CE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":28.98829114284295,"x":41.23334516007833,"y":619.6946216955333},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32FE3AC1-9AE1-4095-BB1F-54556944E8BE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 8}, {25, 27}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"13C698E9-FB01-4255-AB10-D86E4C33D621","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":28.98829114284297,"x":351.6079796377588,"y":619.6946216955333},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B13E6EF0-4B19-4307-B7CD-E1E67BF363F2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {27, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"AC3892CE-24B0-43E1-9338-F9DFEB625F9E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":26.98909865023309,"x":41.23334516007833,"y":306.0993618960802},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5AF7AF9A-DA79-44CD-A948-1D8B38D20CE5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {24, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"89BB4052-7FFC-4E33-99E9-0F6EB12A7903","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":24.98990615762318,"x":353.1073740072163,"y":755.485870556062},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3638287C-8A35-4C7F-ADA2-47E6599CB9CE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {23, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"404E3229-9469-4DB1-9A8D-23CD9C1A9DA3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.26800364630822,"width":47.2309226379079,"x":0,"y":519.1577028258887},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"21E30F49-FC7C-4AF3-95F7-E5BDA0DF2771","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"AF8E9950-4F18-4A29-94B4-C52844C600F2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.26800364630822,"width":47.2309226379079,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4CCA3E60-1C2C-4294-B475-8117E53FA60C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"B8582557-A1AE-4E05-8B51-3F18AF8D8BB9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19.99192492609858,"x":13.49454932511654,"y":9.009115770282641},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"40C8B235-F06A-42F0-B6BB-C7044782A088","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 8}, {15, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"3E3F233E-ECE0-4983-A12C-1AB84D004F65","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":291.3384989364935,"width":183.6758102585314,"x":122.9503382955068,"y":-2.843034562287754e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57958608-23A4-4B65-90B0-F6D5B670AE1C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"2F5821C9-A7CD-485C-8EF6-B1FDC42E9F27","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":127.7888179884533,"width":23.2406127265896,"x":0,"y":163.5496809480402},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8E1D9FA1-8493-4943-840D-2C61FDC6C5A0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"8A8D6DC2-CD0A-4245-A270-331950D9DCB4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":82.52506836827708,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B51FC69E-CA7B-4004-A441-3DD7366B4357","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"66EE6687-B552-46CE-8AD6-157E02567755","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405806,"y":81.78182923123666},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5D962A87-F993-42CB-B5BB-EECD259E38FB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 9}, {13, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"9C9A00A2-5A24-4F0E-9C5F-91034A1AEA88","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":291.3384989364935,"width":23.2406127265896,"x":32.08703950638836,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"762EAEC4-0463-453E-B82D-4450141E4EB3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"C166549D-A8A2-4423-8A58-2BF2B652A1AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":246.0747493163172,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FE08246F-A649-48BE-8A6A-D678CC6AB9F1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"FB429ED0-15C1-4E45-853A-3211E312DE3B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405807,"y":245.3315101792768},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"12850F16-7866-4924-B054-CE91BCD69728","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 9}, {19, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"0E583DB7-9ACC-48A3-A130-DEBB0E4C7D60","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":255.3275600121544,"width":23.24061272658959,"x":64.17407901277672,"y":36.01093892433908},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E5B84252-ABBA-4535-B275-02F9D146DC93","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"2014A33D-97A3-4653-BC3C-812BFA2028E2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":210.0638103919781,"width":23.24061272658959,"x":0,"y":2.843034562287754e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"51BD53C2-702D-474A-9240-319C7C62EA61","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"2BC248B9-DF08-4A28-9561-AA8F0386FC0F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870843,"x":0.6247476539405804,"y":209.3205712549378},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"43A833C0-F5F9-435C-B3B1-E0D242669687","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 9}, {19, 29}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"ED45C9D2-D535-4BF8-9B12-A9ADE181C2EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":211.0641142509876,"width":23.24061272658959,"x":96.26111851916508,"y":80.27438468550591},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AFBC0BBC-CD26-4D3A-8974-9CE4D80253F6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"1EC8B174-EA2D-4C16-9770-09C770F18E77","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":165.8003646308113,"width":23.24061272658959,"x":0,"y":2.843034562287754e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EFB564A5-F3AF-4E7D-9461-D276B0BB854D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"4DCD89A3-E8F1-4ADA-855B-3C55D602B1F4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870843,"x":0.6247476539405804,"y":165.0571254937709},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32BBEB10-945A-4D6C-B938-CC2124BCE350","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {20, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"035B9097-095B-4F78-A257-880FB940C9DD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":127.0385900941962,"width":23.2406127265896,"x":128.3481580255534,"y":164.2999088422972},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52CB4634-49A8-4925-9272-CAAAB7ED14AE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"6F77DCC1-B82E-4995-9D43-7E70E32D6956","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":82.52506836827708,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FA2D70D7-5F7B-4FC5-BBE6-217EC0E942C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"84B2FD02-725D-4CBC-8D5E-97DAB24DC3C1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"5","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405807,"y":81.03160133697958},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"76F60171-D24A-4445-B124-F88EA03EC01E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"5","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {19, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"B138AD9B-DFD3-4D52-917A-7866A321622F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":98.52993011242776,"width":23.2406127265896,"x":160.4351975319418,"y":192.8085688240657},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D9F28CD6-733F-41B0-AAE3-E37480D5C446","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"7B50DADC-218E-4111-A756-53B7D5A6EA48","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":54.01640838650862,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7013BDFF-2724-477F-B051-754B5716737F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"76F80BF7-AD86-4BC3-BE9B-1D125EEB2A88","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"6","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405807,"y":52.52294135521113},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AD1C9907-F524-49D1-9345-F12BCE0C7619","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"6","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 9}, {19, 29}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"group","do_objectID":"99E9889B-FBF4-4857-9CDD-E939F357CBF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.2309226379079,"x":371.8498036254337,"y":522.908842297174},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"49FC20FA-F868-4C41-BA50-ACAC68C902F7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"5A7B6A87-EE65-4C92-AC42-910EFBB6BE70","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.23092263790789,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E2AC4EF7-7AA6-463D-B05F-B95D5094FBD0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A8087C40-A089-4174-AB34-027EFDFFB24D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19.99192492609858,"x":13.49454932511654,"y":9.009115770282584},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3C23A17-CF75-4D7A-A480-A6BDA722CDD1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 8}, {15, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"7F5718BE-A2C7-4FB3-AE3B-A9DCDFB15723","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.23092263790792,"x":219.6612751255082,"y":560.4202370100273},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FD8BF6A1-F8EE-4DDD-B7C6-579BF4467741","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"48945619-C785-4867-9DAA-AEC3051C4445","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.23092263790792,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90D28A7D-2BF1-4E8F-9F0D-77D0CAC84FE0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"1C0BF646-4739-4B07-B436-00B323C768A2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19.99192492609859,"x":13.49454932511655,"y":9.009115770282584},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B2A0726B-ACF9-469F-B2CF-F73FF8458DC1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 8}, {15, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"rectangle","do_objectID":"092E99C1-F6B3-44F3-8A6D-B15F0E586D37","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":127.1636280765724,"width":183.6758102585308,"x":122.9503382955063,"y":290.338195077484},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5573A83B-20DC-4A06-B915-481A0AEEAAE2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":1,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":0.9326139616824488,"green":0.9326139616824488,"red":0.9326139616824488}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000036, 0}","curveMode":1,"curveTo":"{1.0000000000000036, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000036, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.500000000000004, 1}","curveMode":1,"curveTo":"{0.500000000000004, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.500000000000004, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"group","do_objectID":"ABF22751-C94D-4366-AE18-00299F825844","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":147,"width":256,"x":617,"y":422},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C2D298F3-EC3D-4E4A-AD18-CC1C8EA2D3E0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"0A660644-7F0D-48DC-8A04-9976F3307167","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(1) Embedding","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":256,"x":0,"y":105},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A56CD294-1EFD-402A-8B22-D99F7C271860","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(1) Embedding","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 7}, {252, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"ABC65BF8-65C0-4B0A-BB70-889D7575117F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":210,"x":23,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3FA26F96-D8AE-4CC5-A38F-2E16C261DA4D","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":20}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0023809523809523829, 0.25000000000000011}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]}]},{"_class":"text","do_objectID":"3F62C4B2-2B5D-4F21-B12F-95D9605AB498","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(2) Processor GNN","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":395,"x":1353,"y":507.8760330578513},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C25BC2ED-246D-4137-8497-916C4E7C4171","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(2) Processor GNN","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{35, 7}, {324, 35}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"C42F8083-0B60-44EE-8CBB-46615176D3EA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":401,"width":343,"x":983,"y":274},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DDE6339F-B874-4C07-BEEE-5E0DB7ED84BD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"46BB867E-5AD1-4F99-890A-03BB396FBA74","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Latent Input Represe","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":269,"x":37,"y":317},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69856A0B-11BE-4E73-B0AE-990771E04A89","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Latent Input \nRepresentation","attributes":[{"_class":"stringAttribute","location":0,"length":28,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {264, 77}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"E54119EE-4B61-4015-AFE2-CE15FCB6175C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"37CD1906-FAD2-40D3-8346-51CC5BE013FE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"D32BB197-CCC0-4309-BB29-4D3A119CF98B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"25FD36FF-3B34-4781-840E-AF86A6811F94","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"A811F762-4B54-403A-A3B2-9DED05129D80","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":162,"width":241,"x":51,"y":46},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EE1DBBA1-8C01-4FA2-B622-5BA7A2D290F0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"FC9CF136-DE90-48BC-A1FF-549DA1B6D22B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":25,"width":182,"x":30,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BB15F538-A771-4C69-8275-4859DF322A10","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"AAEACA7C-54D7-46DA-88DF-E833BF517BD8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":103,"width":36,"x":176,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C93A7366-BCA6-4DBC-A20C-BAE69F2A4A12","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"DA7311DD-CBD9-47B9-A7F5-FD7A9A4FA0A6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":146,"x":30,"y":55},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"372062EA-AC8A-46C9-91E4-8E9C5B964EA9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"293726F3-E653-454E-B551-D01B7063A703","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":0,"y":25},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4C54C984-FA5C-4906-8D1C-88B861579165","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"8FCFD13E-33FF-4182-93B6-A8D9AE1B17CC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":146,"y":102},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32486793-BC29-4CD6-B887-939E5B99216D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E13AC8D7-EBD7-4BB0-9147-4C0689F79902","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":181,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2DE358E1-DE30-4CB3-B7EC-991D6FF3A88E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]}]},{"_class":"group","do_objectID":"3F5B1241-95BA-4256-9883-F38D6A85373B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":403,"width":485,"x":1699,"y":270},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F0CE21E2-20BD-4F17-ABFB-57903C412567","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"A8A04802-996B-4010-9192-704A40696F41","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Latent Synthesis Out","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":485,"x":0,"y":319},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B03D7FF5-DFE6-48F3-80F8-FDB2A5FBEA88","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Latent Synthesis\nOutput","attributes":[{"_class":"stringAttribute","location":0,"length":23,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{97, 7}, {292, 77}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"41D8CF0E-7AEC-4625-A1C8-C3B0D59269E4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":71,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5D59FAA2-72DB-4E9C-B733-F2C94FE4126E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"701DD707-024C-4936-90AD-9A7E70814C0C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4B8AC5C1-3DB4-4E86-9D2F-DD680A0F7050","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"0611370C-4387-45D9-B3E6-42EE967F3220","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":162,"width":241,"x":51,"y":46},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6CEF152E-50AA-4344-A7C1-5B9F2BDED8A7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"1B8F1526-6A92-4982-88AD-E428F002C08B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":25,"width":182,"x":30,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8F47D2FE-73CA-4333-8DB9-A5217F0264AF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"8055D935-3028-4D39-B234-BA17987B5F07","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":103,"width":36,"x":176,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9085F9FA-10DA-4DD0-A6F8-EED41907B974","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"A97CB5AE-FF20-4E41-B6FB-4A42E4E33C8E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":146,"x":30,"y":55},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7C50602B-3296-422A-B7C8-6F4366054041","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"A00821C1-9955-45AE-B169-71A95C75286F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":0,"y":25},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16F60D91-5B98-4A8C-8531-E9EB07E91C61","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"EDAC3133-FE4C-4280-B5C8-82928908148C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":146,"y":102},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7482B91A-DCA7-41C0-9C38-6071A53EBBAB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"6044160C-0769-4BDE-9DC5-12353BB8290E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":181,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"80491ED8-979E-4FED-A21D-24C5D80FFF07","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]}]},{"_class":"text","do_objectID":"AE961CF3-3F76-4898-A097-99C4F260CC95","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(3) Decoder Network","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":395,"x":2131.5,"y":458},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6FD36944-67FB-4AF2-AAD5-D04ACAB9FDCC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(3) Decoder\nNetwork","attributes":[{"_class":"stringAttribute","location":0,"length":19,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{97, 7}, {201, 70}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"shapePath","do_objectID":"73834FA4-1973-45B9-AC46-7B50537670F6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":210,"x":1445,"y":421},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"67D3C4DD-BD8C-4585-84E6-84150A8A0F9E","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":20}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0023809523809523829, 0.25000000000000011}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"570EF8DF-77D3-4640-AD4A-06B6E07D4BB7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":329,"x":2184,"y":421},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B31AC48F-58D7-422E-9B9D-2364DB797B09","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0015197568389057777, 0.49999999999996092}","curveMode":1,"curveTo":"{0.0015197568389057777, 0.49999999999996092}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0015197568389057777, 0.49999999999996092}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0015197568389057777, 0.49999999999996092}","curveMode":1,"curveTo":"{0.0015197568389057777, 0.49999999999996092}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99848024316109452, 0.5}"}]},{"_class":"rectangle","do_objectID":"B27EE6DB-3C3D-487C-A576-BECDEEDC9BCE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":79,"width":63,"x":2742,"y":379},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"365E4A5E-A163-4C0C-B079-B7E685A7F3D4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.7568627450980392,"green":1,"red":0.6666666666666666},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.33774/new/figures/pages/D3C15514-8F9A-4089-BAE4-F507E02C6B90.json <==
{"_class":"page","do_objectID":"D3C15514-8F9A-4089-BAE4-F507E02C6B90","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DED26A81-4E8F-4413-A343-D1324B0ED833","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"F6098229-3541-4BF1-8306-8145D9F55E8D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"synthesizer-overview","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":378.0000000000003,"width":731.5,"x":217.5,"y":216},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"94F7C309-0570-4C5A-8D70-8A94B56E0260","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"78E6BA01-1558-4BD8-9DE7-A085E197F858","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":142.5000000000001,"y":42},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"004295EA-F0FB-4046-AA71-6A9C122B1F7A","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"F162123F-B23D-434F-B45B-AB33AE471B08","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":116.5000000000001,"y":277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7B886380-8934-4041-AA4D-5B36778993DA","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"027A8E8E-FD9B-4280-9E87-6FF191F4CD65","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":353.5,"y":277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F2D7FB36-F365-424E-B47A-2C31DA213C75","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"0C2E7485-3C64-4BBC-B40B-388A3848C95B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":342.5,"y":42},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ADC1DFB7-1924-4DA7-8B2F-6EF585F9B0C1","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"7F8D44E8-3022-4D1C-B629-085304899BCA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":538.5,"y":42},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4F3A147A-5D79-45D4-B0C4-E85368B39A09","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"group","do_objectID":"05ECDE98-6176-478F-88EE-F88C168AE131","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":87.00000000000003,"width":64,"x":230.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"997D9CD8-2404-4AAD-8B32-1BE64BC77CA9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"ED0B7353-A341-4A93-887C-E66D0EE7336F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.2409972299168999,"width":42.14634146341463,"x":14.64915572232644,"y":29.04016620498612},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1949981F-4158-40E2-A31B-D850C9DEC798","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549854, 0.75000000000000011}"}]},{"_class":"shapePath","do_objectID":"AE7B165E-DED2-453F-835D-CA94511441C9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.32825484764543,"width":0.120075046904315,"x":7.384615384615358,"y":36.51108033240996},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0D272F96-A476-43E1-944A-AABA66FB46E2","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.3474576271186469}","curveMode":1,"curveTo":"{31.999999999999989, 1.3474576271186469}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.32485875706214756}","curveMode":1,"curveTo":"{31.999999999999989, 0.32485875706214756}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"1B4515F7-D68A-479F-93B9-D5651415ABED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14.45983379501385,"width":0.120075046904315,"x":7.264540337711082,"y":14.70083102493078},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FFD8FA98-B0DE-4371-98F0-DE51226207D9","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 1.5125000000000037}","curveMode":1,"curveTo":"{31.999999999999972, 1.5125000000000037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999867, 0.99999999999999656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 0.0041666666666676788}","curveMode":1,"curveTo":"{31.999999999999972, 0.0041666666666676788}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"D20B4A2B-D20B-41F2-9D60-C3A4C27ED8E1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14.45983379501386,"width":0.1200750469043115,"x":56.97560975609758,"y":57.8393351800554},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"34635C9E-BB26-4495-B774-BEEE2C1ED6B9","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 2.0208333333333393}","curveMode":1,"curveTo":"{29.999999999999964, 2.0208333333333393}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 0.51250000000000151}","curveMode":1,"curveTo":"{29.999999999999964, 0.51250000000000151}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000045453, 0}"}]},{"_class":"oval","do_objectID":"31C60889-D13E-48F7-BFF9-5C21144205BF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":0,"y":21.81024930747924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"72205E59-665C-4390-AFFE-DED51D865570","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C53E7B3A-1C0D-4917-A4B7-189386E6F7FA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2A0CF06C-D608-4CBA-93FC-980903156C8E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E5F3A418-1FD3-4D5C-924B-D6C4431E6247","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":49.35084427767356,"y":72.29916897506928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DF80FEE6-2CDD-42A3-8079-A3032D10E261","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B223BDB8-DBA3-464A-B0A5-868940A8D9CE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.64915572232645,"x":0,"y":50.48891966759004},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C71DB0F7-3E79-4191-95CA-0D300862EB83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"CDEDC8C2-30F3-436E-B964-F4ABFED948BD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.64915572232645,"x":49.35084427767356,"y":50.48891966759004},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2111EF47-8605-4CE3-89D9-FB3C7D2ADC0B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"BE8CFA79-A2A1-485A-ABD4-938CC5DDF3A2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":49.35084427767356,"y":21.68975069252076},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD8010D2-6C1D-4B56-93F4-4B7E98448ABF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C80240C3-A02A-4142-B0D6-C3A803563E80","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.003126954346467,"x":5.163227016885571,"y":25.79916897506928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FA66EB6E-FE46-4F2C-B40E-5C1AC058B98D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"485D45EE-E935-4D08-B2D5-9AF51A4EEE39","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.00312695434647,"x":54.75422138836774,"y":25.79916897506928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06219BF5-68BC-49B1-BD3B-4130E089A439","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"CA8DA48E-823D-4EB0-8096-DE4CA05A1CC7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.003126954346466,"x":5.043151969981238,"y":54.3573407202216},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"89DF3FC3-0564-4C53-A191-C90C0487F4D1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 6}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"244EE16D-9F32-4849-8DBD-B8C74BA65B7E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.00312695434647,"x":54.75422138836774,"y":54.3573407202216},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA809FDD-5175-48F8-9992-572A8F094B53","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"39F127AC-B47C-43B6-92A5-8174102C8D54","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.003126954346466,"x":5.043151969981238,"y":3.988919667590039},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3B3403A1-FC99-43FD-A8AA-0FFB3226B4BD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"EEA592CB-DE4D-4E8F-B9FD-A4CE2F975004","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.002501563477175,"x":54.99437148217635,"y":76.16759002770084},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"418CED24-84B6-47BE-B298-2BAA9CF52338","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"1A98CED6-5774-443B-AD57-F1EBD4DA1A94","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.002501563477173,"x":2.641651031894924,"y":39.65650969529088},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D192B1BC-DF2D-4C1C-B321-03ABD7ACA060","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"ABFE6F93-BC2B-4A33-8706-6E99A3B19662","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.002501563477175,"x":30.37898686679176,"y":21.46121883656508},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EA6C2F26-3ECF-45FC-9F02-74708961B841","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 5}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"text","do_objectID":"4F61F8FF-EDE3-49D0-9195-8A25F2ECB3CA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Configuration","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":136,"x":408.5,"y":109.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"44FC39FE-E93C-415E-8433-B74E751E43E2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Configuration","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {134, 20}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D19740A1-4594-42C1-9444-AC1D91721B0D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Forwarding Plane","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":113,"x":209,"y":97.00000000000014},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"14C6A172-D6A1-4945-9212-C8E6B9C6BECB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Forwarding\nPlane","attributes":[{"_class":"stringAttribute","location":0,"length":16,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {110, 40}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"10871818-4A65-4BB2-9189-2EFE0F1B1297","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73.33890789464236,"width":125,"x":0.5,"y":7},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F9C69489-D50B-4B86-9FF9-77F20387D505","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"D6C0B9D8-FFC0-4180-AFDC-6C7B9FE2AD88","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73.33890789464236,"width":125,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BFF4C3CD-FB62-444C-BC3B-3BA389377B32","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"C7AA630A-EB7C-418C-8160-7E9C8BEE44C2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73.33890789464236,"width":125,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D129A7F0-AEAD-4F60-9016-FAF46305DC87","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9488326362941576,"green":0.9488326362941576,"red":0.9488326362941576},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":2.5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"3B625BA4-0573-49CE-BD61-7CEF47431D6C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fwd(A,B,N1) not fwd(","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":50,"width":110.9154929577465,"x":5.809859154929575,"y":4.957336936947254},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA01EDA7-D03E-4E2C-8B5A-16AA96C6FD64","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":8.925000000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1487500071525574},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"fwd(A,B,N1)\nnot fwd(C,B,N1)\n\nreachable(D,A,N1)\nisolation(A,B,N1,N2)","attributes":[{"_class":"stringAttribute","location":0,"length":67,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":8.925000000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1487500071525574}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 1}, {109, 49}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"75B5BED2-7854-49FF-85F9-E5436678A42F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Specification","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":129,"x":0,"y":109.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8D22CBEC-7386-4629-9626-4663051C74C5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Specification","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {127, 20}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"4535937F-5752-4679-AA51-2F6547953F44","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":108,"width":136,"x":198.5,"y":224.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A18F0D02-075E-4E0C-9894-36ADDC45B636","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"52702118-7178-4C1C-B8C0-3087A72440C0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":108,"width":136,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E127A9A0-289D-46A1-96B8-7854D7C3DB5B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"2CCE8FF8-68EC-40AD-813D-E8C96A800E75","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64.79999999999997,"width":95.5,"x":20.49999999999999,"y":18.08372093023256},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5B554E45-194F-439A-BFA4-A585512E1F6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"B3C2C307-9BE2-4C4F-8471-00AD0FE40234","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":9.999999999999998,"width":72.12033195020747,"x":11.88796680497927,"y":12.00000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"00CD555E-3B27-4686-8271-79E53E340B36","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"366122F2-8D0E-4A30-984D-BE223B327E54","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":41.2,"width":14.26556016597512,"x":69.74273858921163,"y":12.00000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"79CF203C-EAE8-4074-99D1-C231729D2C89","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"28B676B4-6AA5-4F1D-9F46-629A0A4DF8AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":31.2,"width":57.85477178423236,"x":11.88796680497927,"y":22},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C14C62F-92BB-4BD2-92BB-B26F7562562A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"AA841CDB-CE05-4070-8F2A-D80B9BB5F78A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":23.99999999999999,"width":23.7759336099585,"x":0,"y":9.999999999999991},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"619FE199-656F-47A2-925B-1727269DD568","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"50AD97EB-C868-402F-BEE6-A2E3050D022F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":23.99999999999999,"width":23.77593360995851,"x":57.85477178423235,"y":40.79999999999998},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C59FEF71-19CA-47B3-99B8-E8C303325FCA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"13A21D33-3A9E-4F7F-AB8B-A267CFC0D7F1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":24,"width":23.7759336099585,"x":71.72406639004151,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C35B3FA5-96AA-46B6-813D-6BE41FC87DB9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]},{"_class":"text","do_objectID":"B1527AF6-1285-44FC-BC61-34211001B0B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Learned Synthesizer","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":344,"x":93.5,"y":354.0000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7A02B0ED-02A5-40E1-8191-54EBC1813848","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Learned Synthesizer Model","attributes":[{"_class":"stringAttribute","location":0,"length":25,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{39, 4}, {265, 20}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"FC6BF989-3D74-4686-9A3F-C57D63C05602","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":18.5,"y":246},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"914EC539-62C5-434F-81FF-418BA8B14D1B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"F5A951DA-0268-464D-9C7C-E6302B87A324","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"330584C9-F3FC-42D0-95D6-39CA883C427C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"767A947B-07DD-410C-9D44-9ADF52016AD1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Input","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":41,"x":25.5,"y":22},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"600B13E8-2680-4AE4-83DC-874411C1A0A3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Input","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 3}, {39, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"8C21BEE5-7444-4B6B-B66E-25F6E1559599","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":441.5,"y":246},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"78379250-D883-48AB-9A05-4CB8928955CF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"2ABB1A07-7793-494F-99B5-ED240648A49F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A1226A1-2FF9-40EA-9572-D73A1A625E3F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"6AB76526-FD78-4E31-8A89-AB2504493A3A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Output","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":55,"x":17.5,"y":22},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87B5E70B-22AD-42D6-95EC-8E889788B66E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Output","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {54, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"shapePath","do_objectID":"53706BF6-9291-467A-8E70-8339745564C6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":75,"width":1,"x":67.5,"y":155},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ACA7974A-2B85-4278-A038-3E71A7F39B1B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[10],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999994, 0.0066666666666666723}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99333333333333318}"}]},{"_class":"shapePath","do_objectID":"120855D3-9A11-4563-B15F-4AA773CD12A7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":75,"width":1,"x":485.5,"y":155},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"58348DCF-2201-45D6-A155-005F46628222","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[10],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999994, 0.0066666666666666723}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99333333333333318}"}]},{"_class":"group","do_objectID":"FC5C407A-2AE1-4BBF-82E9-AFB575D687FC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":101,"x":630.5,"y":3},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10CB09A7-0716-4C8C-A9B1-8FF446DB3C9A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"687BB489-3260-4D37-A479-420DE39AC933","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":101,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"04B68A0F-E95D-447D-B36F-536F2CB7ABA7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"76EDAFBB-221B-467F-AC7B-B5941FD3D18E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":101,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8B49B36-11DA-45BC-9DB9-2D4DD73B789B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A82205FA-0E89-4623-B55A-000F57AB7751","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Generative Process","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":86,"x":8,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A5FCA2FA-176D-43A7-B74F-A0F899C8457B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Generative\nProcess","attributes":[{"_class":"stringAttribute","location":0,"length":18,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {85, 32}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"52B80EDC-09E4-4F05-B33A-93EB55F28A4F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"simulate","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":62,"x":348.5,"y":59},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D4733F0F-37D2-47C6-99D6-F00A3998BFE5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"simulate","attributes":[{"_class":"stringAttribute","location":0,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {61, 13}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"23A6481B-53E5-46D3-8661-5270AEA8ECA7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"extract","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":50,"x":158.5,"y":59},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ED8B1CC2-B5AE-4FD5-89A5-6BF94472A988","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"extract","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {50, 12}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"997BA4A6-5424-4F55-A4D5-653924D84216","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"supervise","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":71,"x":79,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"82E63866-B9E9-4BC5-821F-3B21D8623334","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"supervise","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {70, 16}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"C4F6D8B3-6156-4571-BECD-072E0A390524","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"supervise copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":71,"x":407,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8DC9CE14-3708-4F06-A069-15439CC768E2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"supervise","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {70, 16}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"F1E43AA6-3F92-4DF7-8F24-199F37A0121B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"sample","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":54,"x":547.5,"y":59},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3419E4D6-2596-43B1-940E-60A59E2EAFF7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"sample","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {53, 16}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"A42C9879-9716-421E-9B8C-888C3D50A335","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":87,"width":67,"x":446.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"60062AF1-B91B-415B-A5C8-191E9A2C6C6B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"25632F0D-CF51-42C0-9E2D-E70B291162D2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.120498614958457,"width":49.83611054182205,"x":7.378647434590128,"y":29.16066481994462},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7489E3B1-F8A2-474F-8835-EE49A8A4CBA0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"5EA25E0F-E70F-4431-8245-C0EE6DFAEEAC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515236,"width":49.71514910846813,"x":7.378647434590128,"y":29.28116343490307},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B2AEB844-A6A2-4F8B-BF2A-07358CAEDF8A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"F4D5C7E1-6447-4DF7-8CF0-2CC63D421FBF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515236,"width":0.1209614333539362,"x":7.439128151267157,"y":29.28116343490307},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"252458E2-0557-481C-A0F5-B82631AFDA1D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"99C686A9-3487-4F33-BCD0-EF1AD2F6E245","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.93074792243769,"width":0.2419228667078741,"x":7.318166717913213,"y":7.350415512465386},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FEDFD1CF-3DF4-4C9D-A28C-EF913E4A6C1F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"A8125BA4-58D1-43DE-BAA8-1813460ABD39","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.9307479224377,"width":0.2419228667078883,"x":57.15427725973529,"y":59.64681440443214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"375549D6-C87E-4D38-935C-76ECE5F67BD1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"83D7AF51-B116-439C-A882-81939CF045B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515236,"width":0.1209614333539477,"x":57.15427725973529,"y":29.28116343490307},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3C6DE9C9-5710-4D59-88FA-50DBCFEB206D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"022756EE-2E95-4865-9154-8F5E0DC9ACCC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515238,"width":9.555953234961038,"x":57.44404676503896,"y":29.22091412742385},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B53ACB87-297C-48A3-AC6C-8D0A38437698","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"656F5745-3AF0-458C-AD42-ADB241CC7213","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":49.8361105418211,"width":11.20637119113568,"x":26.68088303185171,"y":-1.420825354013065},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"71AA0EE1-33BD-4176-B9B8-3D515F055F23","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214502, 0.16551566224734077}","curveMode":1,"curveTo":"{0.98903615697270397, 1.0842021724855044e-19}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270397, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119010811, 0.83783632733723135}","curveMode":2,"curveTo":"{-0.0036902158117898569, 0.16216367266278722}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.376865005562472e-05, 0.50000000000000955}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270397, 1.0842021724855044e-19}","curveMode":1,"curveTo":"{0.99816007339701551, 0.83218232891400556}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, 1}"}]},{"_class":"shapePath","do_objectID":"9A1BDABE-58B4-476D-B774-9CB03055EFEF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":55.83717495289568,"width":6.918904577222812,"x":27.19182899995313,"y":13.02320879295574},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6CF3CD87-AD4F-4121-B226-187A8BCD447E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9802199138122426, 0.16551566224734077}","curveMode":1,"curveTo":"{0.97629663578704295, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97629663578704295, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0080724842978494755, 0.83764156143898683}","curveMode":2,"curveTo":"{-0.0079432307246380431, 0.16196890676454256}","hasCurveFrom":true,"hasCurveTo":true,"point":"{6.4626786605730124e-05, 0.49980523410176497}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97629663578704295, 0}","curveMode":1,"curveTo":"{0.99602215662088656, 0.83218232891400568}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 1}"}]},{"_class":"oval","do_objectID":"423167CF-C146-46E0-A011-948FDC0A8753","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":0,"y":21.81024930747924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4DF986BC-37D1-419D-9526-CE32FC699339","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E7E8F773-F452-49B4-93A6-39641B0BA46F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"47BB2883-0049-4D06-92B0-D9DA3D5DC2FF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"70EF5516-6777-4BC7-BC22-757356B0726C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":49.71514910846813,"y":72.29916897506924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B917CC90-99B1-4A70-B822-9BF4562C14EF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"BD90912C-153B-4263-862A-15452F0753AB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":0,"y":50.48891966759009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CECDA711-31B5-44C3-B74C-B8868C47E08B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"879ECBEA-FE23-41B9-949F-FB174CC43684","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":49.71514910846813,"y":50.48891966759009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"86887F8E-B160-4E0A-9D48-8BF79EE6209B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"EBCE63E6-B5B0-4E8C-8755-555242172D78","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":49.71514910846813,"y":21.6897506925208},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A6744CD7-F509-45B5-8294-3F4A63235828","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"D702B85A-E8C6-4D35-8A86-BE063C2E1B81","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.838457334157483,"x":5.20134163421925,"y":25.79968928788012},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"198C8A66-BDE3-42B6-A74E-B565D1632FCB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"95A3744A-3C5F-4A53-8DA7-9EAEA053552D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.2336501673878,"x":55.15841360939528,"y":25.79968928788012},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C521D288-DF36-40AC-9658-4F2C3ED64117","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"6FFBA04D-3003-4A09-B3AF-680B092AAA29","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.838457334157482,"x":5.080380200865307,"y":54.35786103303253},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7430009F-93AF-4636-9373-B73FE384F3AA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 6}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"C1E18156-881A-4D32-A488-C58482F719DC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.838457334157475,"x":55.15841360939528,"y":54.35786103303253},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3CCD2323-67BF-4B91-B958-31621706B9A0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"35EDB716-D1A8-4CE9-8C99-FD6F03D23E9E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.233650167387795,"x":5.080380200865307,"y":3.989439980400884},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9045E273-3DB0-4DDE-AD31-51BAF476D17F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"2A222320-2B01-4603-A4D1-0DB3EDFAF33D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.2336501673878,"x":55.40033647610316,"y":76.16811034051177},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10E7B6CE-4727-468E-8189-0B0F5140C62F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"F1713D60-F958-48BB-9BEB-62117D995E67","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":3.628843000618115,"x":30.60324263854601,"y":21.46173914937597},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8B62110D-223B-4A09-990C-67C0989776B9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"FBB4C993-4837-4D1D-9353-36414863D5BB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":3.628843000618104,"x":58.66629517665954,"y":39.65703000810173},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C34CFD2-E9D4-4276-B2A8-B997019A03EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 6}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A5C8E4F0-A778-48B9-B198-7AE7C16EF40C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":3.628843000618112,"x":35.68362283941143,"y":41.70550646239537},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C9209EE-162F-4A33-A568-70E2AB3B6D14","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 6}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.33774/new/figures/pages/EB0575C0-53E6-439B-967C-94B3938B0C70.json <==
{"_class":"page","do_objectID":"EB0575C0-53E6-439B-967C-94B3938B0C70","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A93366AC-776A-42EE-AED8-9F8A32167113","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"C1B932A9-31ED-4333-9712-8D0A7C76FB29","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"networks-all","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":1046,"width":4724.273333333333,"x":-449.7733333333331,"y":155.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"17459580-A3AE-43D8-A1F3-88F5EE12DABC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"75B65E67-8E82-4305-A411-31340AA71EF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":722,"width":553.8955528408449,"x":691,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"96ADCAA4-980F-451E-A222-CBFF386ED7B2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"5EBB84B5-B0FC-4A40-8ECB-5C04DA0A7F79","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":61,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7F50C57A-9C83-4131-B3F8-2B5397FB05BC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"7FADE731-0F3C-4B17-83EA-179EA9A36E18","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":61,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"41052918-CBA4-4D2F-B552-1B8515F577DD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"888A671B-CEA0-425C-B6CA-6CE9B501DABC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":61.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"728B81E8-76B9-4FEA-B770-375A4F040BB0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"592A9190-3EE8-48F0-A57C-97723AC2E2BA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":60.5,"y":61},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E1F345CD-B0CE-440E-BA97-A3FFB551EC95","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"BBFA7464-99E4-48F1-9CEC-723DD3C2E332","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":472.5,"y":495},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"01C7FC93-DB6F-49FD-8B57-6964D7AC4191","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"01D169AB-3097-42C0-84EB-61C64228D297","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":472.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8268C203-9AF2-4F24-9636-A4FFA3B5453C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"FE50EDF7-37D6-4F00-963D-97E65CB3CAA1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":474.8955528408449,"y":242.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B6FFD34B-50E2-4C61-8822-06CDFBFBA2CE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"B5FB44C8-9669-4C34-8447-1A1548C1F3F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":220.3955528408447,"y":-11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"007A5F13-007D-424B-B559-E4814DAAEEA6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"7DE3B443-83F6-4DD5-AAC7-E74651A87097","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":224.7723511495175,"y":108.6298457411079},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"729AA119-9B78-49A4-9E8B-8DF8B0982392","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"14069508-3418-48A2-9037-DE817F4C6AA6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"17752DA9-29B0-45E4-93EF-CF2135878C37","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"4E28EEB7-A820-49A0-9979-01FC7A15C660","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CF27646A-8674-4C62-8F7B-91739F8BADE6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"290ECCD7-4A5C-4E52-9EC0-EC097B1934AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CEADBECB-0076-4ECB-B477-FE4DA90A2BFD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A8D39E64-C052-426B-B286-EB7D7E61EAC6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A33D911B-FC50-4A73-BE1F-A9916952E5E1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A7056E76-9490-457E-8849-88DE4A609B81","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06D16552-F642-49CA-AE8D-6D0E90E95198","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A20A4F2C-D558-40E4-BE95-082A4C75D685","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC445377-3486-4A9D-BAEC-D3B7A570CC2A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"D0281684-3755-4012-B4E9-18719968E9EF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":43,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0A0919DF-C00C-41AB-8B2F-54F4107A00C2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"5B5D0FAA-EC09-4FA1-96E9-CD2AEF8DC9D0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":456,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"805A06E4-912A-40F3-B9E9-A1C1765EF3D9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"6C9F9DAE-2A14-4C63-B39B-9AA76DA6D5FC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57CAFCD5-0E72-47B5-9551-CDA0CCE8A06A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {33, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"97FDC07A-8BDE-49A3-9DBC-2D9CE911A798","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":456,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"25ED74AF-6B68-4232-9C72-70682D3EB9E1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {35, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"97C94A2A-01A9-47E0-90AE-C71024D033EB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A6682BA6-69F4-49E8-BC70-8B2588D52D09","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3B52272E-BC5B-4B90-A242-215CB90EEE2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0573A97A-3C8C-479E-9DA4-BADB79E60BCD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"CEBC59A5-79AD-4463-BCED-83F9EF4F8A16","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA22A8DC-6693-4A74-9B5D-0D889980070B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D989DA3A-0A1F-48AB-B705-9BCDD38AA82B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":485,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3CAE81AD-A250-4F78-A63A-70F7167B3E53","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"10B75492-F001-41E3-9F0C-702768A65A23","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":295,"y":346},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"858AEA19-F0E2-47B3-BC1B-73B5D944C07C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"text","do_objectID":"9C475A8F-FF50-4F68-9117-FFBF037FE9EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(a) Network","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":378,"x":772,"y":963.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A625D8BB-9A66-4650-86E7-51F9BC9D69AB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(a) Network","attributes":[{"_class":"stringAttribute","location":0,"length":11,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 14}, {376, 64}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"A2C16BC0-119B-40D2-A4D1-22DFFDCEAC3B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":712.7733333333331,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D8DB7835-36A5-4BB2-A4C1-C44BBB6AB169","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"4AECEB1F-D3DF-4E82-8FAE-45799BF9285D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":898,"width":733.0000000000005,"x":1543.773333333333,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"181F27BD-172B-46A3-8A25-E3E599A9AF73","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"241E3F57-678C-4507-A62C-FF83924A5421","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":61,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FAA11FF2-31A1-44B4-AE64-E8F161B79FDF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"0F48D376-4CE3-4EB8-BEB0-4CBAA99BB3B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":61,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B299116F-5BB3-4E97-9038-8B103C6EFD24","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"FE5C2CE4-0F22-4B91-B1DB-2664047D2750","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":61.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D1D37804-EC88-41B5-9B19-7A565A6EF753","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"2936EE15-CACE-40E7-A229-51714EB9B4A7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":60.5,"y":61.00000000000006},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CEF6ECD3-836D-4C08-BBE3-948A50A07B3D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"A0368F7E-2972-4577-B62C-5DF06043C42F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":472.5,"y":495},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1111A570-92F0-4AA7-80F3-F4F6A40FB968","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"DCE716B3-1933-4731-80BC-9E7446E7968C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":472.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"762F22D5-60A5-41BC-8FA5-3FEB558B64CE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"A7F8B2F9-889E-4235-B133-25B1D55F8BF1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":474.8955528408446,"y":242.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7804B00-5C6A-435F-957B-C56A80B2EF36","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"CFCE6F5D-94DD-4F63-B379-CF1FAE962E5D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":220.3955528408446,"y":-11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"205E4EC6-0B80-4A42-AE72-C4CE588F59D7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"843D7CD9-B905-4ED8-A960-1696533B7335","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":224.7723511495174,"y":108.6298457411079},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7B8709E0-851A-4C81-A6B9-CD877449BCE4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"A1ECE315-1094-4829-BAD3-DE5D5F0C9F2F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A2E8B80D-D940-42FE-A628-F8567FA85526","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A3D76173-6193-4CE3-AF89-3233E8797CE2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":2.842170943040401e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24BDB972-A23A-4AE1-8EA3-5A0E4C4F6936","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DCB766C5-D499-4DB6-B41B-971A4758035A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6783AA57-57D9-48A7-BB5A-2F6FD6F0D910","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C1D82E30-F28F-4F01-AC1A-F936CBF13712","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ACD0C524-B1A5-445D-95FB-5756EF2440E4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"30535F84-7915-4660-A655-36F0BAFB248B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA81834D-431B-4F25-88C4-BCE0055B293A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B4CA78C4-D173-4A79-B32D-44979742EEF6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1549F517-B02E-4F7D-9C8F-205E994B700D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"89E65D8D-A473-46A2-A28B-4F758A105507","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":43,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3062FF05-322C-4E97-86C8-4CED40A237F3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"42FD58ED-662B-4104-A9E4-9BD7A9B28316","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":456,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F22C7B65-0CAA-4794-AAAE-EF56453C9527","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"AD24CCB8-6C84-4FA1-BD69-B3CD2F1CB0E2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"09A22254-5581-4D67-A84F-423559568D73","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {33, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"BE21D810-C848-4741-B884-348093392214","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":456,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9B20CA32-136E-441B-BC3D-8F0E8F56AC0D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {35, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"592D5135-003E-413F-9600-91470B0CE103","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42,"y":33.00000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C9C3A33E-D666-4733-B83F-89D5BBB4062B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"436797A5-38BE-4A50-B4A5-D93E717D3668","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D0970D73-AAD4-482B-9C75-0709ABD5ACDC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"45152FC4-38CC-425F-8B43-4B35F6BDA4E7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":22,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8DBBD741-95B6-4555-8992-9CC13E0054C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"55D343ED-6DFC-4AF1-B0D3-30B9F186767D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"43F28D25-3FAC-4508-9DDB-660E0E74CCBB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8AD26059-F71A-4917-9381-739CC4C3562F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":485,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"112C91B2-C218-4066-986E-D192284E411B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4DE7CC2E-677E-442C-8B74-7EE9D7C358B0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":295,"y":345.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2C30BFD0-1831-49BD-9787-66791D47B7D3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4AFE121E-C59C-44F4-94C0-A00E1D2FD876","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Round 1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":251,"x":143,"y":820},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"63A3258C-0F6C-4376-AADC-806593AEFA9D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333333},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Round 1","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":1.183333333333333,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 13}, {241, 51}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"rectangle","do_objectID":"B1C11423-677D-4D7C-A313-E358258B07E8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":146.0000000000005,"y":42.00000000000009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4AF5BD4D-DF7B-4782-B67F-E74E8A3C7281","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"636DF482-E456-46D2-877D-F1E73BAFF698","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":197.0000000000005,"y":33.00000000000009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C04B295F-8F39-4683-AB9E-8344CB0CA10C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"1E75D1B3-5124-49CE-B4B0-E21005BA624B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":608.0000000000005,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"26D402A5-FEF4-49A3-AD56-52E676B52D3D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"triangle","do_objectID":"94DCDE97-3572-431F-B11E-4C7EE68D3FE4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":51,"width":51,"x":547.0000000000005,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"578AAA7B-9343-4137-B486-E38CC1B6B40F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false}]},{"_class":"group","do_objectID":"CD899597-1357-41CC-888B-012A03D64A70","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":898,"width":733.0000000000007,"x":2349.773333333332,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"208F50EC-EC39-4D69-A6BC-E0A11D51DAD2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"1A98B091-C98C-4A4A-984B-6E11F5C80313","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":61.00000000000023,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"08DFA38E-AD41-4D83-9FFD-3E0BD4D63D6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"770A853F-546F-4728-8401-0FF9175E3D5A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":61.00000000000023,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"873FF3FC-9C3B-4380-B38A-624E0A65BF02","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"393A44C8-D616-46F6-ADC8-E7B0601707D4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 21","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":61.50000000000023,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"00FD57CD-1987-4A26-B5F6-E0288F0DCE80","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"C5B529DD-B0AD-4328-B027-6C330CBA2B76","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 22","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":60.50000000000023,"y":61},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3BFBF773-8DE9-4649-876C-02159F20ED0B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"5B96EECA-FD2A-415E-90E1-4AF462F61D2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 23","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":472.5,"y":495},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52461240-7A73-4286-BEB7-692DAE2B6ED6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"206942B6-2A53-4194-8D85-5D69D16EF960","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 24","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":472.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E285FAC7-1294-4251-9792-F02C5F82092D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"455801AE-AE48-4B1C-93DB-B197C27DC9DB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":474.8955528408451,"y":242.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1DC84AA8-BDB3-42B6-AA90-D6615BAEC291","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"E9BA1949-40D6-4816-BD2A-73D51A03DB86","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":220.3955528408451,"y":-11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0D4803A2-B714-4BAB-90B4-176D82E9BAA2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"94BB026E-722C-4DC8-BECD-761029F3CAE3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":224.7723511495178,"y":108.6298457411079},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"74E4272D-7486-485B-A932-A9860A6C9C4F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"CD5C3780-4445-499E-BB56-65CD83FE0EF8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":2.273736754432321e-13,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6A30EFD4-3871-41AF-9767-546E988CD17A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"6A47D96B-97B5-4DA1-A048-C05193EAD6A4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":2.273736754432321e-13,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C21B9601-38E7-4F4A-A3AE-7824984A33E6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"AC7444EF-A751-47DD-B0FD-278E9EFECD0C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A06FEB3-EE98-4D23-8495-9DFFEB2FE857","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"84A3F77A-FE9E-4DB5-8E0C-4DDD254AB8CF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 21","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":2.273736754432321e-13,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"75129232-2066-4239-BBAC-401B6FCFBD31","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"F7D0D805-AC0E-41FC-B07E-99CAEA9C058C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 22","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"95446E28-A1C8-46A4-9528-02F1B046052D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"64217B4B-AD38-4201-82CC-79CFE8C481F2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 23","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"05083609-28D9-414C-A3D3-8A89AFEC9A6B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"2B2A7123-2B26-40D5-B950-4B664BADCE24","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42.00000000000023,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"07E52DC2-2670-46B4-BBF2-5DD279FDF0D8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"CF4154B8-6EC2-4100-91C2-0510167BC4D2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"05E47655-6FC3-439C-87EF-4B0CCA13E8DA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"278BAD75-98AE-42A0-8A32-5CBCFA225BEE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":22.00000000000023,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3BAAFC59-9F49-43D2-85EE-3AAD85C3FEDB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8C6AC53D-4EA6-45F8-811E-1BAB78BD4301","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 5","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DD63CB0E-905A-4884-B0DC-90EF49D5EB46","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3BAF9342-A19D-461A-9634-2E64A1BB575A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":485,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"67D2F6F6-7EB3-4F14-91DC-85B9417C6E19","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"418B9C93-93A9-45BD-A4EE-576F9171911B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":295,"y":345.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9236B988-52E8-4668-9C4E-9EB3EB075134","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"1DFDF1DC-EAD4-4D3D-A11A-FD81897A5D5C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Round 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":251,"x":142,"y":820},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D3ADF027-EFD5-4533-9F58-A4437422974A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333333},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Round 2","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":1.183333333333333,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 13}, {246, 51}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4C72C878-C62F-47F5-A732-7DA44D03E222","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":197.0000000000009,"y":33.00000000000006},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EC34D664-DCE9-4595-8E76-AAF149FD9B04","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3C84DAC5-4C48-46E1-A0D9-5CFCD3F56CFC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":608.0000000000009,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC8CFE3A-C435-44BD-A1E2-1BBC03AC842C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"triangle","do_objectID":"82B0DCE4-0CD8-43CB-ABE0-0F76B7508AB6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":51,"width":51,"x":547.0000000000009,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"850DC908-1EBA-4E28-BA7A-FC064FE304DC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"triangle","do_objectID":"1EA7C101-EAAD-4CE7-A81E-255DE6D31513","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":37,"width":37,"x":482.0000000000009,"y":220},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4D4C033F-42FC-4565-807A-C15305B7E30C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"triangle","do_objectID":"9FE327C4-375C-484F-B53D-C686E6AE8DC3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":37,"width":37,"x":452.0000000000009,"y":458},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AFDCAE0D-17A0-4C09-AF15-5634C4910978","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"rectangle","do_objectID":"862DED48-133F-4CBA-A5EF-807325168D13","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":43.00000000000068,"y":224},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8D84B9B6-920D-415C-87BF-8F64100A6728","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"283AD711-DDF4-470C-ACA0-0F0B314A28F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":145.0000000000009,"y":43.00000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7CC719F-7A45-4C55-A4FD-7C7485F612CD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"D16A576A-7F66-4F5B-A7B2-873B416544C0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":32,"x":429.0000000000009,"y":223},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA8F908B-C531-4B97-BFDE-08CD79E674C7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"shapePath","do_objectID":"78131F4D-90E5-4163-82AF-93E1E6529360","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 25","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":3216.773333333333,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06221CC0-392D-4169-8822-485719002C12","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"EAE82284-0B20-4D2B-9E42-B299213948DC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 26","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":3216.773333333333,"y":244},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8D1C70C-D9E2-4D1B-89E0-57E84FFF7330","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"CDC8F3FD-92E8-4F11-8046-CC56B0AB1B41","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 27","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":3217.273333333333,"y":244},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B1866276-F2FA-42D6-9BC0-E85476FA8D4B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"25769DAF-021B-4E2E-8BA8-BC3480AB3FF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 28","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":3216.273333333333,"y":62},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6F7059D0-59BC-438B-A889-CB3096DDC505","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"9C3CECD2-6483-406D-AB68-56F27CF8C012","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 29","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":3628.273333333333,"y":496.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"28220961-E765-459B-970E-0620E3BF2FBC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"5A7FA486-A0FC-4808-B55E-ABBACF9AE786","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 30","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":3628.273333333333,"y":244},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"02444A75-4EAF-4F8D-8477-403CD7FF041D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"111C722E-C407-4275-B184-15788219B5EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":3630.668886174177,"y":243.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7487D9B0-81CD-401A-A424-A4FD9B840E4D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"7E0285B8-E43D-458B-BFAA-735713B39B6A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":3376.168886174177,"y":-10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4E5B7A58-F8B0-4485-A771-BDE5FD1F1AF8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"5683CA2C-4389-4878-824A-77CAC4ACAE6E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":3380.54568448285,"y":109.6298457411081},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6EAB730E-2530-42D9-B3C9-0B7010D999EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"282F8B74-52C3-4563-99A1-CD632855654F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 24","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3155.773333333333,"y":182},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8953E579-3B16-4560-A4B8-920F3B51CBF2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B6815C97-D8A1-40CF-B05B-44DD5812546C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 25","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3155.773333333333,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"573A8FC0-F5AE-4596-939A-419D71EA75C4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"CBA62E33-DE7B-49C1-8CC8-2247E19C537E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 26","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3566.773333333333,"y":601.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E9C32379-21E8-4753-BFB6-355F4FC0083E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"53DECBBE-E975-46C6-BEA6-E76EF41DD673","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 27","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3155.773333333333,"y":420.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BE7BCB6E-3A18-42F2-B602-892263C3DB66","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0A3AE8D8-767B-48A8-B8AD-CA5682C999AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 28","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3566.773333333333,"y":420.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A689FADD-656A-4688-B098-D65740E36658","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"176E3E12-7600-4E48-93A6-77B54E3EA3AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 29","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3566.773333333333,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A9742A3D-BA57-4C83-B930-DFB14C78DCBF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C4F68604-BF7B-44D0-B8F2-B80D5F996426","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":3197.773333333333,"y":34},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E7D6F8E5-9B1E-498B-A253-886CF19F50F1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3ED023BB-83EA-41CA-A95C-54F3E1CB1A3F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":3613.773333333333,"y":633.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"85BB8B65-592E-4803-9017-A22C33AEA6BD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"EC94CDBD-A2F3-49AA-BEAA-FFBB2B593FFA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3177.773333333333,"y":330},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E4F750D6-F533-4F8F-8D81-A248AD845516","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D56A353E-4152-4DD7-8976-66ADB1706B4F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 6","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3408.773333333333,"y":179},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4C2EDA04-C174-4B49-8978-4AC0DD27DB5C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"98113ED7-2A7E-48C6-8647-7EECCF167973","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3640.773333333333,"y":330},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F2424D90-EFCE-4E2D-9D4E-30D2296D4D6B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"25C1F904-FE14-44EB-A3E6-CF7F7FC9F7B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8 copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3450.773333333333,"y":347},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2D7ACD39-782B-43A2-8271-8BCB0F7222C3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"611C3C65-9847-4A08-926D-1443D6276B64","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Final","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":152,"x":3353.773333333333,"y":821.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"313BAB7F-1368-43A1-B6F0-324F795F8745","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333333},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Final","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":1.183333333333333,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 13}, {149, 51}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8818B945-BD7F-4A0D-8E05-83648A9A5A6A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":3352.773333333333,"y":34.00000000000023},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1FCA9FDA-4B09-4055-BF2D-0080F2E83EF1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"CEE6F936-08F6-40CE-920F-7EAE3473A4A9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":3763.773333333333,"y":633.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D4A56462-4122-4206-82D2-2B61DEE5AC8A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"triangle","do_objectID":"399E0ADF-FE35-446D-B90C-2B0FD667AB6B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":51,"width":51,"x":3702.773333333333,"y":633.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D3228EEF-E53B-4C7D-916E-77C56CD2499D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"triangle","do_objectID":"17CFE41F-9E8C-4FA3-9D24-A0596B8CF9BA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":37,"width":37,"x":3607.773333333333,"y":459.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5CC43625-1523-4200-8FFF-89BE025CC193","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"rectangle","do_objectID":"C3C51D84-1A65-4D7A-8EAA-90071634A41F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":3198.773333333333,"y":225},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1CA3C6E8-19CB-4674-84ED-C9E18EF26909","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"0A41F763-52FC-4901-BF64-10A944863C1D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":3300.773333333333,"y":44},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24A62901-841F-43F0-94FC-6437066D65ED","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"8C8670D5-7D04-4751-8DA0-EF77DD7E847F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":32,"x":3610.773333333333,"y":225},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C0B379B4-B1F1-4B81-9B27-084EFCA23DCC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"158D8879-77D7-4F94-A279-1F619EA05E5B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":32,"x":3200.773333333333,"y":464.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"82E50FA6-BA38-46E7-AF30-1000A3AF59BB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"A9EDB322-10FE-453F-A9A6-34961E4CBF14","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":492.6666666666667,"width":530.9999999999999,"x":0,"y":238},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9F935034-120C-4F66-BB00-3504D804B5F4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"EA875FB1-4165-4C0E-93A8-DD456E4AC2D7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":342,"x":19.11333333333317,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8572BA8E-C27D-465B-9622-0708D8A5F940","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"3D90199B-9CF7-4098-8E58-9265BCF0907C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":122,"x":0,"y":27},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4408EF63-BD3D-4DC3-A2FC-60761342318C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.7172131147540981, 81.749999999999972}","curveMode":1,"curveTo":"{-1.7172131147540981, 81.749999999999972}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.49999999999999983}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.7172131147540981, 81.749999999999972}","curveMode":1,"curveTo":"{-1.7172131147540981, 81.749999999999972}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"text","do_objectID":"367CF562-2EA2-49DB-B7A6-84150A27E581","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Physical","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":189,"x":153,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BB2A990B-E449-479F-AE57-816DF5E567AF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Physical","attributes":[{"_class":"stringAttribute","location":0,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {186, 47}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"A3744FE6-2E81-456D-8060-93EEDEFEF9EF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":518.9999999999999,"x":0.4433333333331575,"y":370.6666666666667},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90C4B512-0E4A-4471-8CB3-7AA36520365E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"64611BF3-03E6-405A-A83E-1DFBAC37EC74","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"057C1024-BF3B-4DC4-B2F0-9C09DB9BA65A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"05F4FDDD-5BEA-4844-B9B9-337CEC71E8E3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Internal Router","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":357,"x":161.9999999999999,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6BB658E1-B909-4220-B70A-B365E8E3734C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Internal Router","attributes":[{"_class":"stringAttribute","location":0,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {355, 35}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"B1AABD3A-F200-454B-A2C1-5B96A0317ADC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":530.9999999999999,"x":0,"y":227.7777777777778},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8BFC5AA-6175-4004-8322-3041392EABEC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"B91B122F-7B26-446B-8060-7F1560D4870D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 30","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A8960D3-706F-4E69-B1DD-CED29D83C6DF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"830EC12F-94E5-464D-8093-6D78F09FF339","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"External Router","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":369,"x":161.9999999999999,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"56677FF3-14C9-445A-8CEB-EF6569F02CF4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"External Router","attributes":[{"_class":"stringAttribute","location":0,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {366, 35}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"FF072AF6-EF2D-4B31-996A-20BD4DE5925B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":436,"x":19.55666666666679,"y":121.8888888888889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9F884CA6-B480-4FE8-AD8A-6BA4891501AE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"04EF648F-8028-4EB7-A226-9C29B8D86777","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":121.8955528408447,"x":0,"y":27.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F2A8DC69-1519-4A41-889B-9B492F940C6E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[14],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4036856388700181,"green":0.4036856388700181,"red":0.4036856388700181},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.2666217039306935, 481.00000000000102}","curveMode":1,"curveTo":"{1.2666217039306935, 481.00000000000102}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5455490249658812, 58.000000000000234}","curveMode":1,"curveTo":"{0.5455490249658812, 58.000000000000234}","hasCurveFrom":false,"hasCurveTo":false,"point":"{5.1469257555777798e-19, 0.50000000000000178}"}]},{"_class":"text","do_objectID":"4C8394CB-2DCE-4FDD-8C63-128B7BF6D378","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"BGP Session","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":283,"x":153,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"45D00912-9650-47A2-AAC9-A4521E030D9C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"BGP Session","attributes":[{"_class":"stringAttribute","location":0,"length":11,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {280, 36}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"1BFE1602-17D2-472D-8914-4F86342074EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(c) Forwarding Plane","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":88,"width":713,"x":4011.273333333333,"y":958.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"50648227-E1FB-41D9-BB75-9EA84925F63F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(c) Forwarding Plane","attributes":[{"_class":"stringAttribute","location":0,"length":20,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{24, 14}, {665, 65}}","lineSpacingBehaviour":3,"textBehaviour":2},{"_class":"text","do_objectID":"6A095AAE-82CC-4D11-87C8-8A01D1ADCA46","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(b) BGP Propagation","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":688,"x":2255.273333333333,"y":963.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A9D33B0E-DB27-4856-9693-3878BCB71B98","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(b) BGP Propagation","attributes":[{"_class":"stringAttribute","location":0,"length":19,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{16, 14}, {655, 65}}","lineSpacingBehaviour":3,"textBehaviour":2},{"_class":"group","do_objectID":"A2D96321-81C8-4747-9405-3DD9919CB513","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":722,"width":533,"x":4114.773333333333,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DC3983FA-AE2E-49E0-BCFF-5688C26C179E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"0047A23F-2CC5-42A9-9543-CE218E727EA1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":351,"x":122,"y":241},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"37007BD0-078C-44D9-BF0C-3B285D4ADF39","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549854, 0.75000000000000011}"}]},{"_class":"shapePath","do_objectID":"C3190525-41BD-4E70-AFE6-A4ADD13AC62C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177,"width":1,"x":61.5,"y":303.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1824FF1E-42CA-4FBF-804A-8DD8A06C2185","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.3474576271186469}","curveMode":1,"curveTo":"{31.999999999999989, 1.3474576271186469}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.32485875706214756}","curveMode":1,"curveTo":"{31.999999999999989, 0.32485875706214756}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"64472253-678F-4228-BCFE-CCE31602199D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":120,"width":1,"x":60.5,"y":122.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D5BB1E2-4081-43A1-A74B-38DAC0B0EC30","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 1.5125000000000037}","curveMode":1,"curveTo":"{31.999999999999972, 1.5125000000000037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999867, 0.99999999999999656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 0.0041666666666676788}","curveMode":1,"curveTo":"{31.999999999999972, 0.0041666666666676788}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"CFAC4A51-0D6F-47C1-AB5B-1E388D318205","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":120,"width":1,"x":474.5,"y":480},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C840958-B4F8-4C12-B3CE-70D696822F91","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 2.0208333333333393}","curveMode":1,"curveTo":"{29.999999999999964, 2.0208333333333393}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 0.51250000000000151}","curveMode":1,"curveTo":"{29.999999999999964, 0.51250000000000151}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000045453, 0}"}]},{"_class":"oval","do_objectID":"AE9DAE16-553C-45AA-8950-44242585FED0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BA353FC4-4E71-41F7-9FEA-2EFC9004F9B9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"73E0158A-EC67-4DE6-BD5C-C5FD684F1A51","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":2.842170943040401e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F0D023D1-F90D-4FE2-91DB-CFCC082FF25E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"7D74978B-FEE6-4CE7-A03E-C957F1753984","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"68E4622C-737A-4035-B1FB-FB9511C5F900","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C08D59F5-12E9-4F7F-BB29-BC2022A1F98F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"790F20BB-532A-4D3B-A5AD-19E4B8E68D6A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"3BD418C9-05F1-4883-B14E-E0ECEDBFDB0F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A15882E6-0513-48F9-87BD-D80868704319","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DBD2A64B-CF1F-4480-847B-C3AA93ADD68A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"516BE512-FD68-40B3-A9FD-92D4E1599F7B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"49175A70-01E5-433B-A224-4E93F59F241D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":43,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2B757FF6-0BEF-4BD6-AF42-CB32D94CDD00","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"109B7350-B8AA-4F7E-84A8-796DF7AA34ED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":456,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B98A3E83-CB5D-4FE4-9D49-464398A113E8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"A8042410-B893-489C-AE02-7D1A2ADD93E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DEDBEE8-F665-4FDB-B705-D667A4A2B34E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {33, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"884C9103-70B6-4A37-BF96-6878ED7E561B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":456,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B62AE198-A86E-4814-8BB4-CA347D2FAB56","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {35, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"99E1B981-B47E-41D0-AAEA-D8F782882A58","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42,"y":33.00000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8A17F550-417E-4FDF-A775-4E31EDB26E6D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"90603F08-5EF3-462B-ADAE-A874E22BC595","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7AFB8B1E-BAAE-4F3D-B6BA-328903380DFA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"ADCE924C-6DF9-45CA-8142-18CDF87A77ED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":22,"y":329.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6FC02C5F-3308-4601-8556-1FA4ACB4E5AB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D012F9B1-2178-493D-AB27-B95BDC56ACCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7E5A571C-D502-4C81-B1F1-20EC843E184F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.33774/new/figures/user.json <==
{"document":{"pageListHeight":85,"pageListCollapsed":0},"EB0575C0-53E6-439B-967C-94B3938B0C70":{"scrollOrigin":"{368, 202}","zoomValue":0.1879316005215029}}

==> diff/git-latexdiff.33774/old/figures/document.json <==
{"_class":"document","do_objectID":"2AA2F351-79A5-45DA-BDCA-B5EDD199E50E","colorSpace":0,"currentPageIndex":0,"userInfo":{"flowArrows":{"arrowConnections":[]}},"assets":{"_class":"assetCollection","do_objectID":"407659CD-18C1-496F-8BF3-887FFF35FCE6","images":[],"colorAssets":[],"exportPresets":[],"gradientAssets":[],"imageCollection":{"_class":"imageCollection","images":{}},"colors":[],"gradients":[]},"fontReferences":[],"foreignLayerStyles":[],"foreignSwatches":[],"foreignSymbols":[],"foreignTextStyles":[],"layerStyles":{"_class":"sharedStyleContainer","do_objectID":"9A8F37C2-DF9E-4BD5-BFDB-C830FDB25FD6","objects":[]},"layerSymbols":{"_class":"symbolContainer","do_objectID":"A09AAD53-2F57-41F0-BA04-98E7136926C9","objects":[]},"layerTextStyles":{"_class":"sharedTextStyleContainer","do_objectID":"44543A82-5F63-48B5-A43E-1BF99A5E10E0","objects":[]},"pages":[{"_class":"MSJSONFileReference","_ref_class":"MSImmutablePage","_ref":"pages\/EB0575C0-53E6-439B-967C-94B3938B0C70"}],"sharedSwatches":{"_class":"swatchContainer","do_objectID":"3B498D1B-44A8-4990-933F-87A49B29D830","objects":[{"_class":"swatch","do_objectID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860","name":"Internal Nodes","value":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837}},{"_class":"swatch","do_objectID":"7D822526-8259-4BD4-8787-12753EFE7EEA","name":"External Nodes","value":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296}}]},"documentState":{"_class":"documentState"}}

==> diff/git-latexdiff.33774/old/figures/meta.json <==
{"commit":"932244b639e24421d42316c5db14720f20458126","pagesAndArtboards":{"EB0575C0-53E6-439B-967C-94B3938B0C70":{"name":"Page 1","artboards":{}}},"version":136,"compatibilityVersion":99,"app":"com.bohemiancoding.sketch3","autosaved":1,"variant":"NONAPPSTORE","coeditCompatibilityVersion":136,"created":{"commit":"932244b639e24421d42316c5db14720f20458126","appVersion":"75","build":129697,"app":"com.bohemiancoding.sketch3","coeditCompatibilityVersion":136,"compatibilityVersion":99,"version":136,"variant":"NONAPPSTORE"},"saveHistory":["NONAPPSTORE.129697"],"appVersion":"75","build":129697}

==> diff/git-latexdiff.33774/old/figures/pages/07E728A4-6089-47BA-B7E9-16085B72CB4B.json <==
{"_class":"page","do_objectID":"07E728A4-6089-47BA-B7E9-16085B72CB4B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"99D03CBC-DFD2-443F-9BEE-E84E6E07C659","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"3B416AD9-6AEB-48E9-BF86-E3F6C3DE4F97","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"synth-architecture","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":1177,"width":603,"x":283,"y":-105},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"502941D4-9C53-4EE3-B69A-8DEFB150D0C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"6B4E8E26-6831-4DCF-99DD-7E65BB1A0BF7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.30061307601411,"width":1,"x":244,"y":232.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BA30BE6F-BE19-4D53-BCC3-85862095383B","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, -3.715136657468476e-18}","curveMode":1,"curveTo":"{0.50000000000000011, -3.715136657468476e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000000011, -3.715136657468476e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, -0.079246852270515353}","curveMode":1,"curveTo":"{0.5, -0.079246852270515353}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"shapePath","do_objectID":"479761BB-B86E-49D9-9C66-156A2AD92896","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.5,"width":169.5,"x":75,"y":757.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1F66FFC1-7240-4F7D-8184-D15868FE929D","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, -2.5970129230997812e-18}","curveMode":1,"curveTo":"{1.0000000000000002, -2.5970129230997812e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, -2.5970129230997812e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, -0.49340747949586561}","curveMode":1,"curveTo":"{1, -0.49340747949586561}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.25513053220004078}","curveMode":1,"curveTo":"{0, 0.25513053220004078}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},{"_class":"shapePath","do_objectID":"BD3D596D-B683-4979-B5D7-849381F208BA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.5,"width":162,"x":244.5,"y":757.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"37EEA247-925B-4780-8596-8D0E102EFDCA","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.6554303850446429},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.4802973661668763e-16, -2.5970129230997812e-18}","curveMode":1,"curveTo":"{1.4802973661668763e-16, -2.5970129230997812e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.4802973661668763e-16, -2.5970129230997812e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, -0.49340747949586561}","curveMode":1,"curveTo":"{0, -0.49340747949586561}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999956, 0.25513053220004078}","curveMode":1,"curveTo":"{0.99999999999999956, 0.25513053220004078}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999956, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999956, 1.0000000000000009}","curveMode":1,"curveTo":"{0.99999999999999956, 1.0000000000000009}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999956, 1.0000000000000009}"}]},{"_class":"shapePath","do_objectID":"5BB73D97-355E-47AE-9AE4-CA56619D55B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.5,"width":1,"x":244,"y":757.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"374C9B31-CCD1-4563-AE20-D9EBA5DBF0A6","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.6552109491257441},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000001199, -2.5970129230997809e-18}","curveMode":1,"curveTo":"{0.50000000000001199, -2.5970129230997809e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000001199, -2.5970129230997809e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999998801, -0.49340747949586555}","curveMode":1,"curveTo":"{0.49999999999998801, -0.49340747949586555}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999998801, 0.25513053220004073}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 1.0000000000000009}","curveMode":1,"curveTo":"{0.5, 1.0000000000000009}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1.0000000000000009}"}]},{"_class":"shapePath","do_objectID":"D0819973-E22A-42F7-840E-41A21DCCC874","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":65,"width":1,"x":74,"y":1052},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0BCF2673-E1A5-4C0C-9886-17CEA627C89F","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, 0.0076923076923076893}","curveMode":1,"curveTo":"{0.50000000000000011, 0.0076923076923076893}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000000011, 0.0076923076923076893}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, 0.0076923076923076893}","curveMode":1,"curveTo":"{0.50000000000000011, 0.0076923076923076893}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99230769230769234}"}]},{"_class":"shapePath","do_objectID":"D559EE2F-4E91-4E9D-BBEE-FAA5D27E382C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.8294246368862,"width":1,"x":244,"y":86.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"14D381EF-8500-4CD9-8775-958B1676822C","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, -3.7402888254259229e-18}","curveMode":1,"curveTo":"{0.50000000000000011, -3.7402888254259229e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000000011, -3.7402888254259229e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, -0.069707763168801604}","curveMode":1,"curveTo":"{0.5, -0.069707763168801604}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"group","do_objectID":"A656A335-DC96-42DE-93A8-FF147E799E7B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":228.5,"width":219,"x":57,"y":413.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F0A7423-BB47-4206-81E7-7CD7DC89406F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"E76A2F8F-8A8A-4600-9F34-BF4AE626BEB4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":70.38085211048305,"width":1,"x":186,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3E3CA068-E100-4DAB-B78F-2A93F9572BB7","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, 0.22733455933274846}","curveMode":1,"curveTo":"{0.50000000000000011, 0.22733455933274846}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 2.0186435432676298e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000022, 0.30378791204345806}","curveMode":1,"curveTo":"{0.50000000000000022, 0.30378791204345806}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"group","do_objectID":"7136966E-1EEC-4FDD-A090-0D40F99605EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":151.2087048367277,"x":0,"y":59.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5250CD17-D779-4BB0-B823-E28F6734EB6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"75389CD4-3C22-4E46-AF15-70A6C8F8EE5E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":60.70870483672776,"x":90.5,"y":45},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D87096F7-46E2-4398-8EA7-8D3692D29CC5","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.52710727540740665, -2.4999999999999969}","curveMode":1,"curveTo":"{0.52710727540740665, -2.4999999999999969}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-7.2380745275999878e-16, 0.49999999999999289}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.55525323637500057, -2.4999999999999969}","curveMode":1,"curveTo":"{0.55525323637500057, -2.4999999999999969}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999911, 0.5}"}]},{"_class":"group","do_objectID":"D3A99346-0D6B-430C-9633-0C51E9236E52","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":90,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"26155926-0FAF-4BD6-8625-1674723D65D7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"4D3CEE22-4CEE-414E-BF7E-45B2BA660668","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":90,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"27D5C3FC-7A81-4954-9975-091F1A1DA5D6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"B77E8BF0-B922-45A7-9593-6745AB0C4B31","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":90,"width":90,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"699A756C-E69F-45A7-95B3-B3AFCF6357B6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9356764641360961,"green":0.7660677709061799,"red":0.6529075662389835},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"97429621-3849-46F4-96CC-0E1E8E9C396E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"z","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19,"x":35.5,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"549ED4A9-18B5-4699-9B51-3C90A59F18C4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5833333333333335},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"z","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5833333333333335}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 14}, {17, 20}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]}]},{"_class":"shapePath","do_objectID":"35FE1D8D-523F-4267-98B3-0DB2A29C71C9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":94,"width":1,"x":187,"y":134.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8FCE364F-7E1B-47A2-B247-DEFAFAC4568A","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.50000000000000067, 0.10106382978723427}","curveMode":1,"curveTo":"{-0.50000000000000067, 0.10106382978723427}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.0053191489361701372}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.50000000000000067, 0.10106382978723427}","curveMode":1,"curveTo":"{-0.50000000000000067, 0.10106382978723427}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99468085106383131}"}]},{"_class":"group","do_objectID":"4B034317-0316-4DE3-A312-49A99EB88BF6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":94,"width":64,"x":155,"y":50.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0987C57B-16A2-4E54-950B-EFDAB63A620B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"F8F34493-588B-4C6A-8C7A-57A42B6188F9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":64,"width":64,"x":0,"y":24},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3D346177-00DF-4A1B-9237-110051E29238","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"DC7D3D1A-9AFB-443F-A7DC-04E8FB567283","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"+","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":94,"width":47,"x":8.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"58515DB1-ACD2-4AD9-8148-2B7DDC192787","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":78}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.3541503021682518,"green":0.3541503021682518,"red":0.3541503021682518},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.3},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"+","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":78}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.3541503021682518,"green":0.3541503021682518,"red":0.3541503021682518},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.3}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 36}, {41, 40}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"group","do_objectID":"8FC469AB-B7F5-4E3B-AD4B-D5B96401E85D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":479,"x":1,"y":151},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"33AEC476-F873-42A5-82D1-EE1C6E431BA4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"D87DA093-A0E8-4488-85C9-399A81A0F1B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":479,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F3F84E38-18BC-4856-A5F7-FBB743B83C1F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"E6564650-A4F3-4FE0-9B4B-78EA0BA0EE8E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Embedding","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":220,"x":129,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E92EC896-DCC0-4F93-A809-4EAB1790AFE7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Embedding","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{33, 7}, {154, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"97C564C1-AD0D-4A10-B2EE-657C31A5A491","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":17,"y":703},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DAD4B64A-9739-4A5B-835B-631CB6687DA6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"03D76C87-FA00-4B35-A95A-55BC18676170","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DB716607-0395-4858-A397-0063B77FEF58","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6341898104039634,"green":0.6341898104039634,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F57ED46A-22C3-4F9D-AB0B-6926CFF76F8D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ReLU","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":53,"x":178.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7822D935-6CCC-4369-A2C6-65BB67DFEC92","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"ReLU","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {50, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"90386999-AA3D-447B-BF5E-C9C7D9966D5C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":595},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57FE58D9-FA64-494D-8D62-2A62E1BDEFC5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"C3CBA8EA-A788-48E4-A0EE-56645674F7B4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A70CC3B-DE05-470F-8187-677A970E3E92","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"5CCB9FD6-F153-458B-BBD8-30D7B6DF0DCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":17,"y":52},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B341D4A4-4DFA-4071-9E63-274E1756A9D9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"819E2398-AB85-4405-8C71-3C1B77612C2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F96358CA-7824-42CF-B50F-F87A7B19397D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6663955316310975,"green":0.9376991969437479,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"B4E8E2D1-BD11-4814-93A5-F972DA02D3BC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Graph Attention Laye","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":202,"x":105,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"00FC0CC2-1DF4-4A49-905D-6402E3EB0C94","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Graph Attention Layer","attributes":[{"_class":"stringAttribute","location":0,"length":21,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {202, 20}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"3D64AEEF-014A-478A-8A7B-EDF56D573B1B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":17,"y":98},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E0431F09-0948-4FFD-9BFF-D3B66CE31E6C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"0DD3F2AE-D723-4C26-9A09-8B420D1FE629","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"48CC5AF2-E60F-4955-8B2C-29CCBDF6DDE4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"F7BDDFD9-A7E6-4682-AEA6-ADC388E42A2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"487C38EC-0EF0-4199-8C3C-F4388A0BB5AE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9407308827275815,"green":0.8633758746119456,"red":0.8574646376507912},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"D4C3C0CF-7C54-4788-A5AE-F74C3E82F2D8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ReLU","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":53,"x":178.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"827841AA-7C2B-45C0-9AA3-0BFFF6FC3C97","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"ReLU","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {50, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"55219586-6EF4-4CEC-953F-2C5FB380792F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Processor","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":142,"x":174.5,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0E9132DA-1604-4887-B59B-83B99947D56E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Processor","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {139, 22}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"728385E1-8AEE-4327-AF5B-CB5D3858D62E","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":12.38575978758843,"x":421.5085859170186,"y":47},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9891C36F-5228-4148-845B-6B3BFF1ED57F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"text","do_objectID":"66C12108-7F59-4BEF-A08D-E29F6810E282","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"6x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":22,"x":444,"y":75},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54D7064F-3BFB-4BA2-B833-08FFB0D401C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"6x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {22, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"6B8CA03F-23B1-486B-A30A-8D26DF47BCC9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":297},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6C3FAC2B-10CC-4A74-9D1B-DCBBB018DE6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"363019BA-7F6B-4763-8CB0-41DD9B68C8F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D64C9A89-B36D-4AB7-8C47-A950A2E09709","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"C399DE82-89C4-4A89-9399-D75752CD7821","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":17,"y":52},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E6B4A092-15F6-45F7-B356-A4DAD7DF736F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"0C047A3D-6FE0-427D-8E16-771D7274D58B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BB08B761-61F5-4C50-B9AE-A37903ACD9C7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6663955316310975,"green":0.9376991969437479,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F629CFA7-703C-4EBE-8C66-9A0FFD8AEEBB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Graph Attention Laye","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":202,"x":105,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69450A7E-7088-49CC-8F3F-2198B8994D70","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Graph Attention Layer","attributes":[{"_class":"stringAttribute","location":0,"length":21,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {202, 20}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"E5BCFF99-A1C6-4B37-B45E-5FBE5B5D8F05","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":17,"y":98},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"78AF391B-E9A2-4530-8ED2-D24F6439667A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"715D5552-ABCF-4D45-8998-87C099D1A1AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ECDB0E80-6714-455D-9044-5FAE9DC7AADE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"CC69446D-5637-4701-BBDB-6E43119994E4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"30D74613-E067-457E-9373-E972D24F1B13","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9407308827275815,"green":0.8633758746119456,"red":0.8574646376507912},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"BD2DE498-662B-4348-B9A2-73CB3D8F3665","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ReLU","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":53,"x":178.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B217017E-5499-431C-ADB9-3A518FAFFEBE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"ReLU","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {50, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"AF6ADE43-6775-47C0-9ADF-2D4B8DC93FEE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Encoder","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":116,"x":187.5,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"887E554A-6A2D-450E-AE6A-54EB02CEA521","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Encoder","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {113, 22}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"3F52AA9A-FE18-4E0A-8E51-C5FC4653A464","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":12.38575978758843,"x":421.5085859170186,"y":47},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EFF70EA0-A748-4593-94D5-BCDD72B86FC1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"text","do_objectID":"C1798626-076A-4EB9-AECD-A6C20FB9E32B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":22,"x":444,"y":75},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F3634D66-1631-41FD-B475-4DA6C169466E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {22, 15}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"rectangle","do_objectID":"F8B546F1-61C7-4358-AB42-BA5F7568DB4A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":209,"width":147,"x":1,"y":843},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B991F3B8-C874-4121-9999-ED7B61E5FA51","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"E030444B-D9AE-4DDE-A054-53933234390A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":209,"width":147,"x":333,"y":843},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F67BFB76-2F37-4C53-832D-3132890EFFD5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8941176470588235,"green":0.8941176470588235,"red":0.8941176470588235},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.3506840297154018},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"FAD4F33D-F708-4FA2-900E-93B9060E4620","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Argument Decoder","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":93,"x":28,"y":859},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3B167CF8-2887-4D1C-A359-745935DEB3B2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Argument \nDecoder","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 5}, {87, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D05AF2F8-7F9E-4200-8044-E54FCD74EEA4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":22,"x":581,"y":663},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"850C0DD6-9622-453C-B9BF-467C53669BFC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {22, 15}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"F7BEED87-EF10-4D2B-A8EB-18F0F77C3CC8","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":87,"x":484.5085859170185,"y":634},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7F1C2D98-4106-4F04-990F-3501FD9AB685","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"bitmap","do_objectID":"D8782111-ACA0-4580-A13B-D83759F6EBCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":73,"width":76,"x":208,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"28372AF0-D031-40AF-8F1E-1C2A28D9DE69","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/e27b189f3b07ec504190d988e5da9508529aa531.png"},"intendedDPI":144},{"_class":"text","do_objectID":"C917AFAD-3CA7-4AD2-8296-C6C4BAA22FF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"…","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":60,"width":51,"x":219.5,"y":898},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CB14C0B5-654C-4C8D-8214-D54BFBFD43CA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":50}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.8333333333333336},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"…","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":50}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.8333333333333336}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{5, 43}, {40, 6}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4BAF4B78-E2E5-451A-BDD2-CE7E8EA00CD8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Dconn2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":58,"x":46,"y":939},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EB4E6FF1-36AF-4A48-A3DE-5FBFA6FFA9BB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Dconn2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}},{"_class":"stringAttribute","location":1,"length":4,"attributes":{"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2166666666666667,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":13}},"NSSuperScript":-1,"textStyleVerticalAlignmentKey":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0}}},{"_class":"stringAttribute","location":5,"length":1,"attributes":{"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.1333333333333334,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":8}},"NSSuperScript":-2,"textStyleVerticalAlignmentKey":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {55, 22}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8E6A4815-97BE-4AD1-87FA-F7E3756D61A0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Argument Value Proba","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":147,"x":1.5,"y":1129},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FF1D96CE-F531-4926-8E8A-CCDC8146C21D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Argument Value\nProbabilities","attributes":[{"_class":"stringAttribute","location":0,"length":28,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {146, 40}}","lineSpacingBehaviour":3,"textBehaviour":0}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.33774/old/figures/pages/4FB016CF-8D53-4C40-8A81-D87F87B96BDC.json <==
{"_class":"page","do_objectID":"4FB016CF-8D53-4C40-8A81-D87F87B96BDC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9DBFF473-42E7-4FFD-8FD3-2A69816D9786","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"3D158123-CE5E-4503-940D-FE919868521B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1242,"width":2180,"x":-156,"y":-24},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FEAB0DBF-CA87-4CA9-AA8A-BEBD7DD93425","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"CD8A271D-5AE4-4FCB-ADF1-72CC1A67ED22","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":1242,"width":2180,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0AF481E3-65FE-442E-B611-18DD7FF54F6E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"DD010E18-6F82-43D2-8AC4-2317507C1E84","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":340,"width":279.9999999999999,"x":76.00000000000003,"y":306.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0E85F4F5-A241-4292-869B-3229E558A052","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"A3AFC222-AD2D-4A04-B14E-EFA65A6B00FF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.4709141274238249,"width":203.4942758360059,"x":36.54994274724379,"y":113.9612188365652},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F99A6730-8E75-490C-87C8-45CF53F95B11","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"D2DCB38C-4692-4119-B47E-A0DC5EC795FB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":203.0003576907728,"x":36.54994274724379,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2F20388E-B15F-4E87-90C8-3BE933D13849","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"3E99AE2A-E182-4144-85D4-46E66013CF8B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452330317,"x":36.7969018198603,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"48DE4CF1-4642-4A74-8E66-CAE5FE84D508","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"6E57C934-05DC-4B3E-B9EF-D5D631ABB9CC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.70637119113576,"width":0.9878362904660491,"x":36.30298367462728,"y":28.72576177285319},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DC4812E-1702-4AE1-8AD4-326A41293C00","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"6620D30A-3B75-4956-A49E-67EC985D9C7D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.7063711911357,"width":0.9878362904660207,"x":239.7972595106332,"y":233.1024930747923},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F394B36F-541A-4B81-9835-34240417E6F6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"0EBED3F3-F46F-4FD8-B9DA-FB5BAE62850A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452329251,"x":239.7972595106332,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5FCC0579-CEB2-4D52-9C04-FC6C015B0796","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"F385834A-3289-4A48-8348-D64E2101E813","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.6066481994461,"width":39.01953347340893,"x":240.980466526591,"y":114.196675900277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D8CF6A23-A2F9-4DD5-8354-EBD67D05F0CF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"0C03BE55-1887-4238-8829-D3A2B3E158E7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":203.494275836006,"width":43.79501385041559,"x":116.3479853929143,"y":-9.918883070357467},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D4D909A-87A3-4D9D-A11C-A2B5265CFBDA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214913, 0.16551566224734221}","curveMode":1,"curveTo":"{0.98903615697270941, -6.3100566438656358e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270941, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119011913, 0.83783632733723856}","curveMode":2,"curveTo":"{-0.0036902158117899935, 0.16216367266278806}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055505458e-05, 0.50000000000001277}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270941, -6.3100566438656358e-17}","curveMode":1,"curveTo":"{0.99816007339702095, 0.83218232891401733}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999967, 1}"}]},{"_class":"shapePath","do_objectID":"9FB80D71-861D-4BDC-8399-4F5D82C88832","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":225.827336199336,"width":28.3544037957066,"x":117.8386849955116,"y":47.40445711563842},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2384CF17-D57C-4BF6-803E-2B140DF5269C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90035812620695954, 0.16551566224734143}","curveMode":1,"curveTo":"{0.88059467471684649, -4.163336342344337e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.88059467471684649, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.042035277169055113, 0.83622408638765189}","curveMode":2,"curveTo":"{-0.038643635947275372, 0.16055143171320319}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.0016958206108909331, 0.49838775905042565}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88059467471684649, -4.163336342344337e-17}","curveMode":1,"curveTo":"{0.97996167639572429, 0.83218232891401622}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999978}"}]},{"_class":"oval","do_objectID":"03F30282-1076-4246-B02A-1EB49A16F36F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029362,"y":85.23545706371198},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3C052C14-2817-4C96-AFFA-1998647FFA2E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A8AFDF9F-58E7-4E23-80EC-2A06C12F2041","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029362,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"12239041-D8FD-4393-A9B2-60DED454C2C9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"5B90498E-E2D9-4290-B3B9-82CA64F53B0A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570632,"width":60.25801371842894,"x":209.4212935788023,"y":282.5484764542937},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A5FAFF11-72A1-4003-9839-F63540CC82DE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"99000815-B03C-401A-8AD6-3235D97374C3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842893,"x":6.420935888029362,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6EE07E62-1218-4DC4-9426-E615FB18A266","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"54B3FEBB-E2CE-4817-BBA6-145EA024A7EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842894,"x":209.4212935788023,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69F3E150-8F29-4915-9985-61BE22311E71","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DA89243A-5CF1-45B6-A09A-A5F315AA827B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570641,"width":60.25801371842894,"x":209.4212935788023,"y":84.76454293628814},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F0D77A4-677C-481A-9415-CD55BCB29F2B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"E0EA68C0-9464-4F70-9530-1C81A546C588","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.65941613304938,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9A5E7CF9-1422-484F-978B-5CEFB28D3C6C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {18, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"97DC322F-42D2-4B73-B73D-7ADCED66FC3B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315593,"x":231.6476101142883,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7A579B03-0B15-42C3-AE04-FBADA63B53F6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"0FE7F96D-2DAE-4226-8C6E-C496BE3C8034","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.16549798781637,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FAB2FB47-4589-4A48-BBE6-A0F0190DFA9B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"82A6D17C-BF91-445B-8854-F0DCB09530CE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885493,"x":231.6476101142883,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9E6F5991-6870-45BE-A998-3FF98006DE63","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"CCC31075-4F09-4CFA-B362-BCE0379FEDFF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315584,"x":27.16549798781637,"y":15.00604985287606},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"080CAA44-63D5-4662-8B65-CFF080A195CB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A9E6CE29-2BE2-4AA9-85FA-FC65270B06A4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":16.29929879268983,"x":232.6354464047544,"y":297.083612179746},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"19057889-5BC7-4CA8-A76C-D49869312F00","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {15, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"B1852E43-AADD-4820-87A8-6806FC5C3B9C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":149.2797783933518},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"89DDB1B3-AB90-45D8-A481-A0CBBA8189D8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"E8D8DDFF-323D-4029-94B4-1E631AB5C3AA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8A328868-1EEB-4B61-9104-68C8D89BCA7B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6084806116615853,"green":1,"red":0.7325389329268424},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"15F769C9-D6F1-4018-A5C9-9F0E37AAAC9A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194481,"y":5.116853176975791},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2E435F9D-D5AC-453B-BD6C-A3E38F962ADE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"1A18F112-4B05-43EF-8F6A-518DAC7E8FF4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.202216066482,"width":31.1168431496805,"x":122.49170001779,"y":72.99168975069256},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8069203D-E26E-4563-80BE-9E52B748D97E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"3F235264-200B-4445-9CF3-8ADD10C85AB7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.202216066482,"width":31.1168431496805,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DACFB3EC-B3EA-45EF-8973-B1A61A373887","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6078431372549019,"green":1,"red":0.7333333333333332},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"719C668C-8DB6-4217-88F9-2EAB3F50DCC4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194528,"y":5.116853176975745},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E236D336-E55C-4D90-9114-81B50DE5D19B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 17}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"7FFC4B1E-F276-4BAF-947E-8A89D5709AB9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":244.98340003558,"y":151.634349030471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"990D7B4E-DE46-479E-A622-57244B3CA33C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"4F8FBDCD-7526-420E-9F12-D5CAFF3F896B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"08CF4521-5BCF-4627-BBCA-9A87DABBCB3B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6084806116615853,"green":1,"red":0.7325389329268424},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"24D60645-5C91-4C67-9759-90A64137B669","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129167,"x":8.890526614194508,"y":5.116853176975777},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EF0C4A18-7D7C-4DE8-82B4-939F1211F33D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {10, 17}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"5F8C1AAB-ADE9-49D7-9EB7-4E9DD7F6A358","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":144.718016553276,"y":175.1800554016621},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B83C9823-9B73-4E7B-9BE7-C2FD749446C1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"60504E8E-4281-4DFD-8924-D4B73B1B00E9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"72E4AD60-B24E-4A76-9B65-9E04AF499330","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6084806116615853,"green":1,"red":0.7325389329268424},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A39BA1DE-1D6D-4612-954A-BCBE2F159362","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"0","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129168,"x":8.890526614194508,"y":5.116853176975773},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FAA52B50-EFA3-4186-ABE7-56AC632E1AB7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"0","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"group","do_objectID":"32408FB9-E259-43B3-BA81-761C5F1D583F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":354,"width":261,"x":1241,"y":293},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"21FC69B5-9D99-4998-8C87-AD7BA805D2EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"2E08CFBD-8C81-4783-8C0E-6D3AEE94D969","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.9806094182825547,"width":171.8780487804877,"x":59.74108818011253,"y":118.1634349030471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7E925204-9F1F-43B0-B030-509F21193445","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549854, 0.75000000000000011}"}]},{"_class":"shapePath","do_objectID":"EDCBED0C-0638-4612-84FB-95BBBB4FC9E8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":86.78393351800554,"width":0.4896810506566602,"x":30.11538461538457,"y":148.5623268698062},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0AE4BF66-3710-441E-B788-87F0C106E770","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.3474576271186469}","curveMode":1,"curveTo":"{31.999999999999989, 1.3474576271186469}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.32485875706214756}","curveMode":1,"curveTo":"{31.999999999999989, 0.32485875706214756}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"0CC6A87B-3620-4766-BF9E-DCD43F619D24","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":58.83656509695291,"width":0.4896810506566567,"x":29.62570356472793,"y":59.81717451523552},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8EA860FA-A001-4FF9-BDBB-174CCCBC6583","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 1.5125000000000037}","curveMode":1,"curveTo":"{31.999999999999972, 1.5125000000000037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999867, 0.99999999999999656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 0.0041666666666676788}","curveMode":1,"curveTo":"{31.999999999999972, 0.0041666666666676788}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"8864969E-0A9F-45C6-8F9D-B7CC4ED3509F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":58.83656509695294,"width":0.4896810506566567,"x":232.3536585365853,"y":235.3462603878116},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"80FFC7D7-1DC9-474C-BE8D-DC056442BABD","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 2.0208333333333393}","curveMode":1,"curveTo":"{29.999999999999964, 2.0208333333333393}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 0.51250000000000151}","curveMode":1,"curveTo":"{29.999999999999964, 0.51250000000000151}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000045453, 0}"}]},{"_class":"oval","do_objectID":"715524D0-0FD3-4479-AB67-395FCF5BB57E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523546,"width":59.74108818011256,"x":-2.840320925579295e-14,"y":88.74515235457064},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FD22F60E-28CA-4A0C-9826-80E07C48DDB6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"D242E661-BBBD-457E-A43B-83ABC00BD96B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523546,"width":59.74108818011256,"x":-2.840320925579295e-14,"y":1.421969181180821e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4EDF41CC-39F7-448F-8DA0-224386985566","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"AAF61D0F-D643-474A-8CD3-C7DAFA1954C4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523542,"width":59.74108818011254,"x":201.2589118198873,"y":294.1828254847646},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6BEE6B42-2ED7-4B94-8260-C93CE9CC17C9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"1CE72A2B-50C7-4378-B6D4-078D4AF4B2B4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523551,"width":59.74108818011256,"x":-2.840320925579295e-14,"y":205.4376731301939},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F180441A-CC9D-444D-8C70-798F5DB5D57E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"8A7E89E7-A2E3-40F9-956A-AD5B8210044E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523551,"width":59.74108818011254,"x":201.2589118198873,"y":205.4376731301939},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2AFBFAFC-3802-4C35-82F9-D0A94B97143C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"40C4A781-0B9F-49FF-A6A3-45E9B543B357","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523548,"width":59.74108818011254,"x":201.2589118198873,"y":88.25484764542935},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5DE7EAC7-4A42-4A09-BF45-9CA597155B4E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"BB45E019-5E48-484D-9F0E-936831758B14","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.98763257648275,"x":21.05628517823635,"y":104.9336028040025},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4F66C3F3-B3CE-4CA8-8E47-13B728BB79CC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {18, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"B0115383-0727-4950-BAAC-AFDAB815F8EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.98828349350998,"x":223.2945590994371,"y":104.9336028040025},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8A20D333-DCA9-41E3-B0FF-5751D59835D2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"4D624CCD-3C5A-405F-AE74-F88C4E1D74AA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.98763257648275,"x":20.56660412757972,"y":221.1358188704845},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"88E83C63-2883-4306-A9BC-D602D2007D83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"87F92063-6A74-45B9-A9E0-FCB45ACF2356","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.98763257648275,"x":223.2945590994371,"y":221.1358188704845},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E7845D25-1730-485E-9F2B-613164DE2077","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"4B29CF75-F110-43C3-916E-138DF88C2F24","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.98828349350997,"x":20.56660412757972,"y":16.18845044943187},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C1E96B7C-811A-4B1F-AE19-6462A345471D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"CD452883-CE0E-4A68-BDB7-3925909319E5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":15.98958532756444,"x":224.2739212007504,"y":309.8809712250551},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4D00C9E5-7D96-42C9-9773-1F79626F7D1A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {15, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"0D22435A-44DC-48A4-804D-A7E7D8133B0B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":12.99153807864609,"x":10.7729831144465,"y":161.3186443552491},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"500C42C4-61A0-4717-85C8-2F52A5FD4D21","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {10, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A3B6520E-78B6-4187-9D0D-E152CB37336A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":12.99153807864607,"x":123.8893058161351,"y":87.28263327491662},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"77DC83FE-B98C-436F-BD6C-B715A76DD24E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 17}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"49ADEC1F-558E-4B3A-BA1E-6D8B4F80DA0C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":222,"width":280,"x":653,"y":359},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CF0D58BB-E714-4D7D-8A3A-F6DF1679FFEB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"3F7A08BE-9B6F-4465-9286-B4AF0B26047D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":222,"width":280,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52C6CFDF-E04D-4B16-B625-8DEBDE990659","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"2D70C10D-DE05-4818-8247-D1A2B7C9E12C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":133,"width":196.0000000000001,"x":43,"y":37},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3FCE22D0-7FB3-4DDC-8F25-9C89A649B0EF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"C69A0F3B-8CEF-4BBE-ACBD-AAAE3BB6B5EA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":20.5246913580247,"width":148.0165975103735,"x":24.39834024896271,"y":24.62962962962968},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AC94A188-5A59-4B5B-9DE4-353FFED2CBC5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"4695EE65-BD58-48C0-BDF0-B9B054C3F2B6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84.56172839506179,"width":29.27800829875522,"x":143.136929460581,"y":24.62962962962968},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87518577-0FD8-4F0F-9A1F-A4B7F718FE99","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"C5DD16AE-D89E-416C-829F-74EEE99857E9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64.03703703703708,"width":118.7385892116182,"x":24.39834024896271,"y":45.15432098765433},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24D48E86-1045-4585-971E-14B2E836BDAD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"29F7A5A5-7B4B-4AF1-96F9-C649C77CF7F3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":49.25925925925927,"width":48.7966804979253,"x":0,"y":20.52469135802471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"42C90D0D-E331-48D8-B3BF-654A05B69C5E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B7118002-77FC-4864-8896-3BFD722BEA54","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":49.25925925925925,"width":48.79668049792531,"x":118.7385892116182,"y":83.74074074074076},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7F032D8E-2164-4304-8319-7CE1025D8BEE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"706CB4AF-A490-4781-B5FE-A596F59D47F6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":49.25925925925928,"width":48.79668049792531,"x":147.2033195020747,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8DFA8C7B-5BE6-48FB-AEBB-C0550D3417FB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]},{"_class":"shapePath","do_objectID":"7E18FD61-7BF9-4F75-98C5-0042F48A2F92","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":126,"x":455,"y":475},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"540B2244-B398-47B0-86D4-F625860F969F","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-6.9388939039072284e-18, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9960317460317466, 0.74999999999999978}"}]},{"_class":"shapePath","do_objectID":"C7449049-58C2-41FE-97E0-91F01E88EB61","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":126,"x":1032,"y":475},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"18DD8D13-CFEB-47F0-9D96-74D339A68D8D","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-6.9388939039072284e-18, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9960317460317466, 0.74999999999999978}"}]},{"_class":"shapePath","do_objectID":"FACFC62F-C93D-41E0-977C-7347ACDF2CF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":373,"x":1585,"y":474},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F8CFB59-654B-4E7D-B3FE-E4F0CB16E612","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8029490616621987, 0.75}","curveMode":1,"curveTo":"{0.8029490616621987, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8029490616621987, 0.75}","curveMode":1,"curveTo":"{0.8029490616621987, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99865951742627401, 0.75}"}]},{"_class":"shapePath","do_objectID":"6CEE36F6-C100-4F21-A27A-8925A18D66A1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":235,"width":2,"x":1746,"y":235},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B1DEBA75-7B21-499A-AF94-8D0F43775B1F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{44.749999999999922, -0.90851063829787271}","curveMode":1,"curveTo":"{44.749999999999922, -0.90851063829787271}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -3.0184188481996443e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{44.749999999999922, -0.90851063829787271}","curveMode":1,"curveTo":"{44.749999999999922, -0.90851063829787271}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999023, 0.99999999999999944}"}]},{"_class":"text","do_objectID":"1A5C302E-A146-4850-BEEB-841089B8CA7C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Neural Executor of t","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":480,"x":552,"y":622},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"80C208D1-4341-41A0-9D6B-580B912AED24","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Neural Executor of\nthe Routing Protocols","attributes":[{"_class":"stringAttribute","location":0,"length":40,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{13, 9}, {452, 91}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"08AD3A9F-2A0A-4D87-992B-101DE8B3E34B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Update configuration","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":480,"x":855,"y":1142},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"81DEC7F4-2947-4BB9-BE5B-EBA3BF232F8E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Update configuration using gradient","attributes":[{"_class":"stringAttribute","location":0,"length":35,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{25, 9}, {430, 91}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"69724B90-B0C9-4089-B747-6DD91270F043","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Routing Behaviour","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":306,"x":1219,"y":681},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A60A9575-CEA8-4FA7-BAB0-A7C16EFE3FE2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Routing Behaviour","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{50, 9}, {208, 82}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"60C0508D-0441-4D08-8066-B92AD1736162","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Topology + Configura","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":432,"x":0,"y":672},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AA80BB92-3158-45BE-9830-3499D3D26ED4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Topology + Configuration  C   ","attributes":[{"_class":"stringAttribute","location":0,"length":30,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{48, 9}, {336, 91}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"73D1FCA6-3F9C-4C31-A1FC-A90DAE08A28F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":206,"x":1974,"y":409},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EBD2535E-4AD2-421C-84A5-5B444CABD11F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"FB494614-2698-4A5D-8D05-46899188526C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":206,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"09E8E915-63CF-4FA3-9931-E9C23FB89D0E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"BB6344DC-2163-4AEA-A689-FD2C62316D78","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Loss L","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":205,"x":1,"y":38},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9AC412C2-CE39-46B8-A63C-487462013B72","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Loss L","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{41, 9}, {122, 29}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"8553C187-EE68-40A3-8A4B-D3354AE5D03D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":201,"width":206,"x":1644,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DCB78611-8A9A-4033-96EF-63182B2E51EE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"9644359B-C076-4D4E-9706-4D8FD2EB81FC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":117,"width":200,"x":1,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"26D358D2-4C5F-41EA-AEBE-9D2779EA6817","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"3FE06E8F-0041-4A20-8DBE-C56CA3389C8A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":117,"width":200,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA428B23-7E4E-476E-A15E-9F6D264672DA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"B6E9E4CC-DC0D-4B07-A7BB-892046C5C917","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":117,"width":200,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54670627-FF6B-4E24-AEAA-3A716D43559A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.8}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9488326362941576,"green":0.9488326362941576,"red":0.9488326362941576},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":4,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F969AF04-B6EA-49B2-96B5-76DAE861E6D4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fwd(A,B,N1) not fwd(","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":177.4647887323944,"x":9.29577464788732,"y":7.791936398317709},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A1A796FB-D24B-47AA-B137-AE41DAA61C4C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":14.28}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.2380000114440918},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"fwd(A,B,N1)\nnot fwd(C,B,N1)\n\nreachable(D,A,N1)\nisolation(A,B,N1,N2)","attributes":[{"_class":"stringAttribute","location":0,"length":67,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":14.28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2380000114440918,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {173, 78}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"4F943E4D-EA0F-46CF-9385-0336B9317CB7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Specification","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":206,"x":0,"y":163},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57348F88-4332-4172-8585-0CF7511C7BCB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":16,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":32}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5333333492279053},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Specification","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.5333333492279053,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 7}, {202, 31}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"shapePath","do_objectID":"FFFA0CBC-486C-4B00-BBFD-D22663E06677","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":368.6197322721346,"width":1861,"x":216,"y":581},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"03ADC152-102C-4760-BEB5-2787688E7909","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, 0}","curveMode":1,"curveTo":"{1.0000000000000002, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999989, 0.99999999999999978}","curveMode":1,"curveTo":"{0.99999999999999989, 0.99999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999978}","curveMode":1,"curveTo":"{0, 0.99999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.67236380370726778}","curveMode":1,"curveTo":"{0, 0.67236380370726778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.67236380370726778}"}]},{"_class":"bitmap","do_objectID":"DAD43045-CA49-4332-983D-85BB7E303F7A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":45,"width":34.48598130841121,"x":339.0560747663552,"y":722},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"150D25DF-A234-4DEC-8AE9-19700041158B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/e0f11cdf2923bae2b45cd3efb8044b40b030ab62.png"},"intendedDPI":144},{"_class":"bitmap","do_objectID":"3B0C1EA4-F38D-43B0-A843-C4774E69A8C4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":128,"width":127.4234234234234,"x":1008.788288288288,"y":973},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8F24CEAE-D199-4A37-B17D-B916F74FCEA0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/01d663ce30413ac4ccb3d4daf88d8449b1542ee9.png"},"intendedDPI":72},{"_class":"bitmap","do_objectID":"AB150690-EA58-46C6-804A-8B3E1D76F198","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":48,"width":42.22222222222222,"x":2103.388888888889,"y":446},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AFF095CC-75A3-4F38-B8CA-A5B39AF842E3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/5dd14e2a1a632d57a09dc9048514822d4ff63b6e.png"},"intendedDPI":144}]},{"_class":"rectangle","do_objectID":"9B6736D2-A295-4134-9F01-A6586D27B2E1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":18,"x":373,"y":727},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FE8E7D63-F170-4421-85E0-4704DF99C0A2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.33774/old/figures/pages/56114387-9EF8-4D54-A3F6-61D3CC4F11DB.json <==
{"_class":"page","do_objectID":"56114387-9EF8-4D54-A3F6-61D3CC4F11DB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD0C62A0-E7A6-4DFD-819B-0292C22D667A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"53285D69-7760-4026-BF4D-A7484FD1CB53","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"graph-encoding","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":true,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":874,"width":1308,"x":-527,"y":88},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A16F1648-005D-4D60-A21B-87B2B701F4D0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"B09A88B2-BA00-4B42-B1E2-64E7DD55E1B3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"graph-encoding","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":517,"x":704,"y":117},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A2F11E15-9682-464B-8672-E8A49F6126CB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"5FC0916A-DCE8-4A32-BF28-60DD3712A30C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":290,"width":197,"x":61,"y":61},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3E14B872-75C3-41F8-8F3D-E054D7D3B89B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.002538071065989854, 0.0017241379310344819}","curveMode":1,"curveTo":"{0.002538071065989854, 0.0017241379310344819}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.002538071065989854, 0.0017241379310344819}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.002538071065989854, 0.0017241379310344819}","curveMode":1,"curveTo":"{0.002538071065989854, 0.0017241379310344819}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.99999999999999989}"}]},{"_class":"shapePath","do_objectID":"02A5613E-9CD8-4F06-8145-91324A8A9CD6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":289,"width":198,"x":258,"y":62},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3166CE4A-0A73-405E-B5C0-D692FE6C1972","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.80555555555555702, 1.1262975778546758}","curveMode":1,"curveTo":"{-0.80555555555555702, 1.1262975778546758}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.80555555555555702, 1.1262975778546758}","curveMode":1,"curveTo":"{-0.80555555555555702, 1.1262975778546758}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"oval","do_objectID":"C50339CD-1FA2-495C-A628-0E02CF2C4006","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":123,"width":123,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87359999-26F1-410B-9F54-23EF9807C015","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"328A3C56-2BA4-4206-919C-F2A3F2EE3CEA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":123,"width":123,"x":196,"y":289},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"20CF0304-EFEF-478F-9DE5-C96581A71914","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"807F6DBA-F306-4593-9E6C-E82B18201696","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"conn(A, B, 12)","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":324,"x":96,"y":323},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6D08D3AE-1851-4770-9173-4863FC83A1A6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8499999999999999},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"conn(A, B, 12)","attributes":[{"_class":"stringAttribute","location":0,"length":14,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8499999999999999,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {320, 46}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"0BE06939-DA36-4A99-A91E-53077720CB3E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3DE952C2-D222-4219-AFA4-9657AED9EE83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8500000000000001,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"oval","do_objectID":"2B679F33-F879-44B3-B3E3-FB0331B9AAA9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":123,"width":123,"x":394,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D32E558-00FF-408B-8477-0C77EF3BB8A2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"46B44009-8AD3-4A05-B2EE-0C16238CF556","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":438,"y":34},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54B0A519-2666-46A9-91C6-35ECE12BA8E8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8500000000000001,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"DB099916-AD57-4CAA-98F6-53C59171E5B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"0","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":25,"x":166,"y":151},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90F5AE11-4163-4285-BFF8-0E7024C7FA7F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"0","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {20, 30}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"B79604D6-428A-492C-9184-53AF09A0249D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":25,"x":328,"y":151},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C4EFE375-13DF-4C43-8A10-CCCF24B39EA1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{5, 8}, {15, 28}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"text","do_objectID":"412B4A3B-30FF-4FE4-AA7D-FA6EEE9A676C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"router(A) router(B)","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":180,"width":469,"x":0,"y":189},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EA573862-1B7F-47FA-8D2B-195D6C26F0F1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"router(A)\nrouter(B)\n\nconnected(A, B, 12)","attributes":[{"_class":"stringAttribute","location":0,"length":40,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 7}, {460, 170}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"81846546-1AFA-4185-BB1C-3E8D3488DAB2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fact Base","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57,"width":223,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"206442EF-96F5-42BF-8E1E-F0B95B0D42E4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Fact Base","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {220, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"FF160815-9AA4-4533-B4FB-941A64F187AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Graph","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57,"width":152,"x":704,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8E9ACF94-4210-4788-A7D9-3EA4DD848B70","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Graph","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {148, 48}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"D5F66AA3-D202-41C5-9F6C-E84ABDCFB6E7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":285,"width":1308,"x":0,"y":589},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD3C7F73-2126-4F59-8701-812850F8EC0E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"4CE0ED86-49FD-4EDE-B080-8F68C406C531","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Node Features","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57,"width":333,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9B916A7F-797D-49C8-8875-1969BDC221C2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Node Features","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {330, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"E7107C90-AD64-413D-BB80-6116AA5B02D1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"h_A := emb(router) h","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":180,"width":1308,"x":0,"y":105},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16001BC7-98E8-40CC-B14E-D98838EC0DE3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"h_A := emb(router)\nh_B := emb(router)\n\nh_connected := emb(connected) + emb(connected, 3, 12)","attributes":[{"_class":"stringAttribute","location":0,"length":92,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 7}, {1299, 173}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.33774/old/figures/pages/CADA8422-4D07-45FA-AE75-76F60DAADAA6.json <==
{"_class":"page","do_objectID":"CADA8422-4D07-45FA-AE75-76F60DAADAA6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6A2E64C4-A666-442C-8D2B-C3DFCA572788","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"A98C8E56-9634-4444-85A5-C840641112F8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"system-overview","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":843.9987708884942,"width":2986,"x":-250,"y":345},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A3B3CB6-630F-46EB-99A0-A4BD13A5EC48","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"A58DF18E-791F-4E7B-BFC4-CDFAE4073513","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":843.9987708884942,"width":590,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"41723CBC-5456-466E-8BC4-224773434BFD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"6A17CC12-4F3A-4D06-8D17-7F09B44CBD8F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":451.3752541595445,"width":590,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3241EEB2-FFDC-401C-AC5D-8ACE5928F193","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"28D7BA2F-9A4E-4469-861F-B815976657C3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":340,"width":280,"x":155,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8EB3FA78-3364-45E7-BF90-BCDF44846A8D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"2F0D68CA-9D4E-4D95-BFF7-36347E613736","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.4709141274238249,"width":203.4942758360059,"x":36.5499427472438,"y":113.9612188365652},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9660C92C-3CAD-4ACB-AD50-B349D2272675","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"06F4905A-C229-478A-BE57-1E192E6464F0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":203.0003576907728,"x":36.5499427472438,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C0CC3D3E-BDF9-4167-9E20-6F1B07BA4936","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"D5FD1E89-CB77-4569-A7DA-B4EBA9E35189","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452330317,"x":36.79690181986035,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F0BE871D-22BC-4F2A-8204-F7BDD7EBC05E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"083D35F6-63C1-4CD4-AF60-049B8EE3AB1C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.70637119113576,"width":0.9878362904660491,"x":36.30298367462731,"y":28.72576177285319},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3A289AF6-A496-472E-B6B1-3D849F98E39E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"F7F295D9-FD71-42F2-9F10-790959C6A136","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.7063711911357,"width":0.9878362904660207,"x":239.7972595106333,"y":233.1024930747923},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2357386F-6743-4C40-BED1-D57101FB3F76","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"43CB7200-4293-4B0A-9336-32CF50447666","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452329251,"x":239.7972595106333,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"86EDFF18-42EA-4798-815C-C15A2F5FB5FA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"614C4F3F-7A48-4370-8119-78B67828227D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.6066481994461,"width":39.01953347340893,"x":240.980466526591,"y":114.196675900277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9C81353D-5033-4706-971E-4AD5F0BDE0D5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"201666C9-6F21-4FC2-8FF3-CFD5111DBABD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":203.494275836006,"width":43.79501385041559,"x":116.3479853929143,"y":-9.918883070357467},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AC884A69-9EF4-4670-AD8C-BF5D7567F28E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214913, 0.16551566224734221}","curveMode":1,"curveTo":"{0.98903615697270941, -6.3100566438656358e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270941, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119011913, 0.83783632733723856}","curveMode":2,"curveTo":"{-0.0036902158117899935, 0.16216367266278806}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055505458e-05, 0.50000000000001277}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270941, -6.3100566438656358e-17}","curveMode":1,"curveTo":"{0.99816007339702095, 0.83218232891401733}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999967, 1}"}]},{"_class":"shapePath","do_objectID":"9808FF20-E9D1-48DD-860B-68D5F68A9AFC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":225.827336199336,"width":28.3544037957066,"x":117.8386849955116,"y":47.40445711563844},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"36420EA1-937C-4F10-A214-655DE8BAF8CC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90035812620695954, 0.16551566224734143}","curveMode":1,"curveTo":"{0.88059467471684649, -4.163336342344337e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.88059467471684649, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.042035277169055113, 0.83622408638765189}","curveMode":2,"curveTo":"{-0.038643635947275372, 0.16055143171320319}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.0016958206108909331, 0.49838775905042565}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88059467471684649, -4.163336342344337e-17}","curveMode":1,"curveTo":"{0.97996167639572429, 0.83218232891401622}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999978}"}]},{"_class":"oval","do_objectID":"886CDA8F-A149-479E-BF78-E9B684E7C8D4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029356,"y":85.23545706371196},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2F0FF9CD-2D84-4F00-AB2C-8C5BE852E327","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0E3F5AC0-D568-4A2E-A68E-926AEC45E827","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029356,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CBD29093-07E5-40B8-9FB5-6696B9F84BB2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"7C86013A-8118-4CC6-B615-BBAA88AD030C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570632,"width":60.25801371842894,"x":209.4212935788023,"y":282.5484764542937},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C69BB4EF-C339-4408-895D-4CFD5E3AC62C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C584D60D-41F9-438E-A71B-B95D9FCF18B0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842893,"x":6.420935888029356,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4CA49793-7273-48AF-AF7A-DC240EAE9D76","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"D70AF02B-896F-44D7-AAA2-7E5530A9471C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842894,"x":209.4212935788023,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BE130E07-4A59-40A2-BA54-1F443A0ECC83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C17ADFAB-7F51-41E7-84C8-80B8A2FE6BD1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570641,"width":60.25801371842894,"x":209.4212935788023,"y":84.76454293628814},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7B1CF1B-7693-40B6-B000-52C954F5F15E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"868C7C8B-6A59-479B-BD43-D5B310723ED3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.65941613304942,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"77D30B99-3386-4E4E-83F1-3AD6BE8B14B6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {18, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A67641AD-2C2F-4B86-A539-672F811DE6CF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315593,"x":231.6476101142883,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0461611D-4D6F-4A62-9D24-739F761A2A0A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"B920B057-FACA-4C46-8926-5E3609E5909D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.16549798781638,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D22AB68-C98B-448E-A8FF-8A3D4691C221","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"E58C11E6-A920-47BE-9DA8-28D86B5B7BF8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885493,"x":231.6476101142883,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F41C471A-3153-4811-A77E-7ECA9EE33E44","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"617D40A4-209F-43CF-A0B0-B3466F695B6F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315584,"x":27.16549798781638,"y":15.00604985287604},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC671E5F-B006-4B98-8B4F-0C1E59CF28C2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"1C7A4649-2CC9-42EB-A010-14317F4A5F8D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":16.29929879268983,"x":232.6354464047544,"y":297.083612179746},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9BF31F6C-C889-4843-B9A9-06617A54AB4A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {15, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"5D18F244-2B1A-4B3F-B2AE-2FB560634169","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":149.2797783933518},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"03CB6764-A7A3-4EBF-ACEC-A601DD8F35A6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"1CC61992-C0DC-4452-8FEE-976B703C5175","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A1C2F481-3EAF-4EA0-9486-59B7B3B59332","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"9E08BF61-916A-46D2-8D56-A70AC600309C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194481,"y":5.116853176975791},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A563D1FE-AD79-4411-9D06-08F67F8A3506","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"F8EE8E58-9DAE-468F-9E9C-CC248BB99426","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648199,"width":31.11684314968051,"x":122.49170001779,"y":72.99168975069254},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C63CAC7B-99EC-40D8-B42B-8D60E8B0A31F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"F24FA664-E6A5-49F0-9D3D-446605CB808E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.202216066482,"width":31.1168431496805,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D1D0441A-7224-4739-895A-EE73CEF63967","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F23E7ED4-EE70-47DB-B4F7-94C027B45AC0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194489,"y":5.116853176975745},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0706D2A6-EA63-4602-AAE3-86F4E3AD99AB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"87C2D9D0-946D-43B4-A84D-FA63A7227B10","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":244.98340003558,"y":151.634349030471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"432983A4-C65C-428D-A2BF-8F3DE6C748AD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"E2CB227D-C6EF-438E-8DFD-2912173EDF74","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E11D9444-D373-4EA1-AEB1-BA4A21AC6EEA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"22AB684A-2A94-4B42-AEE4-511B76B74CCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129167,"x":8.890526614194508,"y":5.116853176975777},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6FA301DD-2E24-4446-9FC8-1811FD3FE566","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"3EA66D16-D3DB-4F4D-8C5D-5C443E9EFFD5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":144.718016553276,"y":175.1800554016621},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"47D1DFDE-F421-4FA6-B8E3-17B37FC485FB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"ED83EAD4-DEEF-4D9C-BAD4-34DA861D1C27","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BC1B1040-0979-4188-9246-7D24BAE26C18","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"02A3A7E4-C1E4-4B07-9EC6-AAA985A6ABCA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129168,"x":8.890526614194508,"y":5.116853176975773},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FFEC8FB0-B048-4173-864F-201FA5B3FC52","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"721B3BCC-7BEE-40BB-8725-E778AC857EED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Topology + Configura","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":590,"x":0,"y":367.3752541595445},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C08850A2-F9AD-43DC-B1C9-91EBDBDB5971","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Topology + Configuration with Unknown Parameters","attributes":[{"_class":"stringAttribute","location":0,"length":48,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{30, 7}, {528, 70}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"E15FD896-4F6B-4EBE-9AB5-54EFC9C926AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":304.053730097356,"width":405.2658179205722,"x":87.61492322857674,"y":539.9450407911381},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1E7CCFD3-C506-448B-8F54-6AE5E3A9264F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"82DFA4DC-5368-4047-9435-7F3B64CB4E28","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":304.053730097356,"width":405.2658179205722,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0C486A54-ABA3-4462-86E5-7E600B271EA1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"6AEBD6CF-4DD5-4079-8566-FB0F37A24EBA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Forwarding Specifica","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":405.2658179205722,"x":0,"y":220.053730097356},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16846062-57B9-4FA7-B665-18EBABF1EDCA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Forwarding Specification","attributes":[{"_class":"stringAttribute","location":0,"length":24,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{89, 8}, {226, 76}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"rectangle","do_objectID":"AE667302-9AA6-4AAD-8CD6-CC086CED8AA5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":204,"width":350,"x":27.77772208577682,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"109E378C-B7AC-4CDD-B60A-7E066EDE472B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9488326362941576,"green":0.9488326362941576,"red":0.9488326362941576},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":7,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"group","do_objectID":"B74A36EC-CCA0-4FF7-9775-163EC22B077C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":204,"width":350,"x":27.77772208577682,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1FBC48C2-1F9A-4B19-AE49-5BF5AA974180","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"9AB5503F-9B7B-472D-801B-70552E412693","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fwd(A,B,N1) not fwd(","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":140,"width":310.5633802816901,"x":16.26760563380281,"y":13.32953013040012},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"75F3DE4D-3FA5-4080-82DB-82C2000D5B90","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"fwd(A,B,N1)\nnot fwd(C,B,N1)\n\nreachable(D,A,N1)\nisolation(A,B,N1,N2)","attributes":[{"_class":"stringAttribute","location":0,"length":67,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {303, 134}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"77BE2C77-DFBB-4FE6-A6B9-D9A3528857C4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"+","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":77,"width":42,"x":269,"y":454},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9E4CFE12-14B0-4FF0-AAAC-550D28B608A3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":3.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":70}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.166666626930237},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"+","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":70}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.166666626930237}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 20}, {39, 38}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"4753774B-119B-49CD-BA71-223C9D882053","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":823,"width":425,"x":2561,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"97AE5EED-FE49-4FBD-85B8-2FD3F4EB2654","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"15A7B898-2750-4B70-9DA4-495F16017D99","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.7502278942570797,"width":308.8752401082231,"x":55.47759166992357,"y":462.8906107566089},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6574AC62-14E7-4084-BC8D-C4B15E708ADB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"F8CF8990-C2FC-4E35-82F5-55B9152E17D3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":308.1255429234944,"x":55.47759166992357,"y":463.640838650866},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6F3F1A05-B04F-4D4E-85DF-A518D3D18FB4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"70AE1BEF-8613-4684-BF87-98B2F7F91C84","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":0.7496971847286957,"x":55.85244026228792,"y":463.640838650866},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3DFE42A-13FE-4D6B-A3F3-BA9B2FD2F8A1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"B79190B3-3AB5-480A-9E57-AE6A53C18564","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":136.5414767547858,"width":1.499394369457391,"x":55.10274307755923,"y":327.0993618960802},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DF99D025-7359-40B5-AA40-4FE34F913B13","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"201E9740-0664-41D0-A8AE-2FB63A4894CB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":136.5414767547858,"width":1.499394369457377,"x":363.9779831857824,"y":652.6982680036463},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5456073C-F6CF-49E9-8B76-9D7F0C591003","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"458E66B1-73F8-4D15-8150-74D7C4561D20","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":0.7496971847286886,"x":363.9779831857824,"y":463.640838650866},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AF15C6D5-721B-4BCD-A517-5C6BEB130C61","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"634365FC-075B-4971-A348-4D1D07C18A67","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":59.22607759356708,"x":365.773922406433,"y":463.2657247037374},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A4D0DD02-0C5E-4919-8D47-FBD4FF9E0D60","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"2FC51DF3-024B-4A1D-B7C5-9D265EA128E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":308.8752401082173,"width":69.77119416590659,"x":174.9513108999078,"y":273.192279672418},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B0122D4B-A448-40B0-8C58-9A7D9F0A9281","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214468, 0.16551566224734071}","curveMode":1,"curveTo":"{0.98903615697270364, 1.3552527156068805e-20}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270364, 1.3552527156068805e-20}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119008764, 0.8378363273372309}","curveMode":2,"curveTo":"{-0.0036902158117900589, 0.16216367266278717}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.376865005542089e-05, 0.50000000000000933}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270364, 1.3552527156068805e-20}","curveMode":1,"curveTo":"{0.99816007339701507, 0.83218232891400512}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999989}"}]},{"_class":"shapePath","do_objectID":"0AAB30B0-7969-4CD7-A921-E0A76691C87A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":346.4140021264661,"width":42.70527774559167,"x":178.2536427526722,"y":362.9088202776448},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A808193C-2F99-4588-8A0A-E8A135DE2E23","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99282591104102025, 0.16551566224734071}","curveMode":1,"curveTo":"{0.99140296751608004, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99140296751608004, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0029128490187179177, 0.83787232606810791}","curveMode":2,"curveTo":"{-0.00289593074201837, 0.16219967139366409}","hasCurveFrom":true,"hasCurveTo":true,"point":"{8.4591383497849108e-06, 0.50003599873088633}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99140296751608004, 0}","curveMode":1,"curveTo":"{0.99855726603030615, 0.83218232891400523}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999978, 1}"}]},{"_class":"oval","do_objectID":"2E976E2D-1669-4B50-A7A0-328936CB6707","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690102,"x":9.74606340147306,"y":417.126709206928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8297C94C-928D-401E-8A69-4457C2193E06","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"F8B57D22-3F90-452F-8631-79BEC6CDE07E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690102,"x":9.74606340147306,"y":281.3354603463993},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3ADD04A-5326-4C46-8D9C-673720FBF1C3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"2FB80FE3-E640-4132-AC14-802E247EE74B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.52780309936179,"width":91.46305653690104,"x":317.8716063249675,"y":731.4721969006381},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"994E4F75-4EDF-4E1B-AED0-C8419A3E8414","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"122FFDF3-4364-44D0-85C8-0A2CE4DBF84B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690102,"x":9.74606340147306,"y":595.6809480401093},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA474233-0E8E-4F49-BA4F-965A5F8DCDAD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0A41C24E-6BE9-4AF9-BF0E-AAA7ACC9449E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690104,"x":317.8716063249675,"y":595.6809480401093},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A62D2EB2-2254-43BD-B590-05BAEDA72BB4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"1F58FA08-46D7-4DE7-9C20-9136080F1658","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690104,"x":317.8716063249675,"y":416.3764813126709},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10DBADD8-A288-4B4C-9EC9-2441227656A8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C8F74373-1F56-4990-9EB1-1F91FCA20817","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":28.98829114284295,"x":41.98304234480702,"y":441.8906107566089},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D2B19C6B-BCE6-495F-9688-E5053311F5D1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {28, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"67E03641-5C4B-4267-A954-8549F08DC9E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":26.98909865023313,"x":351.6079796377588,"y":441.8906107566089},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4690AAB9-3338-40B1-826D-F573AFE8DFD5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {25, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"451B1A58-BBE2-47E1-BF2E-71E0DDB549CE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":28.98829114284295,"x":41.23334516007833,"y":619.6946216955333},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32FE3AC1-9AE1-4095-BB1F-54556944E8BE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 8}, {25, 27}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"13C698E9-FB01-4255-AB10-D86E4C33D621","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":28.98829114284297,"x":351.6079796377588,"y":619.6946216955333},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B13E6EF0-4B19-4307-B7CD-E1E67BF363F2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {27, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"AC3892CE-24B0-43E1-9338-F9DFEB625F9E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":26.98909865023309,"x":41.23334516007833,"y":306.0993618960802},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5AF7AF9A-DA79-44CD-A948-1D8B38D20CE5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {24, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"89BB4052-7FFC-4E33-99E9-0F6EB12A7903","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":24.98990615762318,"x":353.1073740072163,"y":755.485870556062},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3638287C-8A35-4C7F-ADA2-47E6599CB9CE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {23, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"404E3229-9469-4DB1-9A8D-23CD9C1A9DA3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.26800364630822,"width":47.2309226379079,"x":0,"y":519.1577028258887},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"21E30F49-FC7C-4AF3-95F7-E5BDA0DF2771","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"AF8E9950-4F18-4A29-94B4-C52844C600F2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.26800364630822,"width":47.2309226379079,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4CCA3E60-1C2C-4294-B475-8117E53FA60C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"B8582557-A1AE-4E05-8B51-3F18AF8D8BB9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19.99192492609858,"x":13.49454932511654,"y":9.009115770282641},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"40C8B235-F06A-42F0-B6BB-C7044782A088","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 8}, {15, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"3E3F233E-ECE0-4983-A12C-1AB84D004F65","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":291.3384989364935,"width":183.6758102585314,"x":122.9503382955068,"y":-2.843034562287754e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57958608-23A4-4B65-90B0-F6D5B670AE1C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"2F5821C9-A7CD-485C-8EF6-B1FDC42E9F27","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":127.7888179884533,"width":23.2406127265896,"x":0,"y":163.5496809480402},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8E1D9FA1-8493-4943-840D-2C61FDC6C5A0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"8A8D6DC2-CD0A-4245-A270-331950D9DCB4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":82.52506836827708,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B51FC69E-CA7B-4004-A441-3DD7366B4357","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"66EE6687-B552-46CE-8AD6-157E02567755","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405806,"y":81.78182923123666},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5D962A87-F993-42CB-B5BB-EECD259E38FB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 9}, {13, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"9C9A00A2-5A24-4F0E-9C5F-91034A1AEA88","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":291.3384989364935,"width":23.2406127265896,"x":32.08703950638836,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"762EAEC4-0463-453E-B82D-4450141E4EB3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"C166549D-A8A2-4423-8A58-2BF2B652A1AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":246.0747493163172,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FE08246F-A649-48BE-8A6A-D678CC6AB9F1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"FB429ED0-15C1-4E45-853A-3211E312DE3B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405807,"y":245.3315101792768},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"12850F16-7866-4924-B054-CE91BCD69728","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 9}, {19, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"0E583DB7-9ACC-48A3-A130-DEBB0E4C7D60","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":255.3275600121544,"width":23.24061272658959,"x":64.17407901277672,"y":36.01093892433908},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E5B84252-ABBA-4535-B275-02F9D146DC93","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"2014A33D-97A3-4653-BC3C-812BFA2028E2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":210.0638103919781,"width":23.24061272658959,"x":0,"y":2.843034562287754e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"51BD53C2-702D-474A-9240-319C7C62EA61","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"2BC248B9-DF08-4A28-9561-AA8F0386FC0F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870843,"x":0.6247476539405804,"y":209.3205712549378},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"43A833C0-F5F9-435C-B3B1-E0D242669687","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 9}, {19, 29}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"ED45C9D2-D535-4BF8-9B12-A9ADE181C2EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":211.0641142509876,"width":23.24061272658959,"x":96.26111851916508,"y":80.27438468550591},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AFBC0BBC-CD26-4D3A-8974-9CE4D80253F6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"1EC8B174-EA2D-4C16-9770-09C770F18E77","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":165.8003646308113,"width":23.24061272658959,"x":0,"y":2.843034562287754e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EFB564A5-F3AF-4E7D-9461-D276B0BB854D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"4DCD89A3-E8F1-4ADA-855B-3C55D602B1F4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870843,"x":0.6247476539405804,"y":165.0571254937709},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32BBEB10-945A-4D6C-B938-CC2124BCE350","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {20, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"035B9097-095B-4F78-A257-880FB940C9DD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":127.0385900941962,"width":23.2406127265896,"x":128.3481580255534,"y":164.2999088422972},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52CB4634-49A8-4925-9272-CAAAB7ED14AE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"6F77DCC1-B82E-4995-9D43-7E70E32D6956","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":82.52506836827708,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FA2D70D7-5F7B-4FC5-BBE6-217EC0E942C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"84B2FD02-725D-4CBC-8D5E-97DAB24DC3C1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"5","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405807,"y":81.03160133697958},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"76F60171-D24A-4445-B124-F88EA03EC01E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"5","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {19, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"B138AD9B-DFD3-4D52-917A-7866A321622F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":98.52993011242776,"width":23.2406127265896,"x":160.4351975319418,"y":192.8085688240657},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D9F28CD6-733F-41B0-AAE3-E37480D5C446","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"7B50DADC-218E-4111-A756-53B7D5A6EA48","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":54.01640838650862,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7013BDFF-2724-477F-B051-754B5716737F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"76F80BF7-AD86-4BC3-BE9B-1D125EEB2A88","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"6","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405807,"y":52.52294135521113},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AD1C9907-F524-49D1-9345-F12BCE0C7619","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"6","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 9}, {19, 29}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"group","do_objectID":"99E9889B-FBF4-4857-9CDD-E939F357CBF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.2309226379079,"x":371.8498036254337,"y":522.908842297174},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"49FC20FA-F868-4C41-BA50-ACAC68C902F7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"5A7B6A87-EE65-4C92-AC42-910EFBB6BE70","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.23092263790789,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E2AC4EF7-7AA6-463D-B05F-B95D5094FBD0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A8087C40-A089-4174-AB34-027EFDFFB24D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19.99192492609858,"x":13.49454932511654,"y":9.009115770282584},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3C23A17-CF75-4D7A-A480-A6BDA722CDD1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 8}, {15, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"7F5718BE-A2C7-4FB3-AE3B-A9DCDFB15723","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.23092263790792,"x":219.6612751255082,"y":560.4202370100273},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FD8BF6A1-F8EE-4DDD-B7C6-579BF4467741","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"48945619-C785-4867-9DAA-AEC3051C4445","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.23092263790792,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90D28A7D-2BF1-4E8F-9F0D-77D0CAC84FE0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"1C0BF646-4739-4B07-B436-00B323C768A2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19.99192492609859,"x":13.49454932511655,"y":9.009115770282584},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B2A0726B-ACF9-469F-B2CF-F73FF8458DC1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 8}, {15, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"rectangle","do_objectID":"092E99C1-F6B3-44F3-8A6D-B15F0E586D37","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":127.1636280765724,"width":183.6758102585308,"x":122.9503382955063,"y":290.338195077484},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5573A83B-20DC-4A06-B915-481A0AEEAAE2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":1,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":0.9326139616824488,"green":0.9326139616824488,"red":0.9326139616824488}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000036, 0}","curveMode":1,"curveTo":"{1.0000000000000036, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000036, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.500000000000004, 1}","curveMode":1,"curveTo":"{0.500000000000004, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.500000000000004, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"group","do_objectID":"ABF22751-C94D-4366-AE18-00299F825844","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":147,"width":256,"x":617,"y":422},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C2D298F3-EC3D-4E4A-AD18-CC1C8EA2D3E0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"0A660644-7F0D-48DC-8A04-9976F3307167","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(1) Embedding","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":256,"x":0,"y":105},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A56CD294-1EFD-402A-8B22-D99F7C271860","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(1) Embedding","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 7}, {252, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"ABC65BF8-65C0-4B0A-BB70-889D7575117F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":210,"x":23,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3FA26F96-D8AE-4CC5-A38F-2E16C261DA4D","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":20}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0023809523809523829, 0.25000000000000011}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]}]},{"_class":"text","do_objectID":"3F62C4B2-2B5D-4F21-B12F-95D9605AB498","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(2) Processor GNN","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":395,"x":1353,"y":507.8760330578513},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C25BC2ED-246D-4137-8497-916C4E7C4171","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(2) Processor GNN","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{35, 7}, {324, 35}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"C42F8083-0B60-44EE-8CBB-46615176D3EA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":401,"width":343,"x":983,"y":274},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DDE6339F-B874-4C07-BEEE-5E0DB7ED84BD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"46BB867E-5AD1-4F99-890A-03BB396FBA74","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Latent Input Represe","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":269,"x":37,"y":317},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69856A0B-11BE-4E73-B0AE-990771E04A89","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Latent Input \nRepresentation","attributes":[{"_class":"stringAttribute","location":0,"length":28,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {264, 77}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"E54119EE-4B61-4015-AFE2-CE15FCB6175C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"37CD1906-FAD2-40D3-8346-51CC5BE013FE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"D32BB197-CCC0-4309-BB29-4D3A119CF98B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"25FD36FF-3B34-4781-840E-AF86A6811F94","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"A811F762-4B54-403A-A3B2-9DED05129D80","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":162,"width":241,"x":51,"y":46},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EE1DBBA1-8C01-4FA2-B622-5BA7A2D290F0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"FC9CF136-DE90-48BC-A1FF-549DA1B6D22B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":25,"width":182,"x":30,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BB15F538-A771-4C69-8275-4859DF322A10","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"AAEACA7C-54D7-46DA-88DF-E833BF517BD8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":103,"width":36,"x":176,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C93A7366-BCA6-4DBC-A20C-BAE69F2A4A12","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"DA7311DD-CBD9-47B9-A7F5-FD7A9A4FA0A6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":146,"x":30,"y":55},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"372062EA-AC8A-46C9-91E4-8E9C5B964EA9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"293726F3-E653-454E-B551-D01B7063A703","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":0,"y":25},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4C54C984-FA5C-4906-8D1C-88B861579165","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"8FCFD13E-33FF-4182-93B6-A8D9AE1B17CC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":146,"y":102},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32486793-BC29-4CD6-B887-939E5B99216D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E13AC8D7-EBD7-4BB0-9147-4C0689F79902","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":181,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2DE358E1-DE30-4CB3-B7EC-991D6FF3A88E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]}]},{"_class":"group","do_objectID":"3F5B1241-95BA-4256-9883-F38D6A85373B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":403,"width":485,"x":1699,"y":270},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F0CE21E2-20BD-4F17-ABFB-57903C412567","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"A8A04802-996B-4010-9192-704A40696F41","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Latent Synthesis Out","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":485,"x":0,"y":319},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B03D7FF5-DFE6-48F3-80F8-FDB2A5FBEA88","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Latent Synthesis\nOutput","attributes":[{"_class":"stringAttribute","location":0,"length":23,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{97, 7}, {292, 77}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"41D8CF0E-7AEC-4625-A1C8-C3B0D59269E4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":71,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5D59FAA2-72DB-4E9C-B733-F2C94FE4126E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"701DD707-024C-4936-90AD-9A7E70814C0C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4B8AC5C1-3DB4-4E86-9D2F-DD680A0F7050","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"0611370C-4387-45D9-B3E6-42EE967F3220","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":162,"width":241,"x":51,"y":46},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6CEF152E-50AA-4344-A7C1-5B9F2BDED8A7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"1B8F1526-6A92-4982-88AD-E428F002C08B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":25,"width":182,"x":30,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8F47D2FE-73CA-4333-8DB9-A5217F0264AF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"8055D935-3028-4D39-B234-BA17987B5F07","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":103,"width":36,"x":176,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9085F9FA-10DA-4DD0-A6F8-EED41907B974","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"A97CB5AE-FF20-4E41-B6FB-4A42E4E33C8E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":146,"x":30,"y":55},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7C50602B-3296-422A-B7C8-6F4366054041","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"A00821C1-9955-45AE-B169-71A95C75286F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":0,"y":25},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16F60D91-5B98-4A8C-8531-E9EB07E91C61","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"EDAC3133-FE4C-4280-B5C8-82928908148C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":146,"y":102},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7482B91A-DCA7-41C0-9C38-6071A53EBBAB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"6044160C-0769-4BDE-9DC5-12353BB8290E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":181,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"80491ED8-979E-4FED-A21D-24C5D80FFF07","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]}]},{"_class":"text","do_objectID":"AE961CF3-3F76-4898-A097-99C4F260CC95","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(3) Decoder Network","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":395,"x":2131.5,"y":458},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6FD36944-67FB-4AF2-AAD5-D04ACAB9FDCC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(3) Decoder\nNetwork","attributes":[{"_class":"stringAttribute","location":0,"length":19,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{97, 7}, {201, 70}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"shapePath","do_objectID":"73834FA4-1973-45B9-AC46-7B50537670F6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":210,"x":1445,"y":421},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"67D3C4DD-BD8C-4585-84E6-84150A8A0F9E","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":20}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0023809523809523829, 0.25000000000000011}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"570EF8DF-77D3-4640-AD4A-06B6E07D4BB7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":329,"x":2184,"y":421},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B31AC48F-58D7-422E-9B9D-2364DB797B09","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0015197568389057777, 0.49999999999996092}","curveMode":1,"curveTo":"{0.0015197568389057777, 0.49999999999996092}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0015197568389057777, 0.49999999999996092}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0015197568389057777, 0.49999999999996092}","curveMode":1,"curveTo":"{0.0015197568389057777, 0.49999999999996092}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99848024316109452, 0.5}"}]},{"_class":"rectangle","do_objectID":"B27EE6DB-3C3D-487C-A576-BECDEEDC9BCE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":79,"width":63,"x":2742,"y":379},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"365E4A5E-A163-4C0C-B079-B7E685A7F3D4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.7568627450980392,"green":1,"red":0.6666666666666666},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.33774/old/figures/pages/D3C15514-8F9A-4089-BAE4-F507E02C6B90.json <==
{"_class":"page","do_objectID":"D3C15514-8F9A-4089-BAE4-F507E02C6B90","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DED26A81-4E8F-4413-A343-D1324B0ED833","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"F6098229-3541-4BF1-8306-8145D9F55E8D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"synthesizer-overview","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":378.0000000000003,"width":731.5,"x":217.5,"y":216},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"94F7C309-0570-4C5A-8D70-8A94B56E0260","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"78E6BA01-1558-4BD8-9DE7-A085E197F858","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":142.5000000000001,"y":42},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"004295EA-F0FB-4046-AA71-6A9C122B1F7A","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"F162123F-B23D-434F-B45B-AB33AE471B08","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":116.5000000000001,"y":277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7B886380-8934-4041-AA4D-5B36778993DA","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"027A8E8E-FD9B-4280-9E87-6FF191F4CD65","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":353.5,"y":277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F2D7FB36-F365-424E-B47A-2C31DA213C75","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"0C2E7485-3C64-4BBC-B40B-388A3848C95B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":342.5,"y":42},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ADC1DFB7-1924-4DA7-8B2F-6EF585F9B0C1","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"7F8D44E8-3022-4D1C-B629-085304899BCA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":538.5,"y":42},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4F3A147A-5D79-45D4-B0C4-E85368B39A09","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"group","do_objectID":"05ECDE98-6176-478F-88EE-F88C168AE131","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":87.00000000000003,"width":64,"x":230.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"997D9CD8-2404-4AAD-8B32-1BE64BC77CA9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"ED0B7353-A341-4A93-887C-E66D0EE7336F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.2409972299168999,"width":42.14634146341463,"x":14.64915572232644,"y":29.04016620498612},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1949981F-4158-40E2-A31B-D850C9DEC798","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549854, 0.75000000000000011}"}]},{"_class":"shapePath","do_objectID":"AE7B165E-DED2-453F-835D-CA94511441C9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.32825484764543,"width":0.120075046904315,"x":7.384615384615358,"y":36.51108033240996},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0D272F96-A476-43E1-944A-AABA66FB46E2","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.3474576271186469}","curveMode":1,"curveTo":"{31.999999999999989, 1.3474576271186469}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.32485875706214756}","curveMode":1,"curveTo":"{31.999999999999989, 0.32485875706214756}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"1B4515F7-D68A-479F-93B9-D5651415ABED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14.45983379501385,"width":0.120075046904315,"x":7.264540337711082,"y":14.70083102493078},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FFD8FA98-B0DE-4371-98F0-DE51226207D9","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 1.5125000000000037}","curveMode":1,"curveTo":"{31.999999999999972, 1.5125000000000037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999867, 0.99999999999999656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 0.0041666666666676788}","curveMode":1,"curveTo":"{31.999999999999972, 0.0041666666666676788}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"D20B4A2B-D20B-41F2-9D60-C3A4C27ED8E1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14.45983379501386,"width":0.1200750469043115,"x":56.97560975609758,"y":57.8393351800554},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"34635C9E-BB26-4495-B774-BEEE2C1ED6B9","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 2.0208333333333393}","curveMode":1,"curveTo":"{29.999999999999964, 2.0208333333333393}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 0.51250000000000151}","curveMode":1,"curveTo":"{29.999999999999964, 0.51250000000000151}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000045453, 0}"}]},{"_class":"oval","do_objectID":"31C60889-D13E-48F7-BFF9-5C21144205BF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":0,"y":21.81024930747924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"72205E59-665C-4390-AFFE-DED51D865570","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C53E7B3A-1C0D-4917-A4B7-189386E6F7FA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2A0CF06C-D608-4CBA-93FC-980903156C8E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E5F3A418-1FD3-4D5C-924B-D6C4431E6247","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":49.35084427767356,"y":72.29916897506928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DF80FEE6-2CDD-42A3-8079-A3032D10E261","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B223BDB8-DBA3-464A-B0A5-868940A8D9CE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.64915572232645,"x":0,"y":50.48891966759004},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C71DB0F7-3E79-4191-95CA-0D300862EB83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"CDEDC8C2-30F3-436E-B964-F4ABFED948BD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.64915572232645,"x":49.35084427767356,"y":50.48891966759004},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2111EF47-8605-4CE3-89D9-FB3C7D2ADC0B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"BE8CFA79-A2A1-485A-ABD4-938CC5DDF3A2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":49.35084427767356,"y":21.68975069252076},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD8010D2-6C1D-4B56-93F4-4B7E98448ABF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C80240C3-A02A-4142-B0D6-C3A803563E80","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.003126954346467,"x":5.163227016885571,"y":25.79916897506928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FA66EB6E-FE46-4F2C-B40E-5C1AC058B98D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"485D45EE-E935-4D08-B2D5-9AF51A4EEE39","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.00312695434647,"x":54.75422138836774,"y":25.79916897506928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06219BF5-68BC-49B1-BD3B-4130E089A439","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"CA8DA48E-823D-4EB0-8096-DE4CA05A1CC7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.003126954346466,"x":5.043151969981238,"y":54.3573407202216},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"89DF3FC3-0564-4C53-A191-C90C0487F4D1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 6}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"244EE16D-9F32-4849-8DBD-B8C74BA65B7E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.00312695434647,"x":54.75422138836774,"y":54.3573407202216},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA809FDD-5175-48F8-9992-572A8F094B53","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"39F127AC-B47C-43B6-92A5-8174102C8D54","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.003126954346466,"x":5.043151969981238,"y":3.988919667590039},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3B3403A1-FC99-43FD-A8AA-0FFB3226B4BD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"EEA592CB-DE4D-4E8F-B9FD-A4CE2F975004","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.002501563477175,"x":54.99437148217635,"y":76.16759002770084},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"418CED24-84B6-47BE-B298-2BAA9CF52338","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"1A98CED6-5774-443B-AD57-F1EBD4DA1A94","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.002501563477173,"x":2.641651031894924,"y":39.65650969529088},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D192B1BC-DF2D-4C1C-B321-03ABD7ACA060","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"ABFE6F93-BC2B-4A33-8706-6E99A3B19662","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.002501563477175,"x":30.37898686679176,"y":21.46121883656508},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EA6C2F26-3ECF-45FC-9F02-74708961B841","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 5}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"text","do_objectID":"4F61F8FF-EDE3-49D0-9195-8A25F2ECB3CA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Configuration","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":136,"x":408.5,"y":109.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"44FC39FE-E93C-415E-8433-B74E751E43E2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Configuration","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.3333333333333334,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {134, 20}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D19740A1-4594-42C1-9444-AC1D91721B0D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Routing Behavior","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":89,"x":221,"y":97.00000000000011},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"14C6A172-D6A1-4945-9212-C8E6B9C6BECB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Routing\nBehavior","attributes":[{"_class":"stringAttribute","location":0,"length":16,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.3333333333333334,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {87, 40}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"10871818-4A65-4BB2-9189-2EFE0F1B1297","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73.33890789464236,"width":125,"x":0.5,"y":7},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F9C69489-D50B-4B86-9FF9-77F20387D505","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"D6C0B9D8-FFC0-4180-AFDC-6C7B9FE2AD88","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73.33890789464236,"width":125,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BFF4C3CD-FB62-444C-BC3B-3BA389377B32","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"C7AA630A-EB7C-418C-8160-7E9C8BEE44C2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73.33890789464236,"width":125,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D129A7F0-AEAD-4F60-9016-FAF46305DC87","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9488326362941576,"green":0.9488326362941576,"red":0.9488326362941576},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":2.5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"3B625BA4-0573-49CE-BD61-7CEF47431D6C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fwd(A,B,N1) not fwd(","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":50,"width":110.9154929577465,"x":5.809859154929575,"y":4.957336936947254},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA01EDA7-D03E-4E2C-8B5A-16AA96C6FD64","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":8.925000000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1487500071525574},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"fwd(A,B,N1)\nnot fwd(C,B,N1)\n\nreachable(D,A,N1)\nisolation(A,B,N1,N2)","attributes":[{"_class":"stringAttribute","location":0,"length":67,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":8.925000000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1487500071525574,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 1}, {109, 49}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"75B5BED2-7854-49FF-85F9-E5436678A42F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Specification","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":129,"x":0,"y":109.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8D22CBEC-7386-4629-9626-4663051C74C5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Specification","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {127, 20}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"4535937F-5752-4679-AA51-2F6547953F44","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":108,"width":136,"x":198.5,"y":224.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A18F0D02-075E-4E0C-9894-36ADDC45B636","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"52702118-7178-4C1C-B8C0-3087A72440C0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":108,"width":136,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E127A9A0-289D-46A1-96B8-7854D7C3DB5B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"2CCE8FF8-68EC-40AD-813D-E8C96A800E75","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64.79999999999997,"width":95.5,"x":20.49999999999999,"y":18.08372093023256},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5B554E45-194F-439A-BFA4-A585512E1F6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"B3C2C307-9BE2-4C4F-8471-00AD0FE40234","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":9.999999999999998,"width":72.12033195020747,"x":11.88796680497927,"y":12.00000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"00CD555E-3B27-4686-8271-79E53E340B36","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"366122F2-8D0E-4A30-984D-BE223B327E54","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":41.2,"width":14.26556016597512,"x":69.74273858921163,"y":12.00000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"79CF203C-EAE8-4074-99D1-C231729D2C89","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"28B676B4-6AA5-4F1D-9F46-629A0A4DF8AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":31.2,"width":57.85477178423236,"x":11.88796680497927,"y":22},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C14C62F-92BB-4BD2-92BB-B26F7562562A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"AA841CDB-CE05-4070-8F2A-D80B9BB5F78A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":23.99999999999999,"width":23.7759336099585,"x":0,"y":9.999999999999991},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"619FE199-656F-47A2-925B-1727269DD568","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"50AD97EB-C868-402F-BEE6-A2E3050D022F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":23.99999999999999,"width":23.77593360995851,"x":57.85477178423235,"y":40.79999999999998},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C59FEF71-19CA-47B3-99B8-E8C303325FCA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"13A21D33-3A9E-4F7F-AB8B-A267CFC0D7F1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":24,"width":23.7759336099585,"x":71.72406639004151,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C35B3FA5-96AA-46B6-813D-6BE41FC87DB9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]},{"_class":"text","do_objectID":"B1527AF6-1285-44FC-BC61-34211001B0B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Learned Synthesizer","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":344,"x":93.5,"y":354.0000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7A02B0ED-02A5-40E1-8191-54EBC1813848","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Learned Synthesizer Model","attributes":[{"_class":"stringAttribute","location":0,"length":25,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{39, 4}, {265, 20}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"FC6BF989-3D74-4686-9A3F-C57D63C05602","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":18.5,"y":246},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"914EC539-62C5-434F-81FF-418BA8B14D1B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"F5A951DA-0268-464D-9C7C-E6302B87A324","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"330584C9-F3FC-42D0-95D6-39CA883C427C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"767A947B-07DD-410C-9D44-9ADF52016AD1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Input","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":41,"x":25.5,"y":22},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"600B13E8-2680-4AE4-83DC-874411C1A0A3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Input","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 3}, {39, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"8C21BEE5-7444-4B6B-B66E-25F6E1559599","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":441.5,"y":246},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"78379250-D883-48AB-9A05-4CB8928955CF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"2ABB1A07-7793-494F-99B5-ED240648A49F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A1226A1-2FF9-40EA-9572-D73A1A625E3F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"6AB76526-FD78-4E31-8A89-AB2504493A3A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Output","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":55,"x":17.5,"y":22},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87B5E70B-22AD-42D6-95EC-8E889788B66E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Output","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {54, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"shapePath","do_objectID":"53706BF6-9291-467A-8E70-8339745564C6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":75,"width":1,"x":67.5,"y":155},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ACA7974A-2B85-4278-A038-3E71A7F39B1B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[10],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999994, 0.0066666666666666723}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99333333333333318}"}]},{"_class":"shapePath","do_objectID":"120855D3-9A11-4563-B15F-4AA773CD12A7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":75,"width":1,"x":485.5,"y":155},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"58348DCF-2201-45D6-A155-005F46628222","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[10],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999994, 0.0066666666666666723}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99333333333333318}"}]},{"_class":"group","do_objectID":"FC5C407A-2AE1-4BBF-82E9-AFB575D687FC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":101,"x":630.5,"y":3},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10CB09A7-0716-4C8C-A9B1-8FF446DB3C9A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"687BB489-3260-4D37-A479-420DE39AC933","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":101,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"04B68A0F-E95D-447D-B36F-536F2CB7ABA7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"76EDAFBB-221B-467F-AC7B-B5941FD3D18E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":101,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8B49B36-11DA-45BC-9DB9-2D4DD73B789B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A82205FA-0E89-4623-B55A-000F57AB7751","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Generative Process","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":86,"x":8,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A5FCA2FA-176D-43A7-B74F-A0F899C8457B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Generative\nProcess","attributes":[{"_class":"stringAttribute","location":0,"length":18,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {85, 32}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"52B80EDC-09E4-4F05-B33A-93EB55F28A4F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"simulate","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":62,"x":348.5,"y":59},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D4733F0F-37D2-47C6-99D6-F00A3998BFE5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"simulate","attributes":[{"_class":"stringAttribute","location":0,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {61, 13}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"23A6481B-53E5-46D3-8661-5270AEA8ECA7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"extract","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":50,"x":158.5,"y":59},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ED8B1CC2-B5AE-4FD5-89A5-6BF94472A988","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"extract","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {50, 12}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"997BA4A6-5424-4F55-A4D5-653924D84216","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"supervise","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":71,"x":79,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"82E63866-B9E9-4BC5-821F-3B21D8623334","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"supervise","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {70, 16}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"C4F6D8B3-6156-4571-BECD-072E0A390524","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"supervise copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":71,"x":407,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8DC9CE14-3708-4F06-A069-15439CC768E2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"supervise","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {70, 16}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"F1E43AA6-3F92-4DF7-8F24-199F37A0121B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"sample","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":54,"x":547.5,"y":59},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3419E4D6-2596-43B1-940E-60A59E2EAFF7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"sample","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {53, 16}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"A42C9879-9716-421E-9B8C-888C3D50A335","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":87,"width":67,"x":446.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"60062AF1-B91B-415B-A5C8-191E9A2C6C6B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"25632F0D-CF51-42C0-9E2D-E70B291162D2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.120498614958457,"width":49.83611054182205,"x":7.378647434590128,"y":29.16066481994462},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7489E3B1-F8A2-474F-8835-EE49A8A4CBA0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"5EA25E0F-E70F-4431-8245-C0EE6DFAEEAC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515236,"width":49.71514910846813,"x":7.378647434590128,"y":29.28116343490307},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B2AEB844-A6A2-4F8B-BF2A-07358CAEDF8A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"F4D5C7E1-6447-4DF7-8CF0-2CC63D421FBF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515236,"width":0.1209614333539362,"x":7.439128151267157,"y":29.28116343490307},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"252458E2-0557-481C-A0F5-B82631AFDA1D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"99C686A9-3487-4F33-BCD0-EF1AD2F6E245","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.93074792243769,"width":0.2419228667078741,"x":7.318166717913213,"y":7.350415512465386},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FEDFD1CF-3DF4-4C9D-A28C-EF913E4A6C1F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"A8125BA4-58D1-43DE-BAA8-1813460ABD39","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.9307479224377,"width":0.2419228667078883,"x":57.15427725973529,"y":59.64681440443214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"375549D6-C87E-4D38-935C-76ECE5F67BD1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"83D7AF51-B116-439C-A882-81939CF045B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515236,"width":0.1209614333539477,"x":57.15427725973529,"y":29.28116343490307},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3C6DE9C9-5710-4D59-88FA-50DBCFEB206D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"022756EE-2E95-4865-9154-8F5E0DC9ACCC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515238,"width":9.555953234961038,"x":57.44404676503896,"y":29.22091412742385},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B53ACB87-297C-48A3-AC6C-8D0A38437698","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"656F5745-3AF0-458C-AD42-ADB241CC7213","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":49.8361105418211,"width":11.20637119113568,"x":26.68088303185171,"y":-1.420825354013065},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"71AA0EE1-33BD-4176-B9B8-3D515F055F23","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214502, 0.16551566224734077}","curveMode":1,"curveTo":"{0.98903615697270397, 1.0842021724855044e-19}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270397, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119010811, 0.83783632733723135}","curveMode":2,"curveTo":"{-0.0036902158117898569, 0.16216367266278722}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.376865005562472e-05, 0.50000000000000955}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270397, 1.0842021724855044e-19}","curveMode":1,"curveTo":"{0.99816007339701551, 0.83218232891400556}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, 1}"}]},{"_class":"shapePath","do_objectID":"9A1BDABE-58B4-476D-B774-9CB03055EFEF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":55.83717495289568,"width":6.918904577222812,"x":27.19182899995313,"y":13.02320879295574},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6CF3CD87-AD4F-4121-B226-187A8BCD447E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9802199138122426, 0.16551566224734077}","curveMode":1,"curveTo":"{0.97629663578704295, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97629663578704295, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0080724842978494755, 0.83764156143898683}","curveMode":2,"curveTo":"{-0.0079432307246380431, 0.16196890676454256}","hasCurveFrom":true,"hasCurveTo":true,"point":"{6.4626786605730124e-05, 0.49980523410176497}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97629663578704295, 0}","curveMode":1,"curveTo":"{0.99602215662088656, 0.83218232891400568}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 1}"}]},{"_class":"oval","do_objectID":"423167CF-C146-46E0-A011-948FDC0A8753","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":0,"y":21.81024930747924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4DF986BC-37D1-419D-9526-CE32FC699339","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E7E8F773-F452-49B4-93A6-39641B0BA46F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"47BB2883-0049-4D06-92B0-D9DA3D5DC2FF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"70EF5516-6777-4BC7-BC22-757356B0726C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":49.71514910846813,"y":72.29916897506924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B917CC90-99B1-4A70-B822-9BF4562C14EF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"BD90912C-153B-4263-862A-15452F0753AB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":0,"y":50.48891966759009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CECDA711-31B5-44C3-B74C-B8868C47E08B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"879ECBEA-FE23-41B9-949F-FB174CC43684","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":49.71514910846813,"y":50.48891966759009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"86887F8E-B160-4E0A-9D48-8BF79EE6209B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"EBCE63E6-B5B0-4E8C-8755-555242172D78","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":49.71514910846813,"y":21.6897506925208},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A6744CD7-F509-45B5-8294-3F4A63235828","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"D702B85A-E8C6-4D35-8A86-BE063C2E1B81","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.838457334157483,"x":5.20134163421925,"y":25.79968928788012},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"198C8A66-BDE3-42B6-A74E-B565D1632FCB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"95A3744A-3C5F-4A53-8DA7-9EAEA053552D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.2336501673878,"x":55.15841360939528,"y":25.79968928788012},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C521D288-DF36-40AC-9658-4F2C3ED64117","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"6FFBA04D-3003-4A09-B3AF-680B092AAA29","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.838457334157482,"x":5.080380200865307,"y":54.35786103303253},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7430009F-93AF-4636-9373-B73FE384F3AA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 6}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"C1E18156-881A-4D32-A488-C58482F719DC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.838457334157475,"x":55.15841360939528,"y":54.35786103303253},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3CCD2323-67BF-4B91-B958-31621706B9A0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"35EDB716-D1A8-4CE9-8C99-FD6F03D23E9E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.233650167387795,"x":5.080380200865307,"y":3.989439980400884},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9045E273-3DB0-4DDE-AD31-51BAF476D17F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"2A222320-2B01-4603-A4D1-0DB3EDFAF33D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.2336501673878,"x":55.40033647610316,"y":76.16811034051177},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10E7B6CE-4727-468E-8189-0B0F5140C62F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"F1713D60-F958-48BB-9BEB-62117D995E67","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":3.628843000618115,"x":30.60324263854601,"y":21.46173914937597},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8B62110D-223B-4A09-990C-67C0989776B9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"FBB4C993-4837-4D1D-9353-36414863D5BB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":3.628843000618104,"x":58.66629517665954,"y":39.65703000810173},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C34CFD2-E9D4-4276-B2A8-B997019A03EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 6}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A5C8E4F0-A778-48B9-B198-7AE7C16EF40C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":3.628843000618112,"x":35.68362283941143,"y":41.70550646239537},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C9209EE-162F-4A33-A568-70E2AB3B6D14","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 6}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.33774/old/figures/pages/EB0575C0-53E6-439B-967C-94B3938B0C70.json <==
{"_class":"page","do_objectID":"EB0575C0-53E6-439B-967C-94B3938B0C70","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A93366AC-776A-42EE-AED8-9F8A32167113","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"C1B932A9-31ED-4333-9712-8D0A7C76FB29","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"networks-all","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":1046,"width":4724.273333333333,"x":-449.7733333333331,"y":155.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"17459580-A3AE-43D8-A1F3-88F5EE12DABC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"75B65E67-8E82-4305-A411-31340AA71EF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":722,"width":553.8955528408449,"x":691,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"96ADCAA4-980F-451E-A222-CBFF386ED7B2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"5EBB84B5-B0FC-4A40-8ECB-5C04DA0A7F79","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":61,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7F50C57A-9C83-4131-B3F8-2B5397FB05BC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"7FADE731-0F3C-4B17-83EA-179EA9A36E18","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":61,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"41052918-CBA4-4D2F-B552-1B8515F577DD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"888A671B-CEA0-425C-B6CA-6CE9B501DABC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":61.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"728B81E8-76B9-4FEA-B770-375A4F040BB0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"592A9190-3EE8-48F0-A57C-97723AC2E2BA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":60.5,"y":61},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E1F345CD-B0CE-440E-BA97-A3FFB551EC95","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"BBFA7464-99E4-48F1-9CEC-723DD3C2E332","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":472.5,"y":495},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"01C7FC93-DB6F-49FD-8B57-6964D7AC4191","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"01D169AB-3097-42C0-84EB-61C64228D297","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":472.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8268C203-9AF2-4F24-9636-A4FFA3B5453C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"FE50EDF7-37D6-4F00-963D-97E65CB3CAA1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":474.8955528408449,"y":242.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B6FFD34B-50E2-4C61-8822-06CDFBFBA2CE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"B5FB44C8-9669-4C34-8447-1A1548C1F3F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":220.3955528408447,"y":-11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"007A5F13-007D-424B-B559-E4814DAAEEA6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"7DE3B443-83F6-4DD5-AAC7-E74651A87097","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":224.7723511495175,"y":108.6298457411079},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"729AA119-9B78-49A4-9E8B-8DF8B0982392","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"14069508-3418-48A2-9037-DE817F4C6AA6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"17752DA9-29B0-45E4-93EF-CF2135878C37","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"4E28EEB7-A820-49A0-9979-01FC7A15C660","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CF27646A-8674-4C62-8F7B-91739F8BADE6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"290ECCD7-4A5C-4E52-9EC0-EC097B1934AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CEADBECB-0076-4ECB-B477-FE4DA90A2BFD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A8D39E64-C052-426B-B286-EB7D7E61EAC6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A33D911B-FC50-4A73-BE1F-A9916952E5E1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A7056E76-9490-457E-8849-88DE4A609B81","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06D16552-F642-49CA-AE8D-6D0E90E95198","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A20A4F2C-D558-40E4-BE95-082A4C75D685","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC445377-3486-4A9D-BAEC-D3B7A570CC2A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"D0281684-3755-4012-B4E9-18719968E9EF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":43,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0A0919DF-C00C-41AB-8B2F-54F4107A00C2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"5B5D0FAA-EC09-4FA1-96E9-CD2AEF8DC9D0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":456,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"805A06E4-912A-40F3-B9E9-A1C1765EF3D9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"6C9F9DAE-2A14-4C63-B39B-9AA76DA6D5FC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57CAFCD5-0E72-47B5-9551-CDA0CCE8A06A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {33, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"97FDC07A-8BDE-49A3-9DBC-2D9CE911A798","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":456,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"25ED74AF-6B68-4232-9C72-70682D3EB9E1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {35, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"97C94A2A-01A9-47E0-90AE-C71024D033EB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A6682BA6-69F4-49E8-BC70-8B2588D52D09","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3B52272E-BC5B-4B90-A242-215CB90EEE2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0573A97A-3C8C-479E-9DA4-BADB79E60BCD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"CEBC59A5-79AD-4463-BCED-83F9EF4F8A16","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA22A8DC-6693-4A74-9B5D-0D889980070B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D989DA3A-0A1F-48AB-B705-9BCDD38AA82B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":485,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3CAE81AD-A250-4F78-A63A-70F7167B3E53","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"10B75492-F001-41E3-9F0C-702768A65A23","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":295,"y":346},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"858AEA19-F0E2-47B3-BC1B-73B5D944C07C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"text","do_objectID":"9C475A8F-FF50-4F68-9117-FFBF037FE9EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(a) Network","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":378,"x":772,"y":963.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A625D8BB-9A66-4650-86E7-51F9BC9D69AB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(a) Network","attributes":[{"_class":"stringAttribute","location":0,"length":11,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 14}, {376, 64}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"A2C16BC0-119B-40D2-A4D1-22DFFDCEAC3B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":712.7733333333331,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D8DB7835-36A5-4BB2-A4C1-C44BBB6AB169","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"4AECEB1F-D3DF-4E82-8FAE-45799BF9285D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":898,"width":733.0000000000005,"x":1543.773333333333,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"181F27BD-172B-46A3-8A25-E3E599A9AF73","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"241E3F57-678C-4507-A62C-FF83924A5421","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":61,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FAA11FF2-31A1-44B4-AE64-E8F161B79FDF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"0F48D376-4CE3-4EB8-BEB0-4CBAA99BB3B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":61,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B299116F-5BB3-4E97-9038-8B103C6EFD24","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"FE5C2CE4-0F22-4B91-B1DB-2664047D2750","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":61.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D1D37804-EC88-41B5-9B19-7A565A6EF753","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"2936EE15-CACE-40E7-A229-51714EB9B4A7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":60.5,"y":61.00000000000006},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CEF6ECD3-836D-4C08-BBE3-948A50A07B3D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"A0368F7E-2972-4577-B62C-5DF06043C42F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":472.5,"y":495},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1111A570-92F0-4AA7-80F3-F4F6A40FB968","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"DCE716B3-1933-4731-80BC-9E7446E7968C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":472.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"762F22D5-60A5-41BC-8FA5-3FEB558B64CE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"A7F8B2F9-889E-4235-B133-25B1D55F8BF1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":474.8955528408446,"y":242.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7804B00-5C6A-435F-957B-C56A80B2EF36","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"CFCE6F5D-94DD-4F63-B379-CF1FAE962E5D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":220.3955528408446,"y":-11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"205E4EC6-0B80-4A42-AE72-C4CE588F59D7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"843D7CD9-B905-4ED8-A960-1696533B7335","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":224.7723511495174,"y":108.6298457411079},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7B8709E0-851A-4C81-A6B9-CD877449BCE4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"A1ECE315-1094-4829-BAD3-DE5D5F0C9F2F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A2E8B80D-D940-42FE-A628-F8567FA85526","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A3D76173-6193-4CE3-AF89-3233E8797CE2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":2.842170943040401e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24BDB972-A23A-4AE1-8EA3-5A0E4C4F6936","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DCB766C5-D499-4DB6-B41B-971A4758035A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6783AA57-57D9-48A7-BB5A-2F6FD6F0D910","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C1D82E30-F28F-4F01-AC1A-F936CBF13712","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ACD0C524-B1A5-445D-95FB-5756EF2440E4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"30535F84-7915-4660-A655-36F0BAFB248B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA81834D-431B-4F25-88C4-BCE0055B293A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B4CA78C4-D173-4A79-B32D-44979742EEF6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1549F517-B02E-4F7D-9C8F-205E994B700D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"89E65D8D-A473-46A2-A28B-4F758A105507","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":43,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3062FF05-322C-4E97-86C8-4CED40A237F3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"42FD58ED-662B-4104-A9E4-9BD7A9B28316","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":456,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F22C7B65-0CAA-4794-AAAE-EF56453C9527","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"AD24CCB8-6C84-4FA1-BD69-B3CD2F1CB0E2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"09A22254-5581-4D67-A84F-423559568D73","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {33, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"BE21D810-C848-4741-B884-348093392214","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":456,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9B20CA32-136E-441B-BC3D-8F0E8F56AC0D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {35, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"592D5135-003E-413F-9600-91470B0CE103","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42,"y":33.00000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C9C3A33E-D666-4733-B83F-89D5BBB4062B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"436797A5-38BE-4A50-B4A5-D93E717D3668","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D0970D73-AAD4-482B-9C75-0709ABD5ACDC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"45152FC4-38CC-425F-8B43-4B35F6BDA4E7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":22,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8DBBD741-95B6-4555-8992-9CC13E0054C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"55D343ED-6DFC-4AF1-B0D3-30B9F186767D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"43F28D25-3FAC-4508-9DDB-660E0E74CCBB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8AD26059-F71A-4917-9381-739CC4C3562F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":485,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"112C91B2-C218-4066-986E-D192284E411B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4DE7CC2E-677E-442C-8B74-7EE9D7C358B0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":295,"y":345.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2C30BFD0-1831-49BD-9787-66791D47B7D3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4AFE121E-C59C-44F4-94C0-A00E1D2FD876","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Round 1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":251,"x":143,"y":820},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"63A3258C-0F6C-4376-AADC-806593AEFA9D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333333},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Round 1","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":1.183333333333333,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 13}, {241, 51}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"rectangle","do_objectID":"B1C11423-677D-4D7C-A313-E358258B07E8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":146.0000000000005,"y":42.00000000000009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4AF5BD4D-DF7B-4782-B67F-E74E8A3C7281","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"636DF482-E456-46D2-877D-F1E73BAFF698","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":197.0000000000005,"y":33.00000000000009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C04B295F-8F39-4683-AB9E-8344CB0CA10C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"1E75D1B3-5124-49CE-B4B0-E21005BA624B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":608.0000000000005,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"26D402A5-FEF4-49A3-AD56-52E676B52D3D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"triangle","do_objectID":"94DCDE97-3572-431F-B11E-4C7EE68D3FE4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":51,"width":51,"x":547.0000000000005,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"578AAA7B-9343-4137-B486-E38CC1B6B40F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false}]},{"_class":"group","do_objectID":"CD899597-1357-41CC-888B-012A03D64A70","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":898,"width":733.0000000000007,"x":2349.773333333332,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"208F50EC-EC39-4D69-A6BC-E0A11D51DAD2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"1A98B091-C98C-4A4A-984B-6E11F5C80313","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":61.00000000000023,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"08DFA38E-AD41-4D83-9FFD-3E0BD4D63D6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"770A853F-546F-4728-8401-0FF9175E3D5A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":61.00000000000023,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"873FF3FC-9C3B-4380-B38A-624E0A65BF02","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"393A44C8-D616-46F6-ADC8-E7B0601707D4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 21","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":61.50000000000023,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"00FD57CD-1987-4A26-B5F6-E0288F0DCE80","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"C5B529DD-B0AD-4328-B027-6C330CBA2B76","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 22","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":60.50000000000023,"y":61},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3BFBF773-8DE9-4649-876C-02159F20ED0B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"5B96EECA-FD2A-415E-90E1-4AF462F61D2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 23","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":472.5,"y":495},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52461240-7A73-4286-BEB7-692DAE2B6ED6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"206942B6-2A53-4194-8D85-5D69D16EF960","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 24","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":472.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E285FAC7-1294-4251-9792-F02C5F82092D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"455801AE-AE48-4B1C-93DB-B197C27DC9DB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":474.8955528408451,"y":242.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1DC84AA8-BDB3-42B6-AA90-D6615BAEC291","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"E9BA1949-40D6-4816-BD2A-73D51A03DB86","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":220.3955528408451,"y":-11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0D4803A2-B714-4BAB-90B4-176D82E9BAA2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"94BB026E-722C-4DC8-BECD-761029F3CAE3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":224.7723511495178,"y":108.6298457411079},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"74E4272D-7486-485B-A932-A9860A6C9C4F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"CD5C3780-4445-499E-BB56-65CD83FE0EF8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":2.273736754432321e-13,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6A30EFD4-3871-41AF-9767-546E988CD17A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"6A47D96B-97B5-4DA1-A048-C05193EAD6A4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":2.273736754432321e-13,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C21B9601-38E7-4F4A-A3AE-7824984A33E6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"AC7444EF-A751-47DD-B0FD-278E9EFECD0C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A06FEB3-EE98-4D23-8495-9DFFEB2FE857","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"84A3F77A-FE9E-4DB5-8E0C-4DDD254AB8CF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 21","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":2.273736754432321e-13,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"75129232-2066-4239-BBAC-401B6FCFBD31","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"F7D0D805-AC0E-41FC-B07E-99CAEA9C058C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 22","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"95446E28-A1C8-46A4-9528-02F1B046052D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"64217B4B-AD38-4201-82CC-79CFE8C481F2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 23","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"05083609-28D9-414C-A3D3-8A89AFEC9A6B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"2B2A7123-2B26-40D5-B950-4B664BADCE24","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42.00000000000023,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"07E52DC2-2670-46B4-BBF2-5DD279FDF0D8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"CF4154B8-6EC2-4100-91C2-0510167BC4D2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"05E47655-6FC3-439C-87EF-4B0CCA13E8DA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"278BAD75-98AE-42A0-8A32-5CBCFA225BEE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":22.00000000000023,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3BAAFC59-9F49-43D2-85EE-3AAD85C3FEDB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8C6AC53D-4EA6-45F8-811E-1BAB78BD4301","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 5","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DD63CB0E-905A-4884-B0DC-90EF49D5EB46","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3BAF9342-A19D-461A-9634-2E64A1BB575A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":485,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"67D2F6F6-7EB3-4F14-91DC-85B9417C6E19","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"418B9C93-93A9-45BD-A4EE-576F9171911B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":295,"y":345.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9236B988-52E8-4668-9C4E-9EB3EB075134","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"1DFDF1DC-EAD4-4D3D-A11A-FD81897A5D5C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Round 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":251,"x":142,"y":820},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D3ADF027-EFD5-4533-9F58-A4437422974A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333333},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Round 2","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":1.183333333333333,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 13}, {246, 51}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4C72C878-C62F-47F5-A732-7DA44D03E222","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":197.0000000000009,"y":33.00000000000006},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EC34D664-DCE9-4595-8E76-AAF149FD9B04","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3C84DAC5-4C48-46E1-A0D9-5CFCD3F56CFC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":608.0000000000009,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC8CFE3A-C435-44BD-A1E2-1BBC03AC842C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"triangle","do_objectID":"82B0DCE4-0CD8-43CB-ABE0-0F76B7508AB6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":51,"width":51,"x":547.0000000000009,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"850DC908-1EBA-4E28-BA7A-FC064FE304DC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"triangle","do_objectID":"1EA7C101-EAAD-4CE7-A81E-255DE6D31513","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":37,"width":37,"x":482.0000000000009,"y":220},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4D4C033F-42FC-4565-807A-C15305B7E30C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"triangle","do_objectID":"9FE327C4-375C-484F-B53D-C686E6AE8DC3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":37,"width":37,"x":452.0000000000009,"y":458},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AFDCAE0D-17A0-4C09-AF15-5634C4910978","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"rectangle","do_objectID":"862DED48-133F-4CBA-A5EF-807325168D13","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":43.00000000000068,"y":224},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8D84B9B6-920D-415C-87BF-8F64100A6728","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"283AD711-DDF4-470C-ACA0-0F0B314A28F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":145.0000000000009,"y":43.00000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7CC719F-7A45-4C55-A4FD-7C7485F612CD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"D16A576A-7F66-4F5B-A7B2-873B416544C0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":32,"x":429.0000000000009,"y":223},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA8F908B-C531-4B97-BFDE-08CD79E674C7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"shapePath","do_objectID":"78131F4D-90E5-4163-82AF-93E1E6529360","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 25","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":3216.773333333333,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06221CC0-392D-4169-8822-485719002C12","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"EAE82284-0B20-4D2B-9E42-B299213948DC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 26","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":3216.773333333333,"y":244},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8D1C70C-D9E2-4D1B-89E0-57E84FFF7330","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"CDC8F3FD-92E8-4F11-8046-CC56B0AB1B41","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 27","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":3217.273333333333,"y":244},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B1866276-F2FA-42D6-9BC0-E85476FA8D4B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"25769DAF-021B-4E2E-8BA8-BC3480AB3FF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 28","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":3216.273333333333,"y":62},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6F7059D0-59BC-438B-A889-CB3096DDC505","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"9C3CECD2-6483-406D-AB68-56F27CF8C012","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 29","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":3628.273333333333,"y":496.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"28220961-E765-459B-970E-0620E3BF2FBC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"5A7FA486-A0FC-4808-B55E-ABBACF9AE786","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 30","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":3628.273333333333,"y":244},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"02444A75-4EAF-4F8D-8477-403CD7FF041D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"111C722E-C407-4275-B184-15788219B5EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":3630.668886174177,"y":243.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7487D9B0-81CD-401A-A424-A4FD9B840E4D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"7E0285B8-E43D-458B-BFAA-735713B39B6A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":3376.168886174177,"y":-10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4E5B7A58-F8B0-4485-A771-BDE5FD1F1AF8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"5683CA2C-4389-4878-824A-77CAC4ACAE6E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":3380.54568448285,"y":109.6298457411081},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6EAB730E-2530-42D9-B3C9-0B7010D999EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"282F8B74-52C3-4563-99A1-CD632855654F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 24","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3155.773333333333,"y":182},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8953E579-3B16-4560-A4B8-920F3B51CBF2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B6815C97-D8A1-40CF-B05B-44DD5812546C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 25","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3155.773333333333,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"573A8FC0-F5AE-4596-939A-419D71EA75C4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"CBA62E33-DE7B-49C1-8CC8-2247E19C537E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 26","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3566.773333333333,"y":601.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E9C32379-21E8-4753-BFB6-355F4FC0083E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"53DECBBE-E975-46C6-BEA6-E76EF41DD673","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 27","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3155.773333333333,"y":420.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BE7BCB6E-3A18-42F2-B602-892263C3DB66","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0A3AE8D8-767B-48A8-B8AD-CA5682C999AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 28","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3566.773333333333,"y":420.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A689FADD-656A-4688-B098-D65740E36658","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"176E3E12-7600-4E48-93A6-77B54E3EA3AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 29","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3566.773333333333,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A9742A3D-BA57-4C83-B930-DFB14C78DCBF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C4F68604-BF7B-44D0-B8F2-B80D5F996426","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":3197.773333333333,"y":34},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E7D6F8E5-9B1E-498B-A253-886CF19F50F1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3ED023BB-83EA-41CA-A95C-54F3E1CB1A3F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":3613.773333333333,"y":633.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"85BB8B65-592E-4803-9017-A22C33AEA6BD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"EC94CDBD-A2F3-49AA-BEAA-FFBB2B593FFA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3177.773333333333,"y":330},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E4F750D6-F533-4F8F-8D81-A248AD845516","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D56A353E-4152-4DD7-8976-66ADB1706B4F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 6","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3408.773333333333,"y":179},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4C2EDA04-C174-4B49-8978-4AC0DD27DB5C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"98113ED7-2A7E-48C6-8647-7EECCF167973","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3640.773333333333,"y":330},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F2424D90-EFCE-4E2D-9D4E-30D2296D4D6B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"25C1F904-FE14-44EB-A3E6-CF7F7FC9F7B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8 copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3450.773333333333,"y":347},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2D7ACD39-782B-43A2-8271-8BCB0F7222C3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"611C3C65-9847-4A08-926D-1443D6276B64","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Final","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":152,"x":3353.773333333333,"y":821.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"313BAB7F-1368-43A1-B6F0-324F795F8745","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333333},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Final","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":1.183333333333333,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 13}, {149, 51}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8818B945-BD7F-4A0D-8E05-83648A9A5A6A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":3352.773333333333,"y":34.00000000000023},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1FCA9FDA-4B09-4055-BF2D-0080F2E83EF1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"CEE6F936-08F6-40CE-920F-7EAE3473A4A9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":3763.773333333333,"y":633.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D4A56462-4122-4206-82D2-2B61DEE5AC8A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"triangle","do_objectID":"399E0ADF-FE35-446D-B90C-2B0FD667AB6B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":51,"width":51,"x":3702.773333333333,"y":633.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D3228EEF-E53B-4C7D-916E-77C56CD2499D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"triangle","do_objectID":"17CFE41F-9E8C-4FA3-9D24-A0596B8CF9BA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":37,"width":37,"x":3607.773333333333,"y":459.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5CC43625-1523-4200-8FFF-89BE025CC193","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"rectangle","do_objectID":"C3C51D84-1A65-4D7A-8EAA-90071634A41F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":3198.773333333333,"y":225},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1CA3C6E8-19CB-4674-84ED-C9E18EF26909","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"0A41F763-52FC-4901-BF64-10A944863C1D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":3300.773333333333,"y":44},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24A62901-841F-43F0-94FC-6437066D65ED","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"8C8670D5-7D04-4751-8DA0-EF77DD7E847F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":32,"x":3610.773333333333,"y":225},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C0B379B4-B1F1-4B81-9B27-084EFCA23DCC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"158D8879-77D7-4F94-A279-1F619EA05E5B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":32,"x":3200.773333333333,"y":464.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"82E50FA6-BA38-46E7-AF30-1000A3AF59BB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"A9EDB322-10FE-453F-A9A6-34961E4CBF14","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":492.6666666666667,"width":530.9999999999999,"x":0,"y":238},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9F935034-120C-4F66-BB00-3504D804B5F4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"EA875FB1-4165-4C0E-93A8-DD456E4AC2D7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":342,"x":19.11333333333317,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8572BA8E-C27D-465B-9622-0708D8A5F940","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"3D90199B-9CF7-4098-8E58-9265BCF0907C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":122,"x":0,"y":27},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4408EF63-BD3D-4DC3-A2FC-60761342318C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.7172131147540981, 81.749999999999972}","curveMode":1,"curveTo":"{-1.7172131147540981, 81.749999999999972}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.49999999999999983}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.7172131147540981, 81.749999999999972}","curveMode":1,"curveTo":"{-1.7172131147540981, 81.749999999999972}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"text","do_objectID":"367CF562-2EA2-49DB-B7A6-84150A27E581","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Physical","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":189,"x":153,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BB2A990B-E449-479F-AE57-816DF5E567AF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Physical","attributes":[{"_class":"stringAttribute","location":0,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {186, 47}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"A3744FE6-2E81-456D-8060-93EEDEFEF9EF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":518.9999999999999,"x":0.4433333333331575,"y":370.6666666666667},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90C4B512-0E4A-4471-8CB3-7AA36520365E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"64611BF3-03E6-405A-A83E-1DFBAC37EC74","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"057C1024-BF3B-4DC4-B2F0-9C09DB9BA65A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"05F4FDDD-5BEA-4844-B9B9-337CEC71E8E3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Internal Router","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":357,"x":161.9999999999999,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6BB658E1-B909-4220-B70A-B365E8E3734C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Internal Router","attributes":[{"_class":"stringAttribute","location":0,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {355, 35}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"B1AABD3A-F200-454B-A2C1-5B96A0317ADC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":530.9999999999999,"x":0,"y":227.7777777777778},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8BFC5AA-6175-4004-8322-3041392EABEC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"B91B122F-7B26-446B-8060-7F1560D4870D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 30","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A8960D3-706F-4E69-B1DD-CED29D83C6DF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"830EC12F-94E5-464D-8093-6D78F09FF339","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"External Router","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":369,"x":161.9999999999999,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"56677FF3-14C9-445A-8CEB-EF6569F02CF4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"External Router","attributes":[{"_class":"stringAttribute","location":0,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {366, 35}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"FF072AF6-EF2D-4B31-996A-20BD4DE5925B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":436,"x":19.55666666666679,"y":121.8888888888889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9F884CA6-B480-4FE8-AD8A-6BA4891501AE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"04EF648F-8028-4EB7-A226-9C29B8D86777","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":121.8955528408447,"x":0,"y":27.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F2A8DC69-1519-4A41-889B-9B492F940C6E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[14],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4036856388700181,"green":0.4036856388700181,"red":0.4036856388700181},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.2666217039306935, 481.00000000000102}","curveMode":1,"curveTo":"{1.2666217039306935, 481.00000000000102}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5455490249658812, 58.000000000000234}","curveMode":1,"curveTo":"{0.5455490249658812, 58.000000000000234}","hasCurveFrom":false,"hasCurveTo":false,"point":"{5.1469257555777798e-19, 0.50000000000000178}"}]},{"_class":"text","do_objectID":"4C8394CB-2DCE-4FDD-8C63-128B7BF6D378","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"BGP Session","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":283,"x":153,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"45D00912-9650-47A2-AAC9-A4521E030D9C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"BGP Session","attributes":[{"_class":"stringAttribute","location":0,"length":11,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {280, 36}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"1BFE1602-17D2-472D-8914-4F86342074EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(c) Forwarding Plane","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":88,"width":713,"x":4011.273333333333,"y":958.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"50648227-E1FB-41D9-BB75-9EA84925F63F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(c) Forwarding Plane","attributes":[{"_class":"stringAttribute","location":0,"length":20,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{24, 14}, {665, 65}}","lineSpacingBehaviour":3,"textBehaviour":2},{"_class":"text","do_objectID":"6A095AAE-82CC-4D11-87C8-8A01D1ADCA46","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(b) BGP Propagation","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":688,"x":2255.273333333333,"y":963.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A9D33B0E-DB27-4856-9693-3878BCB71B98","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(b) BGP Propagation","attributes":[{"_class":"stringAttribute","location":0,"length":19,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{16, 14}, {655, 65}}","lineSpacingBehaviour":3,"textBehaviour":2},{"_class":"group","do_objectID":"A2D96321-81C8-4747-9405-3DD9919CB513","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":722,"width":533,"x":4114.773333333333,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DC3983FA-AE2E-49E0-BCFF-5688C26C179E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"0047A23F-2CC5-42A9-9543-CE218E727EA1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":351,"x":122,"y":241},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"37007BD0-078C-44D9-BF0C-3B285D4ADF39","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549854, 0.75000000000000011}"}]},{"_class":"shapePath","do_objectID":"C3190525-41BD-4E70-AFE6-A4ADD13AC62C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177,"width":1,"x":61.5,"y":303.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1824FF1E-42CA-4FBF-804A-8DD8A06C2185","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.3474576271186469}","curveMode":1,"curveTo":"{31.999999999999989, 1.3474576271186469}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.32485875706214756}","curveMode":1,"curveTo":"{31.999999999999989, 0.32485875706214756}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"64472253-678F-4228-BCFE-CCE31602199D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":120,"width":1,"x":60.5,"y":122.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D5BB1E2-4081-43A1-A74B-38DAC0B0EC30","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 1.5125000000000037}","curveMode":1,"curveTo":"{31.999999999999972, 1.5125000000000037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999867, 0.99999999999999656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 0.0041666666666676788}","curveMode":1,"curveTo":"{31.999999999999972, 0.0041666666666676788}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"CFAC4A51-0D6F-47C1-AB5B-1E388D318205","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":120,"width":1,"x":474.5,"y":480},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C840958-B4F8-4C12-B3CE-70D696822F91","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 2.0208333333333393}","curveMode":1,"curveTo":"{29.999999999999964, 2.0208333333333393}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 0.51250000000000151}","curveMode":1,"curveTo":"{29.999999999999964, 0.51250000000000151}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000045453, 0}"}]},{"_class":"oval","do_objectID":"AE9DAE16-553C-45AA-8950-44242585FED0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BA353FC4-4E71-41F7-9FEA-2EFC9004F9B9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"73E0158A-EC67-4DE6-BD5C-C5FD684F1A51","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":2.842170943040401e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F0D023D1-F90D-4FE2-91DB-CFCC082FF25E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"7D74978B-FEE6-4CE7-A03E-C957F1753984","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"68E4622C-737A-4035-B1FB-FB9511C5F900","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C08D59F5-12E9-4F7F-BB29-BC2022A1F98F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"790F20BB-532A-4D3B-A5AD-19E4B8E68D6A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"3BD418C9-05F1-4883-B14E-E0ECEDBFDB0F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A15882E6-0513-48F9-87BD-D80868704319","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DBD2A64B-CF1F-4480-847B-C3AA93ADD68A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"516BE512-FD68-40B3-A9FD-92D4E1599F7B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"49175A70-01E5-433B-A224-4E93F59F241D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":43,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2B757FF6-0BEF-4BD6-AF42-CB32D94CDD00","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"109B7350-B8AA-4F7E-84A8-796DF7AA34ED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":456,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B98A3E83-CB5D-4FE4-9D49-464398A113E8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"A8042410-B893-489C-AE02-7D1A2ADD93E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DEDBEE8-F665-4FDB-B705-D667A4A2B34E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {33, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"884C9103-70B6-4A37-BF96-6878ED7E561B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":456,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B62AE198-A86E-4814-8BB4-CA347D2FAB56","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {35, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"99E1B981-B47E-41D0-AAEA-D8F782882A58","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42,"y":33.00000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8A17F550-417E-4FDF-A775-4E31EDB26E6D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"90603F08-5EF3-462B-ADAE-A874E22BC595","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7AFB8B1E-BAAE-4F3D-B6BA-328903380DFA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"ADCE924C-6DF9-45CA-8142-18CDF87A77ED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":22,"y":329.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6FC02C5F-3308-4601-8556-1FA4ACB4E5AB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D012F9B1-2178-493D-AB27-B95BDC56ACCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7E5A571C-D502-4C81-B1F1-20EC843E184F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.33774/old/figures/user.json <==
{"document":{"pageListHeight":85,"pageListCollapsed":0},"EB0575C0-53E6-439B-967C-94B3938B0C70":{"scrollOrigin":"{368, 202}","zoomValue":0.1879316005215029}}

==> diff/git-latexdiff.33882/new/figures/document.json <==
{"_class":"document","do_objectID":"2AA2F351-79A5-45DA-BDCA-B5EDD199E50E","colorSpace":0,"currentPageIndex":0,"userInfo":{"flowArrows":{"arrowConnections":[]}},"assets":{"_class":"assetCollection","do_objectID":"407659CD-18C1-496F-8BF3-887FFF35FCE6","images":[],"colorAssets":[],"exportPresets":[],"gradientAssets":[],"imageCollection":{"_class":"imageCollection","images":{}},"colors":[],"gradients":[]},"fontReferences":[],"foreignLayerStyles":[],"foreignSwatches":[],"foreignSymbols":[],"foreignTextStyles":[],"layerStyles":{"_class":"sharedStyleContainer","do_objectID":"9A8F37C2-DF9E-4BD5-BFDB-C830FDB25FD6","objects":[]},"layerSymbols":{"_class":"symbolContainer","do_objectID":"A09AAD53-2F57-41F0-BA04-98E7136926C9","objects":[]},"layerTextStyles":{"_class":"sharedTextStyleContainer","do_objectID":"44543A82-5F63-48B5-A43E-1BF99A5E10E0","objects":[]},"pages":[{"_class":"MSJSONFileReference","_ref_class":"MSImmutablePage","_ref":"pages\/EB0575C0-53E6-439B-967C-94B3938B0C70"}],"sharedSwatches":{"_class":"swatchContainer","do_objectID":"3B498D1B-44A8-4990-933F-87A49B29D830","objects":[{"_class":"swatch","do_objectID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860","name":"Internal Nodes","value":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837}},{"_class":"swatch","do_objectID":"7D822526-8259-4BD4-8787-12753EFE7EEA","name":"External Nodes","value":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296}}]},"documentState":{"_class":"documentState"}}

==> diff/git-latexdiff.33882/new/figures/meta.json <==
{"commit":"932244b639e24421d42316c5db14720f20458126","pagesAndArtboards":{"EB0575C0-53E6-439B-967C-94B3938B0C70":{"name":"Page 1","artboards":{}}},"version":136,"compatibilityVersion":99,"app":"com.bohemiancoding.sketch3","autosaved":1,"variant":"NONAPPSTORE","coeditCompatibilityVersion":136,"created":{"commit":"932244b639e24421d42316c5db14720f20458126","appVersion":"75","build":129697,"app":"com.bohemiancoding.sketch3","coeditCompatibilityVersion":136,"compatibilityVersion":99,"version":136,"variant":"NONAPPSTORE"},"saveHistory":["NONAPPSTORE.129697"],"appVersion":"75","build":129697}

==> diff/git-latexdiff.33882/new/figures/pages/07E728A4-6089-47BA-B7E9-16085B72CB4B.json <==
{"_class":"page","do_objectID":"07E728A4-6089-47BA-B7E9-16085B72CB4B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"99D03CBC-DFD2-443F-9BEE-E84E6E07C659","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"3B416AD9-6AEB-48E9-BF86-E3F6C3DE4F97","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"synth-architecture","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":1177,"width":603,"x":283,"y":-105},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"502941D4-9C53-4EE3-B69A-8DEFB150D0C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"6B4E8E26-6831-4DCF-99DD-7E65BB1A0BF7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.30061307601411,"width":1,"x":244,"y":232.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BA30BE6F-BE19-4D53-BCC3-85862095383B","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, -3.715136657468476e-18}","curveMode":1,"curveTo":"{0.50000000000000011, -3.715136657468476e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000000011, -3.715136657468476e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, -0.079246852270515353}","curveMode":1,"curveTo":"{0.5, -0.079246852270515353}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"shapePath","do_objectID":"479761BB-B86E-49D9-9C66-156A2AD92896","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.5,"width":169.5,"x":75,"y":757.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1F66FFC1-7240-4F7D-8184-D15868FE929D","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, -2.5970129230997812e-18}","curveMode":1,"curveTo":"{1.0000000000000002, -2.5970129230997812e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, -2.5970129230997812e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, -0.49340747949586561}","curveMode":1,"curveTo":"{1, -0.49340747949586561}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.25513053220004078}","curveMode":1,"curveTo":"{0, 0.25513053220004078}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},{"_class":"shapePath","do_objectID":"BD3D596D-B683-4979-B5D7-849381F208BA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.5,"width":162,"x":244.5,"y":757.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"37EEA247-925B-4780-8596-8D0E102EFDCA","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.6554303850446429},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.4802973661668763e-16, -2.5970129230997812e-18}","curveMode":1,"curveTo":"{1.4802973661668763e-16, -2.5970129230997812e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.4802973661668763e-16, -2.5970129230997812e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, -0.49340747949586561}","curveMode":1,"curveTo":"{0, -0.49340747949586561}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999956, 0.25513053220004078}","curveMode":1,"curveTo":"{0.99999999999999956, 0.25513053220004078}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999956, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999956, 1.0000000000000009}","curveMode":1,"curveTo":"{0.99999999999999956, 1.0000000000000009}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999956, 1.0000000000000009}"}]},{"_class":"shapePath","do_objectID":"5BB73D97-355E-47AE-9AE4-CA56619D55B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.5,"width":1,"x":244,"y":757.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"374C9B31-CCD1-4563-AE20-D9EBA5DBF0A6","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.6552109491257441},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000001199, -2.5970129230997809e-18}","curveMode":1,"curveTo":"{0.50000000000001199, -2.5970129230997809e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000001199, -2.5970129230997809e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999998801, -0.49340747949586555}","curveMode":1,"curveTo":"{0.49999999999998801, -0.49340747949586555}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999998801, 0.25513053220004073}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 1.0000000000000009}","curveMode":1,"curveTo":"{0.5, 1.0000000000000009}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1.0000000000000009}"}]},{"_class":"shapePath","do_objectID":"D0819973-E22A-42F7-840E-41A21DCCC874","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":65,"width":1,"x":74,"y":1052},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0BCF2673-E1A5-4C0C-9886-17CEA627C89F","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, 0.0076923076923076893}","curveMode":1,"curveTo":"{0.50000000000000011, 0.0076923076923076893}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000000011, 0.0076923076923076893}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, 0.0076923076923076893}","curveMode":1,"curveTo":"{0.50000000000000011, 0.0076923076923076893}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99230769230769234}"}]},{"_class":"shapePath","do_objectID":"D559EE2F-4E91-4E9D-BBEE-FAA5D27E382C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.8294246368862,"width":1,"x":244,"y":86.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"14D381EF-8500-4CD9-8775-958B1676822C","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, -3.7402888254259229e-18}","curveMode":1,"curveTo":"{0.50000000000000011, -3.7402888254259229e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000000011, -3.7402888254259229e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, -0.069707763168801604}","curveMode":1,"curveTo":"{0.5, -0.069707763168801604}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"group","do_objectID":"A656A335-DC96-42DE-93A8-FF147E799E7B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":228.5,"width":219,"x":57,"y":413.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F0A7423-BB47-4206-81E7-7CD7DC89406F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"E76A2F8F-8A8A-4600-9F34-BF4AE626BEB4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":70.38085211048305,"width":1,"x":186,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3E3CA068-E100-4DAB-B78F-2A93F9572BB7","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, 0.22733455933274846}","curveMode":1,"curveTo":"{0.50000000000000011, 0.22733455933274846}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 2.0186435432676298e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000022, 0.30378791204345806}","curveMode":1,"curveTo":"{0.50000000000000022, 0.30378791204345806}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"group","do_objectID":"7136966E-1EEC-4FDD-A090-0D40F99605EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":151.2087048367277,"x":0,"y":59.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5250CD17-D779-4BB0-B823-E28F6734EB6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"75389CD4-3C22-4E46-AF15-70A6C8F8EE5E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":60.70870483672776,"x":90.5,"y":45},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D87096F7-46E2-4398-8EA7-8D3692D29CC5","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.52710727540740665, -2.4999999999999969}","curveMode":1,"curveTo":"{0.52710727540740665, -2.4999999999999969}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-7.2380745275999878e-16, 0.49999999999999289}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.55525323637500057, -2.4999999999999969}","curveMode":1,"curveTo":"{0.55525323637500057, -2.4999999999999969}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999911, 0.5}"}]},{"_class":"group","do_objectID":"D3A99346-0D6B-430C-9633-0C51E9236E52","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":90,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"26155926-0FAF-4BD6-8625-1674723D65D7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"4D3CEE22-4CEE-414E-BF7E-45B2BA660668","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":90,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"27D5C3FC-7A81-4954-9975-091F1A1DA5D6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"B77E8BF0-B922-45A7-9593-6745AB0C4B31","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":90,"width":90,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"699A756C-E69F-45A7-95B3-B3AFCF6357B6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9356764641360961,"green":0.7660677709061799,"red":0.6529075662389835},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"97429621-3849-46F4-96CC-0E1E8E9C396E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"z","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19,"x":35.5,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"549ED4A9-18B5-4699-9B51-3C90A59F18C4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5833333333333335},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"z","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5833333333333335}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 14}, {17, 20}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]}]},{"_class":"shapePath","do_objectID":"35FE1D8D-523F-4267-98B3-0DB2A29C71C9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":94,"width":1,"x":187,"y":134.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8FCE364F-7E1B-47A2-B247-DEFAFAC4568A","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.50000000000000067, 0.10106382978723427}","curveMode":1,"curveTo":"{-0.50000000000000067, 0.10106382978723427}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.0053191489361701372}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.50000000000000067, 0.10106382978723427}","curveMode":1,"curveTo":"{-0.50000000000000067, 0.10106382978723427}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99468085106383131}"}]},{"_class":"group","do_objectID":"4B034317-0316-4DE3-A312-49A99EB88BF6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":94,"width":64,"x":155,"y":50.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0987C57B-16A2-4E54-950B-EFDAB63A620B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"F8F34493-588B-4C6A-8C7A-57A42B6188F9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":64,"width":64,"x":0,"y":24},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3D346177-00DF-4A1B-9237-110051E29238","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"DC7D3D1A-9AFB-443F-A7DC-04E8FB567283","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"+","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":94,"width":47,"x":8.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"58515DB1-ACD2-4AD9-8148-2B7DDC192787","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":78}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.3541503021682518,"green":0.3541503021682518,"red":0.3541503021682518},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.3},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"+","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":78}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.3541503021682518,"green":0.3541503021682518,"red":0.3541503021682518},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.3}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 36}, {41, 40}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"group","do_objectID":"8FC469AB-B7F5-4E3B-AD4B-D5B96401E85D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":479,"x":1,"y":151},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"33AEC476-F873-42A5-82D1-EE1C6E431BA4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"D87DA093-A0E8-4488-85C9-399A81A0F1B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":479,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F3F84E38-18BC-4856-A5F7-FBB743B83C1F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"E6564650-A4F3-4FE0-9B4B-78EA0BA0EE8E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Embedding","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":220,"x":129,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E92EC896-DCC0-4F93-A809-4EAB1790AFE7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Embedding","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{33, 7}, {154, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"97C564C1-AD0D-4A10-B2EE-657C31A5A491","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":17,"y":703},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DAD4B64A-9739-4A5B-835B-631CB6687DA6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"03D76C87-FA00-4B35-A95A-55BC18676170","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DB716607-0395-4858-A397-0063B77FEF58","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6341898104039634,"green":0.6341898104039634,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F57ED46A-22C3-4F9D-AB0B-6926CFF76F8D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ReLU","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":53,"x":178.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7822D935-6CCC-4369-A2C6-65BB67DFEC92","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"ReLU","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {50, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"90386999-AA3D-447B-BF5E-C9C7D9966D5C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":595},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57FE58D9-FA64-494D-8D62-2A62E1BDEFC5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"C3CBA8EA-A788-48E4-A0EE-56645674F7B4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A70CC3B-DE05-470F-8187-677A970E3E92","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"5CCB9FD6-F153-458B-BBD8-30D7B6DF0DCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":17,"y":52},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B341D4A4-4DFA-4071-9E63-274E1756A9D9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"819E2398-AB85-4405-8C71-3C1B77612C2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F96358CA-7824-42CF-B50F-F87A7B19397D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6663955316310975,"green":0.9376991969437479,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"B4E8E2D1-BD11-4814-93A5-F972DA02D3BC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Graph Attention Laye","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":202,"x":105,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"00FC0CC2-1DF4-4A49-905D-6402E3EB0C94","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Graph Attention Layer","attributes":[{"_class":"stringAttribute","location":0,"length":21,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {202, 20}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"3D64AEEF-014A-478A-8A7B-EDF56D573B1B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":17,"y":98},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E0431F09-0948-4FFD-9BFF-D3B66CE31E6C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"0DD3F2AE-D723-4C26-9A09-8B420D1FE629","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"48CC5AF2-E60F-4955-8B2C-29CCBDF6DDE4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"F7BDDFD9-A7E6-4682-AEA6-ADC388E42A2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"487C38EC-0EF0-4199-8C3C-F4388A0BB5AE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9407308827275815,"green":0.8633758746119456,"red":0.8574646376507912},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"D4C3C0CF-7C54-4788-A5AE-F74C3E82F2D8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ReLU","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":53,"x":178.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"827841AA-7C2B-45C0-9AA3-0BFFF6FC3C97","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"ReLU","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {50, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"55219586-6EF4-4CEC-953F-2C5FB380792F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Processor","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":142,"x":174.5,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0E9132DA-1604-4887-B59B-83B99947D56E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Processor","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {139, 22}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"728385E1-8AEE-4327-AF5B-CB5D3858D62E","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":12.38575978758843,"x":421.5085859170186,"y":47},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9891C36F-5228-4148-845B-6B3BFF1ED57F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"text","do_objectID":"66C12108-7F59-4BEF-A08D-E29F6810E282","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"6x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":22,"x":444,"y":75},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54D7064F-3BFB-4BA2-B833-08FFB0D401C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"6x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {22, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"6B8CA03F-23B1-486B-A30A-8D26DF47BCC9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":297},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6C3FAC2B-10CC-4A74-9D1B-DCBBB018DE6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"363019BA-7F6B-4763-8CB0-41DD9B68C8F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D64C9A89-B36D-4AB7-8C47-A950A2E09709","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"C399DE82-89C4-4A89-9399-D75752CD7821","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":17,"y":52},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E6B4A092-15F6-45F7-B356-A4DAD7DF736F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"0C047A3D-6FE0-427D-8E16-771D7274D58B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BB08B761-61F5-4C50-B9AE-A37903ACD9C7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6663955316310975,"green":0.9376991969437479,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F629CFA7-703C-4EBE-8C66-9A0FFD8AEEBB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Graph Attention Laye","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":202,"x":105,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69450A7E-7088-49CC-8F3F-2198B8994D70","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Graph Attention Layer","attributes":[{"_class":"stringAttribute","location":0,"length":21,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {202, 20}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"E5BCFF99-A1C6-4B37-B45E-5FBE5B5D8F05","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":17,"y":98},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"78AF391B-E9A2-4530-8ED2-D24F6439667A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"715D5552-ABCF-4D45-8998-87C099D1A1AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ECDB0E80-6714-455D-9044-5FAE9DC7AADE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"CC69446D-5637-4701-BBDB-6E43119994E4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"30D74613-E067-457E-9373-E972D24F1B13","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9407308827275815,"green":0.8633758746119456,"red":0.8574646376507912},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"BD2DE498-662B-4348-B9A2-73CB3D8F3665","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ReLU","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":53,"x":178.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B217017E-5499-431C-ADB9-3A518FAFFEBE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"ReLU","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {50, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"AF6ADE43-6775-47C0-9ADF-2D4B8DC93FEE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Encoder","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":116,"x":187.5,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"887E554A-6A2D-450E-AE6A-54EB02CEA521","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Encoder","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {113, 22}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"3F52AA9A-FE18-4E0A-8E51-C5FC4653A464","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":12.38575978758843,"x":421.5085859170186,"y":47},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EFF70EA0-A748-4593-94D5-BCDD72B86FC1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"text","do_objectID":"C1798626-076A-4EB9-AECD-A6C20FB9E32B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":22,"x":444,"y":75},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F3634D66-1631-41FD-B475-4DA6C169466E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {22, 15}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"rectangle","do_objectID":"F8B546F1-61C7-4358-AB42-BA5F7568DB4A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":209,"width":147,"x":1,"y":843},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B991F3B8-C874-4121-9999-ED7B61E5FA51","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"E030444B-D9AE-4DDE-A054-53933234390A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":209,"width":147,"x":333,"y":843},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F67BFB76-2F37-4C53-832D-3132890EFFD5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8941176470588235,"green":0.8941176470588235,"red":0.8941176470588235},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.3506840297154018},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"FAD4F33D-F708-4FA2-900E-93B9060E4620","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Argument Decoder","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":93,"x":28,"y":859},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3B167CF8-2887-4D1C-A359-745935DEB3B2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Argument \nDecoder","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 5}, {87, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D05AF2F8-7F9E-4200-8044-E54FCD74EEA4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":22,"x":581,"y":663},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"850C0DD6-9622-453C-B9BF-467C53669BFC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {22, 15}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"F7BEED87-EF10-4D2B-A8EB-18F0F77C3CC8","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":87,"x":484.5085859170185,"y":634},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7F1C2D98-4106-4F04-990F-3501FD9AB685","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"bitmap","do_objectID":"D8782111-ACA0-4580-A13B-D83759F6EBCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":73,"width":76,"x":208,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"28372AF0-D031-40AF-8F1E-1C2A28D9DE69","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/e27b189f3b07ec504190d988e5da9508529aa531.png"},"intendedDPI":144},{"_class":"text","do_objectID":"C917AFAD-3CA7-4AD2-8296-C6C4BAA22FF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"…","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":60,"width":51,"x":219.5,"y":898},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CB14C0B5-654C-4C8D-8214-D54BFBFD43CA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":50}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.8333333333333336},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"…","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":50}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.8333333333333336}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{5, 43}, {40, 6}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4BAF4B78-E2E5-451A-BDD2-CE7E8EA00CD8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Dconn2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":58,"x":46,"y":939},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EB4E6FF1-36AF-4A48-A3DE-5FBFA6FFA9BB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Dconn2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}},{"_class":"stringAttribute","location":1,"length":4,"attributes":{"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2166666666666667,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":13}},"NSSuperScript":-1,"textStyleVerticalAlignmentKey":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0}}},{"_class":"stringAttribute","location":5,"length":1,"attributes":{"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.1333333333333334,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":8}},"NSSuperScript":-2,"textStyleVerticalAlignmentKey":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {55, 22}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8E6A4815-97BE-4AD1-87FA-F7E3756D61A0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Argument Value Proba","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":147,"x":1.5,"y":1129},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FF1D96CE-F531-4926-8E8A-CCDC8146C21D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Argument Value\nProbabilities","attributes":[{"_class":"stringAttribute","location":0,"length":28,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {146, 40}}","lineSpacingBehaviour":3,"textBehaviour":0}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.33882/new/figures/pages/4FB016CF-8D53-4C40-8A81-D87F87B96BDC.json <==
{"_class":"page","do_objectID":"4FB016CF-8D53-4C40-8A81-D87F87B96BDC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9DBFF473-42E7-4FFD-8FD3-2A69816D9786","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"3D158123-CE5E-4503-940D-FE919868521B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1242,"width":2180,"x":-156,"y":-24},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FEAB0DBF-CA87-4CA9-AA8A-BEBD7DD93425","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"CD8A271D-5AE4-4FCB-ADF1-72CC1A67ED22","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":1242,"width":2180,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0AF481E3-65FE-442E-B611-18DD7FF54F6E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"DD010E18-6F82-43D2-8AC4-2317507C1E84","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":340,"width":279.9999999999999,"x":76.00000000000003,"y":306.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0E85F4F5-A241-4292-869B-3229E558A052","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"A3AFC222-AD2D-4A04-B14E-EFA65A6B00FF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.4709141274238249,"width":203.4942758360059,"x":36.54994274724379,"y":113.9612188365652},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F99A6730-8E75-490C-87C8-45CF53F95B11","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"D2DCB38C-4692-4119-B47E-A0DC5EC795FB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":203.0003576907728,"x":36.54994274724379,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2F20388E-B15F-4E87-90C8-3BE933D13849","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"3E99AE2A-E182-4144-85D4-46E66013CF8B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452330317,"x":36.7969018198603,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"48DE4CF1-4642-4A74-8E66-CAE5FE84D508","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"6E57C934-05DC-4B3E-B9EF-D5D631ABB9CC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.70637119113576,"width":0.9878362904660491,"x":36.30298367462728,"y":28.72576177285319},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DC4812E-1702-4AE1-8AD4-326A41293C00","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"6620D30A-3B75-4956-A49E-67EC985D9C7D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.7063711911357,"width":0.9878362904660207,"x":239.7972595106332,"y":233.1024930747923},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F394B36F-541A-4B81-9835-34240417E6F6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"0EBED3F3-F46F-4FD8-B9DA-FB5BAE62850A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452329251,"x":239.7972595106332,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5FCC0579-CEB2-4D52-9C04-FC6C015B0796","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"F385834A-3289-4A48-8348-D64E2101E813","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.6066481994461,"width":39.01953347340893,"x":240.980466526591,"y":114.196675900277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D8CF6A23-A2F9-4DD5-8354-EBD67D05F0CF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"0C03BE55-1887-4238-8829-D3A2B3E158E7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":203.494275836006,"width":43.79501385041559,"x":116.3479853929143,"y":-9.918883070357467},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D4D909A-87A3-4D9D-A11C-A2B5265CFBDA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214913, 0.16551566224734221}","curveMode":1,"curveTo":"{0.98903615697270941, -6.3100566438656358e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270941, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119011913, 0.83783632733723856}","curveMode":2,"curveTo":"{-0.0036902158117899935, 0.16216367266278806}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055505458e-05, 0.50000000000001277}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270941, -6.3100566438656358e-17}","curveMode":1,"curveTo":"{0.99816007339702095, 0.83218232891401733}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999967, 1}"}]},{"_class":"shapePath","do_objectID":"9FB80D71-861D-4BDC-8399-4F5D82C88832","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":225.827336199336,"width":28.3544037957066,"x":117.8386849955116,"y":47.40445711563842},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2384CF17-D57C-4BF6-803E-2B140DF5269C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90035812620695954, 0.16551566224734143}","curveMode":1,"curveTo":"{0.88059467471684649, -4.163336342344337e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.88059467471684649, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.042035277169055113, 0.83622408638765189}","curveMode":2,"curveTo":"{-0.038643635947275372, 0.16055143171320319}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.0016958206108909331, 0.49838775905042565}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88059467471684649, -4.163336342344337e-17}","curveMode":1,"curveTo":"{0.97996167639572429, 0.83218232891401622}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999978}"}]},{"_class":"oval","do_objectID":"03F30282-1076-4246-B02A-1EB49A16F36F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029362,"y":85.23545706371198},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3C052C14-2817-4C96-AFFA-1998647FFA2E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A8AFDF9F-58E7-4E23-80EC-2A06C12F2041","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029362,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"12239041-D8FD-4393-A9B2-60DED454C2C9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"5B90498E-E2D9-4290-B3B9-82CA64F53B0A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570632,"width":60.25801371842894,"x":209.4212935788023,"y":282.5484764542937},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A5FAFF11-72A1-4003-9839-F63540CC82DE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"99000815-B03C-401A-8AD6-3235D97374C3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842893,"x":6.420935888029362,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6EE07E62-1218-4DC4-9426-E615FB18A266","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"54B3FEBB-E2CE-4817-BBA6-145EA024A7EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842894,"x":209.4212935788023,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69F3E150-8F29-4915-9985-61BE22311E71","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DA89243A-5CF1-45B6-A09A-A5F315AA827B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570641,"width":60.25801371842894,"x":209.4212935788023,"y":84.76454293628814},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F0D77A4-677C-481A-9415-CD55BCB29F2B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"E0EA68C0-9464-4F70-9530-1C81A546C588","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.65941613304938,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9A5E7CF9-1422-484F-978B-5CEFB28D3C6C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {18, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"97DC322F-42D2-4B73-B73D-7ADCED66FC3B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315593,"x":231.6476101142883,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7A579B03-0B15-42C3-AE04-FBADA63B53F6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"0FE7F96D-2DAE-4226-8C6E-C496BE3C8034","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.16549798781637,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FAB2FB47-4589-4A48-BBE6-A0F0190DFA9B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"82A6D17C-BF91-445B-8854-F0DCB09530CE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885493,"x":231.6476101142883,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9E6F5991-6870-45BE-A998-3FF98006DE63","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"CCC31075-4F09-4CFA-B362-BCE0379FEDFF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315584,"x":27.16549798781637,"y":15.00604985287606},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"080CAA44-63D5-4662-8B65-CFF080A195CB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A9E6CE29-2BE2-4AA9-85FA-FC65270B06A4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":16.29929879268983,"x":232.6354464047544,"y":297.083612179746},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"19057889-5BC7-4CA8-A76C-D49869312F00","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {15, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"B1852E43-AADD-4820-87A8-6806FC5C3B9C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":149.2797783933518},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"89DDB1B3-AB90-45D8-A481-A0CBBA8189D8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"E8D8DDFF-323D-4029-94B4-1E631AB5C3AA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8A328868-1EEB-4B61-9104-68C8D89BCA7B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6084806116615853,"green":1,"red":0.7325389329268424},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"15F769C9-D6F1-4018-A5C9-9F0E37AAAC9A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194481,"y":5.116853176975791},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2E435F9D-D5AC-453B-BD6C-A3E38F962ADE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"1A18F112-4B05-43EF-8F6A-518DAC7E8FF4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.202216066482,"width":31.1168431496805,"x":122.49170001779,"y":72.99168975069256},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8069203D-E26E-4563-80BE-9E52B748D97E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"3F235264-200B-4445-9CF3-8ADD10C85AB7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.202216066482,"width":31.1168431496805,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DACFB3EC-B3EA-45EF-8973-B1A61A373887","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6078431372549019,"green":1,"red":0.7333333333333332},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"719C668C-8DB6-4217-88F9-2EAB3F50DCC4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194528,"y":5.116853176975745},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E236D336-E55C-4D90-9114-81B50DE5D19B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 17}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"7FFC4B1E-F276-4BAF-947E-8A89D5709AB9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":244.98340003558,"y":151.634349030471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"990D7B4E-DE46-479E-A622-57244B3CA33C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"4F8FBDCD-7526-420E-9F12-D5CAFF3F896B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"08CF4521-5BCF-4627-BBCA-9A87DABBCB3B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6084806116615853,"green":1,"red":0.7325389329268424},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"24D60645-5C91-4C67-9759-90A64137B669","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129167,"x":8.890526614194508,"y":5.116853176975777},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EF0C4A18-7D7C-4DE8-82B4-939F1211F33D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {10, 17}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"5F8C1AAB-ADE9-49D7-9EB7-4E9DD7F6A358","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":144.718016553276,"y":175.1800554016621},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B83C9823-9B73-4E7B-9BE7-C2FD749446C1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"60504E8E-4281-4DFD-8924-D4B73B1B00E9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"72E4AD60-B24E-4A76-9B65-9E04AF499330","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6084806116615853,"green":1,"red":0.7325389329268424},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A39BA1DE-1D6D-4612-954A-BCBE2F159362","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"0","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129168,"x":8.890526614194508,"y":5.116853176975773},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FAA52B50-EFA3-4186-ABE7-56AC632E1AB7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"0","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"group","do_objectID":"32408FB9-E259-43B3-BA81-761C5F1D583F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":354,"width":261,"x":1241,"y":293},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"21FC69B5-9D99-4998-8C87-AD7BA805D2EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"2E08CFBD-8C81-4783-8C0E-6D3AEE94D969","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.9806094182825547,"width":171.8780487804877,"x":59.74108818011253,"y":118.1634349030471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7E925204-9F1F-43B0-B030-509F21193445","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549854, 0.75000000000000011}"}]},{"_class":"shapePath","do_objectID":"EDCBED0C-0638-4612-84FB-95BBBB4FC9E8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":86.78393351800554,"width":0.4896810506566602,"x":30.11538461538457,"y":148.5623268698062},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0AE4BF66-3710-441E-B788-87F0C106E770","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.3474576271186469}","curveMode":1,"curveTo":"{31.999999999999989, 1.3474576271186469}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.32485875706214756}","curveMode":1,"curveTo":"{31.999999999999989, 0.32485875706214756}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"0CC6A87B-3620-4766-BF9E-DCD43F619D24","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":58.83656509695291,"width":0.4896810506566567,"x":29.62570356472793,"y":59.81717451523552},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8EA860FA-A001-4FF9-BDBB-174CCCBC6583","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 1.5125000000000037}","curveMode":1,"curveTo":"{31.999999999999972, 1.5125000000000037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999867, 0.99999999999999656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 0.0041666666666676788}","curveMode":1,"curveTo":"{31.999999999999972, 0.0041666666666676788}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"8864969E-0A9F-45C6-8F9D-B7CC4ED3509F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":58.83656509695294,"width":0.4896810506566567,"x":232.3536585365853,"y":235.3462603878116},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"80FFC7D7-1DC9-474C-BE8D-DC056442BABD","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 2.0208333333333393}","curveMode":1,"curveTo":"{29.999999999999964, 2.0208333333333393}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 0.51250000000000151}","curveMode":1,"curveTo":"{29.999999999999964, 0.51250000000000151}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000045453, 0}"}]},{"_class":"oval","do_objectID":"715524D0-0FD3-4479-AB67-395FCF5BB57E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523546,"width":59.74108818011256,"x":-2.840320925579295e-14,"y":88.74515235457064},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FD22F60E-28CA-4A0C-9826-80E07C48DDB6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"D242E661-BBBD-457E-A43B-83ABC00BD96B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523546,"width":59.74108818011256,"x":-2.840320925579295e-14,"y":1.421969181180821e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4EDF41CC-39F7-448F-8DA0-224386985566","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"AAF61D0F-D643-474A-8CD3-C7DAFA1954C4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523542,"width":59.74108818011254,"x":201.2589118198873,"y":294.1828254847646},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6BEE6B42-2ED7-4B94-8260-C93CE9CC17C9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"1CE72A2B-50C7-4378-B6D4-078D4AF4B2B4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523551,"width":59.74108818011256,"x":-2.840320925579295e-14,"y":205.4376731301939},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F180441A-CC9D-444D-8C70-798F5DB5D57E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"8A7E89E7-A2E3-40F9-956A-AD5B8210044E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523551,"width":59.74108818011254,"x":201.2589118198873,"y":205.4376731301939},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2AFBFAFC-3802-4C35-82F9-D0A94B97143C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"40C4A781-0B9F-49FF-A6A3-45E9B543B357","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523548,"width":59.74108818011254,"x":201.2589118198873,"y":88.25484764542935},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5DE7EAC7-4A42-4A09-BF45-9CA597155B4E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"BB45E019-5E48-484D-9F0E-936831758B14","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.98763257648275,"x":21.05628517823635,"y":104.9336028040025},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4F66C3F3-B3CE-4CA8-8E47-13B728BB79CC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {18, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"B0115383-0727-4950-BAAC-AFDAB815F8EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.98828349350998,"x":223.2945590994371,"y":104.9336028040025},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8A20D333-DCA9-41E3-B0FF-5751D59835D2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"4D624CCD-3C5A-405F-AE74-F88C4E1D74AA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.98763257648275,"x":20.56660412757972,"y":221.1358188704845},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"88E83C63-2883-4306-A9BC-D602D2007D83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"87F92063-6A74-45B9-A9E0-FCB45ACF2356","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.98763257648275,"x":223.2945590994371,"y":221.1358188704845},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E7845D25-1730-485E-9F2B-613164DE2077","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"4B29CF75-F110-43C3-916E-138DF88C2F24","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.98828349350997,"x":20.56660412757972,"y":16.18845044943187},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C1E96B7C-811A-4B1F-AE19-6462A345471D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"CD452883-CE0E-4A68-BDB7-3925909319E5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":15.98958532756444,"x":224.2739212007504,"y":309.8809712250551},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4D00C9E5-7D96-42C9-9773-1F79626F7D1A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {15, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"0D22435A-44DC-48A4-804D-A7E7D8133B0B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":12.99153807864609,"x":10.7729831144465,"y":161.3186443552491},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"500C42C4-61A0-4717-85C8-2F52A5FD4D21","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {10, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A3B6520E-78B6-4187-9D0D-E152CB37336A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":12.99153807864607,"x":123.8893058161351,"y":87.28263327491662},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"77DC83FE-B98C-436F-BD6C-B715A76DD24E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 17}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"49ADEC1F-558E-4B3A-BA1E-6D8B4F80DA0C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":222,"width":280,"x":653,"y":359},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CF0D58BB-E714-4D7D-8A3A-F6DF1679FFEB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"3F7A08BE-9B6F-4465-9286-B4AF0B26047D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":222,"width":280,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52C6CFDF-E04D-4B16-B625-8DEBDE990659","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"2D70C10D-DE05-4818-8247-D1A2B7C9E12C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":133,"width":196.0000000000001,"x":43,"y":37},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3FCE22D0-7FB3-4DDC-8F25-9C89A649B0EF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"C69A0F3B-8CEF-4BBE-ACBD-AAAE3BB6B5EA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":20.5246913580247,"width":148.0165975103735,"x":24.39834024896271,"y":24.62962962962968},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AC94A188-5A59-4B5B-9DE4-353FFED2CBC5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"4695EE65-BD58-48C0-BDF0-B9B054C3F2B6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84.56172839506179,"width":29.27800829875522,"x":143.136929460581,"y":24.62962962962968},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87518577-0FD8-4F0F-9A1F-A4B7F718FE99","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"C5DD16AE-D89E-416C-829F-74EEE99857E9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64.03703703703708,"width":118.7385892116182,"x":24.39834024896271,"y":45.15432098765433},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24D48E86-1045-4585-971E-14B2E836BDAD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"29F7A5A5-7B4B-4AF1-96F9-C649C77CF7F3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":49.25925925925927,"width":48.7966804979253,"x":0,"y":20.52469135802471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"42C90D0D-E331-48D8-B3BF-654A05B69C5E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B7118002-77FC-4864-8896-3BFD722BEA54","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":49.25925925925925,"width":48.79668049792531,"x":118.7385892116182,"y":83.74074074074076},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7F032D8E-2164-4304-8319-7CE1025D8BEE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"706CB4AF-A490-4781-B5FE-A596F59D47F6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":49.25925925925928,"width":48.79668049792531,"x":147.2033195020747,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8DFA8C7B-5BE6-48FB-AEBB-C0550D3417FB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]},{"_class":"shapePath","do_objectID":"7E18FD61-7BF9-4F75-98C5-0042F48A2F92","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":126,"x":455,"y":475},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"540B2244-B398-47B0-86D4-F625860F969F","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-6.9388939039072284e-18, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9960317460317466, 0.74999999999999978}"}]},{"_class":"shapePath","do_objectID":"C7449049-58C2-41FE-97E0-91F01E88EB61","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":126,"x":1032,"y":475},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"18DD8D13-CFEB-47F0-9D96-74D339A68D8D","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-6.9388939039072284e-18, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9960317460317466, 0.74999999999999978}"}]},{"_class":"shapePath","do_objectID":"FACFC62F-C93D-41E0-977C-7347ACDF2CF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":373,"x":1585,"y":474},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F8CFB59-654B-4E7D-B3FE-E4F0CB16E612","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8029490616621987, 0.75}","curveMode":1,"curveTo":"{0.8029490616621987, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8029490616621987, 0.75}","curveMode":1,"curveTo":"{0.8029490616621987, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99865951742627401, 0.75}"}]},{"_class":"shapePath","do_objectID":"6CEE36F6-C100-4F21-A27A-8925A18D66A1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":235,"width":2,"x":1746,"y":235},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B1DEBA75-7B21-499A-AF94-8D0F43775B1F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{44.749999999999922, -0.90851063829787271}","curveMode":1,"curveTo":"{44.749999999999922, -0.90851063829787271}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -3.0184188481996443e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{44.749999999999922, -0.90851063829787271}","curveMode":1,"curveTo":"{44.749999999999922, -0.90851063829787271}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999023, 0.99999999999999944}"}]},{"_class":"text","do_objectID":"1A5C302E-A146-4850-BEEB-841089B8CA7C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Neural Executor of t","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":480,"x":552,"y":622},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"80C208D1-4341-41A0-9D6B-580B912AED24","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Neural Executor of\nthe Routing Protocols","attributes":[{"_class":"stringAttribute","location":0,"length":40,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{13, 9}, {452, 91}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"08AD3A9F-2A0A-4D87-992B-101DE8B3E34B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Update configuration","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":480,"x":855,"y":1142},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"81DEC7F4-2947-4BB9-BE5B-EBA3BF232F8E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Update configuration using gradient","attributes":[{"_class":"stringAttribute","location":0,"length":35,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{25, 9}, {430, 91}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"69724B90-B0C9-4089-B747-6DD91270F043","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Routing Behaviour","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":306,"x":1219,"y":681},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A60A9575-CEA8-4FA7-BAB0-A7C16EFE3FE2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Routing Behaviour","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{50, 9}, {208, 82}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"60C0508D-0441-4D08-8066-B92AD1736162","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Topology + Configura","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":432,"x":0,"y":672},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AA80BB92-3158-45BE-9830-3499D3D26ED4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Topology + Configuration  C   ","attributes":[{"_class":"stringAttribute","location":0,"length":30,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{48, 9}, {336, 91}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"73D1FCA6-3F9C-4C31-A1FC-A90DAE08A28F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":206,"x":1974,"y":409},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EBD2535E-4AD2-421C-84A5-5B444CABD11F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"FB494614-2698-4A5D-8D05-46899188526C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":206,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"09E8E915-63CF-4FA3-9931-E9C23FB89D0E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"BB6344DC-2163-4AEA-A689-FD2C62316D78","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Loss L","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":205,"x":1,"y":38},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9AC412C2-CE39-46B8-A63C-487462013B72","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Loss L","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{41, 9}, {122, 29}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"8553C187-EE68-40A3-8A4B-D3354AE5D03D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":201,"width":206,"x":1644,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DCB78611-8A9A-4033-96EF-63182B2E51EE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"9644359B-C076-4D4E-9706-4D8FD2EB81FC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":117,"width":200,"x":1,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"26D358D2-4C5F-41EA-AEBE-9D2779EA6817","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"3FE06E8F-0041-4A20-8DBE-C56CA3389C8A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":117,"width":200,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA428B23-7E4E-476E-A15E-9F6D264672DA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"B6E9E4CC-DC0D-4B07-A7BB-892046C5C917","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":117,"width":200,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54670627-FF6B-4E24-AEAA-3A716D43559A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.8}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9488326362941576,"green":0.9488326362941576,"red":0.9488326362941576},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":4,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F969AF04-B6EA-49B2-96B5-76DAE861E6D4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fwd(A,B,N1) not fwd(","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":177.4647887323944,"x":9.29577464788732,"y":7.791936398317709},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A1A796FB-D24B-47AA-B137-AE41DAA61C4C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":14.28}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.2380000114440918},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"fwd(A,B,N1)\nnot fwd(C,B,N1)\n\nreachable(D,A,N1)\nisolation(A,B,N1,N2)","attributes":[{"_class":"stringAttribute","location":0,"length":67,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":14.28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2380000114440918,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {173, 78}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"4F943E4D-EA0F-46CF-9385-0336B9317CB7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Specification","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":206,"x":0,"y":163},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57348F88-4332-4172-8585-0CF7511C7BCB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":16,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":32}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5333333492279053},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Specification","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.5333333492279053,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 7}, {202, 31}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"shapePath","do_objectID":"FFFA0CBC-486C-4B00-BBFD-D22663E06677","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":368.6197322721346,"width":1861,"x":216,"y":581},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"03ADC152-102C-4760-BEB5-2787688E7909","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, 0}","curveMode":1,"curveTo":"{1.0000000000000002, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999989, 0.99999999999999978}","curveMode":1,"curveTo":"{0.99999999999999989, 0.99999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999978}","curveMode":1,"curveTo":"{0, 0.99999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.67236380370726778}","curveMode":1,"curveTo":"{0, 0.67236380370726778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.67236380370726778}"}]},{"_class":"bitmap","do_objectID":"DAD43045-CA49-4332-983D-85BB7E303F7A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":45,"width":34.48598130841121,"x":339.0560747663552,"y":722},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"150D25DF-A234-4DEC-8AE9-19700041158B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/e0f11cdf2923bae2b45cd3efb8044b40b030ab62.png"},"intendedDPI":144},{"_class":"bitmap","do_objectID":"3B0C1EA4-F38D-43B0-A843-C4774E69A8C4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":128,"width":127.4234234234234,"x":1008.788288288288,"y":973},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8F24CEAE-D199-4A37-B17D-B916F74FCEA0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/01d663ce30413ac4ccb3d4daf88d8449b1542ee9.png"},"intendedDPI":72},{"_class":"bitmap","do_objectID":"AB150690-EA58-46C6-804A-8B3E1D76F198","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":48,"width":42.22222222222222,"x":2103.388888888889,"y":446},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AFF095CC-75A3-4F38-B8CA-A5B39AF842E3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/5dd14e2a1a632d57a09dc9048514822d4ff63b6e.png"},"intendedDPI":144}]},{"_class":"rectangle","do_objectID":"9B6736D2-A295-4134-9F01-A6586D27B2E1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":18,"x":373,"y":727},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FE8E7D63-F170-4421-85E0-4704DF99C0A2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.33882/new/figures/pages/56114387-9EF8-4D54-A3F6-61D3CC4F11DB.json <==
{"_class":"page","do_objectID":"56114387-9EF8-4D54-A3F6-61D3CC4F11DB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD0C62A0-E7A6-4DFD-819B-0292C22D667A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"53285D69-7760-4026-BF4D-A7484FD1CB53","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"graph-encoding","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":true,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":874,"width":1308,"x":-527,"y":88},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A16F1648-005D-4D60-A21B-87B2B701F4D0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"B09A88B2-BA00-4B42-B1E2-64E7DD55E1B3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"graph-encoding","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":517,"x":704,"y":117},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A2F11E15-9682-464B-8672-E8A49F6126CB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"5FC0916A-DCE8-4A32-BF28-60DD3712A30C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":290,"width":197,"x":61,"y":61},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3E14B872-75C3-41F8-8F3D-E054D7D3B89B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.002538071065989854, 0.0017241379310344819}","curveMode":1,"curveTo":"{0.002538071065989854, 0.0017241379310344819}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.002538071065989854, 0.0017241379310344819}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.002538071065989854, 0.0017241379310344819}","curveMode":1,"curveTo":"{0.002538071065989854, 0.0017241379310344819}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.99999999999999989}"}]},{"_class":"shapePath","do_objectID":"02A5613E-9CD8-4F06-8145-91324A8A9CD6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":289,"width":198,"x":258,"y":62},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3166CE4A-0A73-405E-B5C0-D692FE6C1972","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.80555555555555702, 1.1262975778546758}","curveMode":1,"curveTo":"{-0.80555555555555702, 1.1262975778546758}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.80555555555555702, 1.1262975778546758}","curveMode":1,"curveTo":"{-0.80555555555555702, 1.1262975778546758}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"oval","do_objectID":"C50339CD-1FA2-495C-A628-0E02CF2C4006","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":123,"width":123,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87359999-26F1-410B-9F54-23EF9807C015","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"328A3C56-2BA4-4206-919C-F2A3F2EE3CEA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":123,"width":123,"x":196,"y":289},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"20CF0304-EFEF-478F-9DE5-C96581A71914","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"807F6DBA-F306-4593-9E6C-E82B18201696","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"conn(A, B, 12)","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":324,"x":96,"y":323},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6D08D3AE-1851-4770-9173-4863FC83A1A6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8499999999999999},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"conn(A, B, 12)","attributes":[{"_class":"stringAttribute","location":0,"length":14,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8499999999999999,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {320, 46}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"0BE06939-DA36-4A99-A91E-53077720CB3E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3DE952C2-D222-4219-AFA4-9657AED9EE83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8500000000000001,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"oval","do_objectID":"2B679F33-F879-44B3-B3E3-FB0331B9AAA9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":123,"width":123,"x":394,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D32E558-00FF-408B-8477-0C77EF3BB8A2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"46B44009-8AD3-4A05-B2EE-0C16238CF556","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":438,"y":34},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54B0A519-2666-46A9-91C6-35ECE12BA8E8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8500000000000001,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"DB099916-AD57-4CAA-98F6-53C59171E5B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"0","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":25,"x":166,"y":151},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90F5AE11-4163-4285-BFF8-0E7024C7FA7F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"0","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {20, 30}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"B79604D6-428A-492C-9184-53AF09A0249D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":25,"x":328,"y":151},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C4EFE375-13DF-4C43-8A10-CCCF24B39EA1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{5, 8}, {15, 28}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"text","do_objectID":"412B4A3B-30FF-4FE4-AA7D-FA6EEE9A676C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"router(A) router(B)","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":180,"width":469,"x":0,"y":189},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EA573862-1B7F-47FA-8D2B-195D6C26F0F1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"router(A)\nrouter(B)\n\nconnected(A, B, 12)","attributes":[{"_class":"stringAttribute","location":0,"length":40,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 7}, {460, 170}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"81846546-1AFA-4185-BB1C-3E8D3488DAB2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fact Base","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57,"width":223,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"206442EF-96F5-42BF-8E1E-F0B95B0D42E4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Fact Base","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {220, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"FF160815-9AA4-4533-B4FB-941A64F187AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Graph","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57,"width":152,"x":704,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8E9ACF94-4210-4788-A7D9-3EA4DD848B70","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Graph","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {148, 48}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"D5F66AA3-D202-41C5-9F6C-E84ABDCFB6E7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":285,"width":1308,"x":0,"y":589},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD3C7F73-2126-4F59-8701-812850F8EC0E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"4CE0ED86-49FD-4EDE-B080-8F68C406C531","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Node Features","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57,"width":333,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9B916A7F-797D-49C8-8875-1969BDC221C2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Node Features","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {330, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"E7107C90-AD64-413D-BB80-6116AA5B02D1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"h_A := emb(router) h","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":180,"width":1308,"x":0,"y":105},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16001BC7-98E8-40CC-B14E-D98838EC0DE3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"h_A := emb(router)\nh_B := emb(router)\n\nh_connected := emb(connected) + emb(connected, 3, 12)","attributes":[{"_class":"stringAttribute","location":0,"length":92,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 7}, {1299, 173}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.33882/new/figures/pages/CADA8422-4D07-45FA-AE75-76F60DAADAA6.json <==
{"_class":"page","do_objectID":"CADA8422-4D07-45FA-AE75-76F60DAADAA6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6A2E64C4-A666-442C-8D2B-C3DFCA572788","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"A98C8E56-9634-4444-85A5-C840641112F8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"system-overview","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":843.9987708884942,"width":2986,"x":-250,"y":345},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A3B3CB6-630F-46EB-99A0-A4BD13A5EC48","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"A58DF18E-791F-4E7B-BFC4-CDFAE4073513","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":843.9987708884942,"width":590,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"41723CBC-5456-466E-8BC4-224773434BFD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"6A17CC12-4F3A-4D06-8D17-7F09B44CBD8F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":451.3752541595445,"width":590,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3241EEB2-FFDC-401C-AC5D-8ACE5928F193","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"28D7BA2F-9A4E-4469-861F-B815976657C3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":340,"width":280,"x":155,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8EB3FA78-3364-45E7-BF90-BCDF44846A8D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"2F0D68CA-9D4E-4D95-BFF7-36347E613736","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.4709141274238249,"width":203.4942758360059,"x":36.5499427472438,"y":113.9612188365652},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9660C92C-3CAD-4ACB-AD50-B349D2272675","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"06F4905A-C229-478A-BE57-1E192E6464F0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":203.0003576907728,"x":36.5499427472438,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C0CC3D3E-BDF9-4167-9E20-6F1B07BA4936","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"D5FD1E89-CB77-4569-A7DA-B4EBA9E35189","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452330317,"x":36.79690181986035,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F0BE871D-22BC-4F2A-8204-F7BDD7EBC05E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"083D35F6-63C1-4CD4-AF60-049B8EE3AB1C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.70637119113576,"width":0.9878362904660491,"x":36.30298367462731,"y":28.72576177285319},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3A289AF6-A496-472E-B6B1-3D849F98E39E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"F7F295D9-FD71-42F2-9F10-790959C6A136","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.7063711911357,"width":0.9878362904660207,"x":239.7972595106333,"y":233.1024930747923},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2357386F-6743-4C40-BED1-D57101FB3F76","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"43CB7200-4293-4B0A-9336-32CF50447666","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452329251,"x":239.7972595106333,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"86EDFF18-42EA-4798-815C-C15A2F5FB5FA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"614C4F3F-7A48-4370-8119-78B67828227D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.6066481994461,"width":39.01953347340893,"x":240.980466526591,"y":114.196675900277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9C81353D-5033-4706-971E-4AD5F0BDE0D5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"201666C9-6F21-4FC2-8FF3-CFD5111DBABD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":203.494275836006,"width":43.79501385041559,"x":116.3479853929143,"y":-9.918883070357467},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AC884A69-9EF4-4670-AD8C-BF5D7567F28E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214913, 0.16551566224734221}","curveMode":1,"curveTo":"{0.98903615697270941, -6.3100566438656358e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270941, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119011913, 0.83783632733723856}","curveMode":2,"curveTo":"{-0.0036902158117899935, 0.16216367266278806}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055505458e-05, 0.50000000000001277}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270941, -6.3100566438656358e-17}","curveMode":1,"curveTo":"{0.99816007339702095, 0.83218232891401733}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999967, 1}"}]},{"_class":"shapePath","do_objectID":"9808FF20-E9D1-48DD-860B-68D5F68A9AFC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":225.827336199336,"width":28.3544037957066,"x":117.8386849955116,"y":47.40445711563844},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"36420EA1-937C-4F10-A214-655DE8BAF8CC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90035812620695954, 0.16551566224734143}","curveMode":1,"curveTo":"{0.88059467471684649, -4.163336342344337e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.88059467471684649, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.042035277169055113, 0.83622408638765189}","curveMode":2,"curveTo":"{-0.038643635947275372, 0.16055143171320319}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.0016958206108909331, 0.49838775905042565}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88059467471684649, -4.163336342344337e-17}","curveMode":1,"curveTo":"{0.97996167639572429, 0.83218232891401622}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999978}"}]},{"_class":"oval","do_objectID":"886CDA8F-A149-479E-BF78-E9B684E7C8D4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029356,"y":85.23545706371196},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2F0FF9CD-2D84-4F00-AB2C-8C5BE852E327","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0E3F5AC0-D568-4A2E-A68E-926AEC45E827","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029356,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CBD29093-07E5-40B8-9FB5-6696B9F84BB2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"7C86013A-8118-4CC6-B615-BBAA88AD030C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570632,"width":60.25801371842894,"x":209.4212935788023,"y":282.5484764542937},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C69BB4EF-C339-4408-895D-4CFD5E3AC62C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C584D60D-41F9-438E-A71B-B95D9FCF18B0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842893,"x":6.420935888029356,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4CA49793-7273-48AF-AF7A-DC240EAE9D76","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"D70AF02B-896F-44D7-AAA2-7E5530A9471C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842894,"x":209.4212935788023,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BE130E07-4A59-40A2-BA54-1F443A0ECC83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C17ADFAB-7F51-41E7-84C8-80B8A2FE6BD1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570641,"width":60.25801371842894,"x":209.4212935788023,"y":84.76454293628814},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7B1CF1B-7693-40B6-B000-52C954F5F15E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"868C7C8B-6A59-479B-BD43-D5B310723ED3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.65941613304942,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"77D30B99-3386-4E4E-83F1-3AD6BE8B14B6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {18, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A67641AD-2C2F-4B86-A539-672F811DE6CF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315593,"x":231.6476101142883,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0461611D-4D6F-4A62-9D24-739F761A2A0A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"B920B057-FACA-4C46-8926-5E3609E5909D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.16549798781638,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D22AB68-C98B-448E-A8FF-8A3D4691C221","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"E58C11E6-A920-47BE-9DA8-28D86B5B7BF8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885493,"x":231.6476101142883,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F41C471A-3153-4811-A77E-7ECA9EE33E44","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"617D40A4-209F-43CF-A0B0-B3466F695B6F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315584,"x":27.16549798781638,"y":15.00604985287604},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC671E5F-B006-4B98-8B4F-0C1E59CF28C2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"1C7A4649-2CC9-42EB-A010-14317F4A5F8D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":16.29929879268983,"x":232.6354464047544,"y":297.083612179746},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9BF31F6C-C889-4843-B9A9-06617A54AB4A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {15, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"5D18F244-2B1A-4B3F-B2AE-2FB560634169","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":149.2797783933518},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"03CB6764-A7A3-4EBF-ACEC-A601DD8F35A6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"1CC61992-C0DC-4452-8FEE-976B703C5175","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A1C2F481-3EAF-4EA0-9486-59B7B3B59332","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"9E08BF61-916A-46D2-8D56-A70AC600309C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194481,"y":5.116853176975791},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A563D1FE-AD79-4411-9D06-08F67F8A3506","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"F8EE8E58-9DAE-468F-9E9C-CC248BB99426","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648199,"width":31.11684314968051,"x":122.49170001779,"y":72.99168975069254},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C63CAC7B-99EC-40D8-B42B-8D60E8B0A31F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"F24FA664-E6A5-49F0-9D3D-446605CB808E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.202216066482,"width":31.1168431496805,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D1D0441A-7224-4739-895A-EE73CEF63967","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F23E7ED4-EE70-47DB-B4F7-94C027B45AC0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194489,"y":5.116853176975745},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0706D2A6-EA63-4602-AAE3-86F4E3AD99AB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"87C2D9D0-946D-43B4-A84D-FA63A7227B10","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":244.98340003558,"y":151.634349030471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"432983A4-C65C-428D-A2BF-8F3DE6C748AD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"E2CB227D-C6EF-438E-8DFD-2912173EDF74","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E11D9444-D373-4EA1-AEB1-BA4A21AC6EEA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"22AB684A-2A94-4B42-AEE4-511B76B74CCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129167,"x":8.890526614194508,"y":5.116853176975777},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6FA301DD-2E24-4446-9FC8-1811FD3FE566","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"3EA66D16-D3DB-4F4D-8C5D-5C443E9EFFD5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":144.718016553276,"y":175.1800554016621},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"47D1DFDE-F421-4FA6-B8E3-17B37FC485FB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"ED83EAD4-DEEF-4D9C-BAD4-34DA861D1C27","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BC1B1040-0979-4188-9246-7D24BAE26C18","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"02A3A7E4-C1E4-4B07-9EC6-AAA985A6ABCA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129168,"x":8.890526614194508,"y":5.116853176975773},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FFEC8FB0-B048-4173-864F-201FA5B3FC52","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"721B3BCC-7BEE-40BB-8725-E778AC857EED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Topology + Configura","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":590,"x":0,"y":367.3752541595445},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C08850A2-F9AD-43DC-B1C9-91EBDBDB5971","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Topology + Configuration with Unknown Parameters","attributes":[{"_class":"stringAttribute","location":0,"length":48,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{30, 7}, {528, 70}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"E15FD896-4F6B-4EBE-9AB5-54EFC9C926AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":304.053730097356,"width":405.2658179205722,"x":87.61492322857674,"y":539.9450407911381},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1E7CCFD3-C506-448B-8F54-6AE5E3A9264F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"82DFA4DC-5368-4047-9435-7F3B64CB4E28","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":304.053730097356,"width":405.2658179205722,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0C486A54-ABA3-4462-86E5-7E600B271EA1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"6AEBD6CF-4DD5-4079-8566-FB0F37A24EBA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Forwarding Specifica","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":405.2658179205722,"x":0,"y":220.053730097356},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16846062-57B9-4FA7-B665-18EBABF1EDCA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Forwarding Specification","attributes":[{"_class":"stringAttribute","location":0,"length":24,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{89, 8}, {226, 76}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"rectangle","do_objectID":"AE667302-9AA6-4AAD-8CD6-CC086CED8AA5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":204,"width":350,"x":27.77772208577682,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"109E378C-B7AC-4CDD-B60A-7E066EDE472B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9488326362941576,"green":0.9488326362941576,"red":0.9488326362941576},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":7,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"group","do_objectID":"B74A36EC-CCA0-4FF7-9775-163EC22B077C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":204,"width":350,"x":27.77772208577682,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1FBC48C2-1F9A-4B19-AE49-5BF5AA974180","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"9AB5503F-9B7B-472D-801B-70552E412693","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fwd(A,B,N1) not fwd(","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":140,"width":310.5633802816901,"x":16.26760563380281,"y":13.32953013040012},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"75F3DE4D-3FA5-4080-82DB-82C2000D5B90","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"fwd(A,B,N1)\nnot fwd(C,B,N1)\n\nreachable(D,A,N1)\nisolation(A,B,N1,N2)","attributes":[{"_class":"stringAttribute","location":0,"length":67,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {303, 134}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"77BE2C77-DFBB-4FE6-A6B9-D9A3528857C4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"+","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":77,"width":42,"x":269,"y":454},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9E4CFE12-14B0-4FF0-AAAC-550D28B608A3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":3.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":70}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.166666626930237},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"+","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":70}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.166666626930237}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 20}, {39, 38}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"4753774B-119B-49CD-BA71-223C9D882053","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":823,"width":425,"x":2561,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"97AE5EED-FE49-4FBD-85B8-2FD3F4EB2654","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"15A7B898-2750-4B70-9DA4-495F16017D99","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.7502278942570797,"width":308.8752401082231,"x":55.47759166992357,"y":462.8906107566089},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6574AC62-14E7-4084-BC8D-C4B15E708ADB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"F8CF8990-C2FC-4E35-82F5-55B9152E17D3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":308.1255429234944,"x":55.47759166992357,"y":463.640838650866},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6F3F1A05-B04F-4D4E-85DF-A518D3D18FB4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"70AE1BEF-8613-4684-BF87-98B2F7F91C84","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":0.7496971847286957,"x":55.85244026228792,"y":463.640838650866},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3DFE42A-13FE-4D6B-A3F3-BA9B2FD2F8A1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"B79190B3-3AB5-480A-9E57-AE6A53C18564","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":136.5414767547858,"width":1.499394369457391,"x":55.10274307755923,"y":327.0993618960802},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DF99D025-7359-40B5-AA40-4FE34F913B13","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"201E9740-0664-41D0-A8AE-2FB63A4894CB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":136.5414767547858,"width":1.499394369457377,"x":363.9779831857824,"y":652.6982680036463},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5456073C-F6CF-49E9-8B76-9D7F0C591003","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"458E66B1-73F8-4D15-8150-74D7C4561D20","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":0.7496971847286886,"x":363.9779831857824,"y":463.640838650866},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AF15C6D5-721B-4BCD-A517-5C6BEB130C61","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"634365FC-075B-4971-A348-4D1D07C18A67","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":59.22607759356708,"x":365.773922406433,"y":463.2657247037374},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A4D0DD02-0C5E-4919-8D47-FBD4FF9E0D60","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"2FC51DF3-024B-4A1D-B7C5-9D265EA128E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":308.8752401082173,"width":69.77119416590659,"x":174.9513108999078,"y":273.192279672418},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B0122D4B-A448-40B0-8C58-9A7D9F0A9281","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214468, 0.16551566224734071}","curveMode":1,"curveTo":"{0.98903615697270364, 1.3552527156068805e-20}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270364, 1.3552527156068805e-20}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119008764, 0.8378363273372309}","curveMode":2,"curveTo":"{-0.0036902158117900589, 0.16216367266278717}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.376865005542089e-05, 0.50000000000000933}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270364, 1.3552527156068805e-20}","curveMode":1,"curveTo":"{0.99816007339701507, 0.83218232891400512}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999989}"}]},{"_class":"shapePath","do_objectID":"0AAB30B0-7969-4CD7-A921-E0A76691C87A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":346.4140021264661,"width":42.70527774559167,"x":178.2536427526722,"y":362.9088202776448},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A808193C-2F99-4588-8A0A-E8A135DE2E23","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99282591104102025, 0.16551566224734071}","curveMode":1,"curveTo":"{0.99140296751608004, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99140296751608004, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0029128490187179177, 0.83787232606810791}","curveMode":2,"curveTo":"{-0.00289593074201837, 0.16219967139366409}","hasCurveFrom":true,"hasCurveTo":true,"point":"{8.4591383497849108e-06, 0.50003599873088633}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99140296751608004, 0}","curveMode":1,"curveTo":"{0.99855726603030615, 0.83218232891400523}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999978, 1}"}]},{"_class":"oval","do_objectID":"2E976E2D-1669-4B50-A7A0-328936CB6707","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690102,"x":9.74606340147306,"y":417.126709206928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8297C94C-928D-401E-8A69-4457C2193E06","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"F8B57D22-3F90-452F-8631-79BEC6CDE07E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690102,"x":9.74606340147306,"y":281.3354603463993},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3ADD04A-5326-4C46-8D9C-673720FBF1C3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"2FB80FE3-E640-4132-AC14-802E247EE74B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.52780309936179,"width":91.46305653690104,"x":317.8716063249675,"y":731.4721969006381},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"994E4F75-4EDF-4E1B-AED0-C8419A3E8414","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"122FFDF3-4364-44D0-85C8-0A2CE4DBF84B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690102,"x":9.74606340147306,"y":595.6809480401093},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA474233-0E8E-4F49-BA4F-965A5F8DCDAD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0A41C24E-6BE9-4AF9-BF0E-AAA7ACC9449E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690104,"x":317.8716063249675,"y":595.6809480401093},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A62D2EB2-2254-43BD-B590-05BAEDA72BB4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"1F58FA08-46D7-4DE7-9C20-9136080F1658","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690104,"x":317.8716063249675,"y":416.3764813126709},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10DBADD8-A288-4B4C-9EC9-2441227656A8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C8F74373-1F56-4990-9EB1-1F91FCA20817","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":28.98829114284295,"x":41.98304234480702,"y":441.8906107566089},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D2B19C6B-BCE6-495F-9688-E5053311F5D1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {28, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"67E03641-5C4B-4267-A954-8549F08DC9E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":26.98909865023313,"x":351.6079796377588,"y":441.8906107566089},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4690AAB9-3338-40B1-826D-F573AFE8DFD5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {25, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"451B1A58-BBE2-47E1-BF2E-71E0DDB549CE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":28.98829114284295,"x":41.23334516007833,"y":619.6946216955333},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32FE3AC1-9AE1-4095-BB1F-54556944E8BE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 8}, {25, 27}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"13C698E9-FB01-4255-AB10-D86E4C33D621","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":28.98829114284297,"x":351.6079796377588,"y":619.6946216955333},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B13E6EF0-4B19-4307-B7CD-E1E67BF363F2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {27, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"AC3892CE-24B0-43E1-9338-F9DFEB625F9E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":26.98909865023309,"x":41.23334516007833,"y":306.0993618960802},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5AF7AF9A-DA79-44CD-A948-1D8B38D20CE5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {24, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"89BB4052-7FFC-4E33-99E9-0F6EB12A7903","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":24.98990615762318,"x":353.1073740072163,"y":755.485870556062},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3638287C-8A35-4C7F-ADA2-47E6599CB9CE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {23, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"404E3229-9469-4DB1-9A8D-23CD9C1A9DA3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.26800364630822,"width":47.2309226379079,"x":0,"y":519.1577028258887},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"21E30F49-FC7C-4AF3-95F7-E5BDA0DF2771","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"AF8E9950-4F18-4A29-94B4-C52844C600F2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.26800364630822,"width":47.2309226379079,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4CCA3E60-1C2C-4294-B475-8117E53FA60C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"B8582557-A1AE-4E05-8B51-3F18AF8D8BB9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19.99192492609858,"x":13.49454932511654,"y":9.009115770282641},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"40C8B235-F06A-42F0-B6BB-C7044782A088","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 8}, {15, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"3E3F233E-ECE0-4983-A12C-1AB84D004F65","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":291.3384989364935,"width":183.6758102585314,"x":122.9503382955068,"y":-2.843034562287754e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57958608-23A4-4B65-90B0-F6D5B670AE1C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"2F5821C9-A7CD-485C-8EF6-B1FDC42E9F27","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":127.7888179884533,"width":23.2406127265896,"x":0,"y":163.5496809480402},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8E1D9FA1-8493-4943-840D-2C61FDC6C5A0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"8A8D6DC2-CD0A-4245-A270-331950D9DCB4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":82.52506836827708,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B51FC69E-CA7B-4004-A441-3DD7366B4357","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"66EE6687-B552-46CE-8AD6-157E02567755","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405806,"y":81.78182923123666},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5D962A87-F993-42CB-B5BB-EECD259E38FB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 9}, {13, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"9C9A00A2-5A24-4F0E-9C5F-91034A1AEA88","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":291.3384989364935,"width":23.2406127265896,"x":32.08703950638836,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"762EAEC4-0463-453E-B82D-4450141E4EB3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"C166549D-A8A2-4423-8A58-2BF2B652A1AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":246.0747493163172,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FE08246F-A649-48BE-8A6A-D678CC6AB9F1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"FB429ED0-15C1-4E45-853A-3211E312DE3B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405807,"y":245.3315101792768},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"12850F16-7866-4924-B054-CE91BCD69728","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 9}, {19, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"0E583DB7-9ACC-48A3-A130-DEBB0E4C7D60","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":255.3275600121544,"width":23.24061272658959,"x":64.17407901277672,"y":36.01093892433908},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E5B84252-ABBA-4535-B275-02F9D146DC93","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"2014A33D-97A3-4653-BC3C-812BFA2028E2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":210.0638103919781,"width":23.24061272658959,"x":0,"y":2.843034562287754e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"51BD53C2-702D-474A-9240-319C7C62EA61","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"2BC248B9-DF08-4A28-9561-AA8F0386FC0F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870843,"x":0.6247476539405804,"y":209.3205712549378},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"43A833C0-F5F9-435C-B3B1-E0D242669687","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 9}, {19, 29}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"ED45C9D2-D535-4BF8-9B12-A9ADE181C2EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":211.0641142509876,"width":23.24061272658959,"x":96.26111851916508,"y":80.27438468550591},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AFBC0BBC-CD26-4D3A-8974-9CE4D80253F6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"1EC8B174-EA2D-4C16-9770-09C770F18E77","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":165.8003646308113,"width":23.24061272658959,"x":0,"y":2.843034562287754e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EFB564A5-F3AF-4E7D-9461-D276B0BB854D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"4DCD89A3-E8F1-4ADA-855B-3C55D602B1F4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870843,"x":0.6247476539405804,"y":165.0571254937709},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32BBEB10-945A-4D6C-B938-CC2124BCE350","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {20, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"035B9097-095B-4F78-A257-880FB940C9DD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":127.0385900941962,"width":23.2406127265896,"x":128.3481580255534,"y":164.2999088422972},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52CB4634-49A8-4925-9272-CAAAB7ED14AE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"6F77DCC1-B82E-4995-9D43-7E70E32D6956","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":82.52506836827708,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FA2D70D7-5F7B-4FC5-BBE6-217EC0E942C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"84B2FD02-725D-4CBC-8D5E-97DAB24DC3C1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"5","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405807,"y":81.03160133697958},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"76F60171-D24A-4445-B124-F88EA03EC01E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"5","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {19, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"B138AD9B-DFD3-4D52-917A-7866A321622F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":98.52993011242776,"width":23.2406127265896,"x":160.4351975319418,"y":192.8085688240657},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D9F28CD6-733F-41B0-AAE3-E37480D5C446","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"7B50DADC-218E-4111-A756-53B7D5A6EA48","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":54.01640838650862,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7013BDFF-2724-477F-B051-754B5716737F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"76F80BF7-AD86-4BC3-BE9B-1D125EEB2A88","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"6","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405807,"y":52.52294135521113},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AD1C9907-F524-49D1-9345-F12BCE0C7619","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"6","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 9}, {19, 29}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"group","do_objectID":"99E9889B-FBF4-4857-9CDD-E939F357CBF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.2309226379079,"x":371.8498036254337,"y":522.908842297174},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"49FC20FA-F868-4C41-BA50-ACAC68C902F7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"5A7B6A87-EE65-4C92-AC42-910EFBB6BE70","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.23092263790789,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E2AC4EF7-7AA6-463D-B05F-B95D5094FBD0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A8087C40-A089-4174-AB34-027EFDFFB24D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19.99192492609858,"x":13.49454932511654,"y":9.009115770282584},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3C23A17-CF75-4D7A-A480-A6BDA722CDD1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 8}, {15, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"7F5718BE-A2C7-4FB3-AE3B-A9DCDFB15723","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.23092263790792,"x":219.6612751255082,"y":560.4202370100273},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FD8BF6A1-F8EE-4DDD-B7C6-579BF4467741","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"48945619-C785-4867-9DAA-AEC3051C4445","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.23092263790792,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90D28A7D-2BF1-4E8F-9F0D-77D0CAC84FE0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"1C0BF646-4739-4B07-B436-00B323C768A2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19.99192492609859,"x":13.49454932511655,"y":9.009115770282584},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B2A0726B-ACF9-469F-B2CF-F73FF8458DC1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 8}, {15, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"rectangle","do_objectID":"092E99C1-F6B3-44F3-8A6D-B15F0E586D37","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":127.1636280765724,"width":183.6758102585308,"x":122.9503382955063,"y":290.338195077484},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5573A83B-20DC-4A06-B915-481A0AEEAAE2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":1,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":0.9326139616824488,"green":0.9326139616824488,"red":0.9326139616824488}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000036, 0}","curveMode":1,"curveTo":"{1.0000000000000036, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000036, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.500000000000004, 1}","curveMode":1,"curveTo":"{0.500000000000004, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.500000000000004, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"group","do_objectID":"ABF22751-C94D-4366-AE18-00299F825844","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":147,"width":256,"x":617,"y":422},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C2D298F3-EC3D-4E4A-AD18-CC1C8EA2D3E0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"0A660644-7F0D-48DC-8A04-9976F3307167","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(1) Embedding","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":256,"x":0,"y":105},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A56CD294-1EFD-402A-8B22-D99F7C271860","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(1) Embedding","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 7}, {252, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"ABC65BF8-65C0-4B0A-BB70-889D7575117F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":210,"x":23,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3FA26F96-D8AE-4CC5-A38F-2E16C261DA4D","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":20}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0023809523809523829, 0.25000000000000011}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]}]},{"_class":"text","do_objectID":"3F62C4B2-2B5D-4F21-B12F-95D9605AB498","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(2) Processor GNN","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":395,"x":1353,"y":507.8760330578513},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C25BC2ED-246D-4137-8497-916C4E7C4171","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(2) Processor GNN","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{35, 7}, {324, 35}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"C42F8083-0B60-44EE-8CBB-46615176D3EA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":401,"width":343,"x":983,"y":274},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DDE6339F-B874-4C07-BEEE-5E0DB7ED84BD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"46BB867E-5AD1-4F99-890A-03BB396FBA74","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Latent Input Represe","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":269,"x":37,"y":317},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69856A0B-11BE-4E73-B0AE-990771E04A89","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Latent Input \nRepresentation","attributes":[{"_class":"stringAttribute","location":0,"length":28,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {264, 77}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"E54119EE-4B61-4015-AFE2-CE15FCB6175C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"37CD1906-FAD2-40D3-8346-51CC5BE013FE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"D32BB197-CCC0-4309-BB29-4D3A119CF98B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"25FD36FF-3B34-4781-840E-AF86A6811F94","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"A811F762-4B54-403A-A3B2-9DED05129D80","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":162,"width":241,"x":51,"y":46},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EE1DBBA1-8C01-4FA2-B622-5BA7A2D290F0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"FC9CF136-DE90-48BC-A1FF-549DA1B6D22B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":25,"width":182,"x":30,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BB15F538-A771-4C69-8275-4859DF322A10","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"AAEACA7C-54D7-46DA-88DF-E833BF517BD8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":103,"width":36,"x":176,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C93A7366-BCA6-4DBC-A20C-BAE69F2A4A12","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"DA7311DD-CBD9-47B9-A7F5-FD7A9A4FA0A6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":146,"x":30,"y":55},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"372062EA-AC8A-46C9-91E4-8E9C5B964EA9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"293726F3-E653-454E-B551-D01B7063A703","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":0,"y":25},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4C54C984-FA5C-4906-8D1C-88B861579165","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"8FCFD13E-33FF-4182-93B6-A8D9AE1B17CC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":146,"y":102},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32486793-BC29-4CD6-B887-939E5B99216D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E13AC8D7-EBD7-4BB0-9147-4C0689F79902","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":181,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2DE358E1-DE30-4CB3-B7EC-991D6FF3A88E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]}]},{"_class":"group","do_objectID":"3F5B1241-95BA-4256-9883-F38D6A85373B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":403,"width":485,"x":1699,"y":270},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F0CE21E2-20BD-4F17-ABFB-57903C412567","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"A8A04802-996B-4010-9192-704A40696F41","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Latent Synthesis Out","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":485,"x":0,"y":319},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B03D7FF5-DFE6-48F3-80F8-FDB2A5FBEA88","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Latent Synthesis\nOutput","attributes":[{"_class":"stringAttribute","location":0,"length":23,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{97, 7}, {292, 77}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"41D8CF0E-7AEC-4625-A1C8-C3B0D59269E4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":71,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5D59FAA2-72DB-4E9C-B733-F2C94FE4126E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"701DD707-024C-4936-90AD-9A7E70814C0C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4B8AC5C1-3DB4-4E86-9D2F-DD680A0F7050","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"0611370C-4387-45D9-B3E6-42EE967F3220","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":162,"width":241,"x":51,"y":46},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6CEF152E-50AA-4344-A7C1-5B9F2BDED8A7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"1B8F1526-6A92-4982-88AD-E428F002C08B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":25,"width":182,"x":30,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8F47D2FE-73CA-4333-8DB9-A5217F0264AF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"8055D935-3028-4D39-B234-BA17987B5F07","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":103,"width":36,"x":176,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9085F9FA-10DA-4DD0-A6F8-EED41907B974","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"A97CB5AE-FF20-4E41-B6FB-4A42E4E33C8E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":146,"x":30,"y":55},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7C50602B-3296-422A-B7C8-6F4366054041","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"A00821C1-9955-45AE-B169-71A95C75286F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":0,"y":25},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16F60D91-5B98-4A8C-8531-E9EB07E91C61","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"EDAC3133-FE4C-4280-B5C8-82928908148C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":146,"y":102},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7482B91A-DCA7-41C0-9C38-6071A53EBBAB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"6044160C-0769-4BDE-9DC5-12353BB8290E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":181,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"80491ED8-979E-4FED-A21D-24C5D80FFF07","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]}]},{"_class":"text","do_objectID":"AE961CF3-3F76-4898-A097-99C4F260CC95","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(3) Decoder Network","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":395,"x":2131.5,"y":458},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6FD36944-67FB-4AF2-AAD5-D04ACAB9FDCC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(3) Decoder\nNetwork","attributes":[{"_class":"stringAttribute","location":0,"length":19,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{97, 7}, {201, 70}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"shapePath","do_objectID":"73834FA4-1973-45B9-AC46-7B50537670F6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":210,"x":1445,"y":421},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"67D3C4DD-BD8C-4585-84E6-84150A8A0F9E","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":20}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0023809523809523829, 0.25000000000000011}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"570EF8DF-77D3-4640-AD4A-06B6E07D4BB7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":329,"x":2184,"y":421},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B31AC48F-58D7-422E-9B9D-2364DB797B09","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0015197568389057777, 0.49999999999996092}","curveMode":1,"curveTo":"{0.0015197568389057777, 0.49999999999996092}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0015197568389057777, 0.49999999999996092}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0015197568389057777, 0.49999999999996092}","curveMode":1,"curveTo":"{0.0015197568389057777, 0.49999999999996092}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99848024316109452, 0.5}"}]},{"_class":"rectangle","do_objectID":"B27EE6DB-3C3D-487C-A576-BECDEEDC9BCE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":79,"width":63,"x":2742,"y":379},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"365E4A5E-A163-4C0C-B079-B7E685A7F3D4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.7568627450980392,"green":1,"red":0.6666666666666666},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.33882/new/figures/pages/D3C15514-8F9A-4089-BAE4-F507E02C6B90.json <==
{"_class":"page","do_objectID":"D3C15514-8F9A-4089-BAE4-F507E02C6B90","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DED26A81-4E8F-4413-A343-D1324B0ED833","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"F6098229-3541-4BF1-8306-8145D9F55E8D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"synthesizer-overview","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":378.0000000000003,"width":731.5,"x":217.5,"y":216},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"94F7C309-0570-4C5A-8D70-8A94B56E0260","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"78E6BA01-1558-4BD8-9DE7-A085E197F858","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":142.5000000000001,"y":42},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"004295EA-F0FB-4046-AA71-6A9C122B1F7A","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"F162123F-B23D-434F-B45B-AB33AE471B08","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":116.5000000000001,"y":277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7B886380-8934-4041-AA4D-5B36778993DA","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"027A8E8E-FD9B-4280-9E87-6FF191F4CD65","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":353.5,"y":277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F2D7FB36-F365-424E-B47A-2C31DA213C75","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"0C2E7485-3C64-4BBC-B40B-388A3848C95B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":342.5,"y":42},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ADC1DFB7-1924-4DA7-8B2F-6EF585F9B0C1","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"7F8D44E8-3022-4D1C-B629-085304899BCA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":538.5,"y":42},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4F3A147A-5D79-45D4-B0C4-E85368B39A09","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"group","do_objectID":"05ECDE98-6176-478F-88EE-F88C168AE131","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":87.00000000000003,"width":64,"x":230.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"997D9CD8-2404-4AAD-8B32-1BE64BC77CA9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"ED0B7353-A341-4A93-887C-E66D0EE7336F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.2409972299168999,"width":42.14634146341463,"x":14.64915572232644,"y":29.04016620498612},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1949981F-4158-40E2-A31B-D850C9DEC798","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549854, 0.75000000000000011}"}]},{"_class":"shapePath","do_objectID":"AE7B165E-DED2-453F-835D-CA94511441C9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.32825484764543,"width":0.120075046904315,"x":7.384615384615358,"y":36.51108033240996},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0D272F96-A476-43E1-944A-AABA66FB46E2","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.3474576271186469}","curveMode":1,"curveTo":"{31.999999999999989, 1.3474576271186469}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.32485875706214756}","curveMode":1,"curveTo":"{31.999999999999989, 0.32485875706214756}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"1B4515F7-D68A-479F-93B9-D5651415ABED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14.45983379501385,"width":0.120075046904315,"x":7.264540337711082,"y":14.70083102493078},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FFD8FA98-B0DE-4371-98F0-DE51226207D9","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 1.5125000000000037}","curveMode":1,"curveTo":"{31.999999999999972, 1.5125000000000037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999867, 0.99999999999999656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 0.0041666666666676788}","curveMode":1,"curveTo":"{31.999999999999972, 0.0041666666666676788}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"D20B4A2B-D20B-41F2-9D60-C3A4C27ED8E1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14.45983379501386,"width":0.1200750469043115,"x":56.97560975609758,"y":57.8393351800554},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"34635C9E-BB26-4495-B774-BEEE2C1ED6B9","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 2.0208333333333393}","curveMode":1,"curveTo":"{29.999999999999964, 2.0208333333333393}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 0.51250000000000151}","curveMode":1,"curveTo":"{29.999999999999964, 0.51250000000000151}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000045453, 0}"}]},{"_class":"oval","do_objectID":"31C60889-D13E-48F7-BFF9-5C21144205BF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":0,"y":21.81024930747924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"72205E59-665C-4390-AFFE-DED51D865570","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C53E7B3A-1C0D-4917-A4B7-189386E6F7FA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2A0CF06C-D608-4CBA-93FC-980903156C8E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E5F3A418-1FD3-4D5C-924B-D6C4431E6247","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":49.35084427767356,"y":72.29916897506928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DF80FEE6-2CDD-42A3-8079-A3032D10E261","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B223BDB8-DBA3-464A-B0A5-868940A8D9CE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.64915572232645,"x":0,"y":50.48891966759004},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C71DB0F7-3E79-4191-95CA-0D300862EB83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"CDEDC8C2-30F3-436E-B964-F4ABFED948BD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.64915572232645,"x":49.35084427767356,"y":50.48891966759004},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2111EF47-8605-4CE3-89D9-FB3C7D2ADC0B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"BE8CFA79-A2A1-485A-ABD4-938CC5DDF3A2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":49.35084427767356,"y":21.68975069252076},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD8010D2-6C1D-4B56-93F4-4B7E98448ABF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C80240C3-A02A-4142-B0D6-C3A803563E80","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.003126954346467,"x":5.163227016885571,"y":25.79916897506928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FA66EB6E-FE46-4F2C-B40E-5C1AC058B98D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"485D45EE-E935-4D08-B2D5-9AF51A4EEE39","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.00312695434647,"x":54.75422138836774,"y":25.79916897506928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06219BF5-68BC-49B1-BD3B-4130E089A439","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"CA8DA48E-823D-4EB0-8096-DE4CA05A1CC7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.003126954346466,"x":5.043151969981238,"y":54.3573407202216},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"89DF3FC3-0564-4C53-A191-C90C0487F4D1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 6}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"244EE16D-9F32-4849-8DBD-B8C74BA65B7E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.00312695434647,"x":54.75422138836774,"y":54.3573407202216},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA809FDD-5175-48F8-9992-572A8F094B53","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"39F127AC-B47C-43B6-92A5-8174102C8D54","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.003126954346466,"x":5.043151969981238,"y":3.988919667590039},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3B3403A1-FC99-43FD-A8AA-0FFB3226B4BD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"EEA592CB-DE4D-4E8F-B9FD-A4CE2F975004","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.002501563477175,"x":54.99437148217635,"y":76.16759002770084},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"418CED24-84B6-47BE-B298-2BAA9CF52338","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"1A98CED6-5774-443B-AD57-F1EBD4DA1A94","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.002501563477173,"x":2.641651031894924,"y":39.65650969529088},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D192B1BC-DF2D-4C1C-B321-03ABD7ACA060","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"ABFE6F93-BC2B-4A33-8706-6E99A3B19662","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.002501563477175,"x":30.37898686679176,"y":21.46121883656508},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EA6C2F26-3ECF-45FC-9F02-74708961B841","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 5}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"text","do_objectID":"4F61F8FF-EDE3-49D0-9195-8A25F2ECB3CA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Configuration","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":136,"x":408.5,"y":109.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"44FC39FE-E93C-415E-8433-B74E751E43E2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Configuration","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {134, 20}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D19740A1-4594-42C1-9444-AC1D91721B0D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Forwarding Plane","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":113,"x":209,"y":97.00000000000014},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"14C6A172-D6A1-4945-9212-C8E6B9C6BECB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Forwarding\nPlane","attributes":[{"_class":"stringAttribute","location":0,"length":16,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {110, 40}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"10871818-4A65-4BB2-9189-2EFE0F1B1297","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73.33890789464236,"width":125,"x":0.5,"y":7},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F9C69489-D50B-4B86-9FF9-77F20387D505","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"D6C0B9D8-FFC0-4180-AFDC-6C7B9FE2AD88","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73.33890789464236,"width":125,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BFF4C3CD-FB62-444C-BC3B-3BA389377B32","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"C7AA630A-EB7C-418C-8160-7E9C8BEE44C2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73.33890789464236,"width":125,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D129A7F0-AEAD-4F60-9016-FAF46305DC87","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9488326362941576,"green":0.9488326362941576,"red":0.9488326362941576},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":2.5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"3B625BA4-0573-49CE-BD61-7CEF47431D6C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fwd(A,B,N1) not fwd(","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":50,"width":110.9154929577465,"x":5.809859154929575,"y":4.957336936947254},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA01EDA7-D03E-4E2C-8B5A-16AA96C6FD64","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":8.925000000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1487500071525574},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"fwd(A,B,N1)\nnot fwd(C,B,N1)\n\nreachable(D,A,N1)\nisolation(A,B,N1,N2)","attributes":[{"_class":"stringAttribute","location":0,"length":67,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":8.925000000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1487500071525574}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 1}, {109, 49}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"75B5BED2-7854-49FF-85F9-E5436678A42F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Specification","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":129,"x":0,"y":109.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8D22CBEC-7386-4629-9626-4663051C74C5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Specification","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {127, 20}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"4535937F-5752-4679-AA51-2F6547953F44","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":108,"width":136,"x":198.5,"y":224.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A18F0D02-075E-4E0C-9894-36ADDC45B636","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"52702118-7178-4C1C-B8C0-3087A72440C0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":108,"width":136,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E127A9A0-289D-46A1-96B8-7854D7C3DB5B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"2CCE8FF8-68EC-40AD-813D-E8C96A800E75","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64.79999999999997,"width":95.5,"x":20.49999999999999,"y":18.08372093023256},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5B554E45-194F-439A-BFA4-A585512E1F6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"B3C2C307-9BE2-4C4F-8471-00AD0FE40234","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":9.999999999999998,"width":72.12033195020747,"x":11.88796680497927,"y":12.00000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"00CD555E-3B27-4686-8271-79E53E340B36","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"366122F2-8D0E-4A30-984D-BE223B327E54","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":41.2,"width":14.26556016597512,"x":69.74273858921163,"y":12.00000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"79CF203C-EAE8-4074-99D1-C231729D2C89","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"28B676B4-6AA5-4F1D-9F46-629A0A4DF8AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":31.2,"width":57.85477178423236,"x":11.88796680497927,"y":22},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C14C62F-92BB-4BD2-92BB-B26F7562562A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"AA841CDB-CE05-4070-8F2A-D80B9BB5F78A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":23.99999999999999,"width":23.7759336099585,"x":0,"y":9.999999999999991},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"619FE199-656F-47A2-925B-1727269DD568","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"50AD97EB-C868-402F-BEE6-A2E3050D022F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":23.99999999999999,"width":23.77593360995851,"x":57.85477178423235,"y":40.79999999999998},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C59FEF71-19CA-47B3-99B8-E8C303325FCA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"13A21D33-3A9E-4F7F-AB8B-A267CFC0D7F1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":24,"width":23.7759336099585,"x":71.72406639004151,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C35B3FA5-96AA-46B6-813D-6BE41FC87DB9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]},{"_class":"text","do_objectID":"B1527AF6-1285-44FC-BC61-34211001B0B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Learned Synthesizer","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":344,"x":93.5,"y":354.0000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7A02B0ED-02A5-40E1-8191-54EBC1813848","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Learned Synthesizer Model","attributes":[{"_class":"stringAttribute","location":0,"length":25,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{39, 4}, {265, 20}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"FC6BF989-3D74-4686-9A3F-C57D63C05602","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":18.5,"y":246},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"914EC539-62C5-434F-81FF-418BA8B14D1B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"F5A951DA-0268-464D-9C7C-E6302B87A324","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"330584C9-F3FC-42D0-95D6-39CA883C427C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"767A947B-07DD-410C-9D44-9ADF52016AD1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Input","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":41,"x":25.5,"y":22},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"600B13E8-2680-4AE4-83DC-874411C1A0A3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Input","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 3}, {39, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"8C21BEE5-7444-4B6B-B66E-25F6E1559599","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":441.5,"y":246},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"78379250-D883-48AB-9A05-4CB8928955CF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"2ABB1A07-7793-494F-99B5-ED240648A49F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A1226A1-2FF9-40EA-9572-D73A1A625E3F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"6AB76526-FD78-4E31-8A89-AB2504493A3A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Output","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":55,"x":17.5,"y":22},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87B5E70B-22AD-42D6-95EC-8E889788B66E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Output","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {54, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"shapePath","do_objectID":"53706BF6-9291-467A-8E70-8339745564C6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":75,"width":1,"x":67.5,"y":155},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ACA7974A-2B85-4278-A038-3E71A7F39B1B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[10],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999994, 0.0066666666666666723}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99333333333333318}"}]},{"_class":"shapePath","do_objectID":"120855D3-9A11-4563-B15F-4AA773CD12A7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":75,"width":1,"x":485.5,"y":155},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"58348DCF-2201-45D6-A155-005F46628222","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[10],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999994, 0.0066666666666666723}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99333333333333318}"}]},{"_class":"group","do_objectID":"FC5C407A-2AE1-4BBF-82E9-AFB575D687FC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":101,"x":630.5,"y":3},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10CB09A7-0716-4C8C-A9B1-8FF446DB3C9A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"687BB489-3260-4D37-A479-420DE39AC933","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":101,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"04B68A0F-E95D-447D-B36F-536F2CB7ABA7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"76EDAFBB-221B-467F-AC7B-B5941FD3D18E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":101,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8B49B36-11DA-45BC-9DB9-2D4DD73B789B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A82205FA-0E89-4623-B55A-000F57AB7751","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Generative Process","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":86,"x":8,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A5FCA2FA-176D-43A7-B74F-A0F899C8457B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Generative\nProcess","attributes":[{"_class":"stringAttribute","location":0,"length":18,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {85, 32}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"52B80EDC-09E4-4F05-B33A-93EB55F28A4F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"simulate","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":62,"x":348.5,"y":59},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D4733F0F-37D2-47C6-99D6-F00A3998BFE5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"simulate","attributes":[{"_class":"stringAttribute","location":0,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {61, 13}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"23A6481B-53E5-46D3-8661-5270AEA8ECA7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"extract","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":50,"x":158.5,"y":59},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ED8B1CC2-B5AE-4FD5-89A5-6BF94472A988","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"extract","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {50, 12}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"997BA4A6-5424-4F55-A4D5-653924D84216","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"supervise","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":71,"x":79,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"82E63866-B9E9-4BC5-821F-3B21D8623334","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"supervise","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {70, 16}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"C4F6D8B3-6156-4571-BECD-072E0A390524","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"supervise copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":71,"x":407,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8DC9CE14-3708-4F06-A069-15439CC768E2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"supervise","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {70, 16}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"F1E43AA6-3F92-4DF7-8F24-199F37A0121B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"sample","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":54,"x":547.5,"y":59},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3419E4D6-2596-43B1-940E-60A59E2EAFF7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"sample","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {53, 16}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"A42C9879-9716-421E-9B8C-888C3D50A335","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":87,"width":67,"x":446.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"60062AF1-B91B-415B-A5C8-191E9A2C6C6B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"25632F0D-CF51-42C0-9E2D-E70B291162D2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.120498614958457,"width":49.83611054182205,"x":7.378647434590128,"y":29.16066481994462},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7489E3B1-F8A2-474F-8835-EE49A8A4CBA0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"5EA25E0F-E70F-4431-8245-C0EE6DFAEEAC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515236,"width":49.71514910846813,"x":7.378647434590128,"y":29.28116343490307},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B2AEB844-A6A2-4F8B-BF2A-07358CAEDF8A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"F4D5C7E1-6447-4DF7-8CF0-2CC63D421FBF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515236,"width":0.1209614333539362,"x":7.439128151267157,"y":29.28116343490307},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"252458E2-0557-481C-A0F5-B82631AFDA1D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"99C686A9-3487-4F33-BCD0-EF1AD2F6E245","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.93074792243769,"width":0.2419228667078741,"x":7.318166717913213,"y":7.350415512465386},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FEDFD1CF-3DF4-4C9D-A28C-EF913E4A6C1F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"A8125BA4-58D1-43DE-BAA8-1813460ABD39","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.9307479224377,"width":0.2419228667078883,"x":57.15427725973529,"y":59.64681440443214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"375549D6-C87E-4D38-935C-76ECE5F67BD1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"83D7AF51-B116-439C-A882-81939CF045B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515236,"width":0.1209614333539477,"x":57.15427725973529,"y":29.28116343490307},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3C6DE9C9-5710-4D59-88FA-50DBCFEB206D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"022756EE-2E95-4865-9154-8F5E0DC9ACCC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515238,"width":9.555953234961038,"x":57.44404676503896,"y":29.22091412742385},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B53ACB87-297C-48A3-AC6C-8D0A38437698","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"656F5745-3AF0-458C-AD42-ADB241CC7213","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":49.8361105418211,"width":11.20637119113568,"x":26.68088303185171,"y":-1.420825354013065},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"71AA0EE1-33BD-4176-B9B8-3D515F055F23","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214502, 0.16551566224734077}","curveMode":1,"curveTo":"{0.98903615697270397, 1.0842021724855044e-19}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270397, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119010811, 0.83783632733723135}","curveMode":2,"curveTo":"{-0.0036902158117898569, 0.16216367266278722}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.376865005562472e-05, 0.50000000000000955}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270397, 1.0842021724855044e-19}","curveMode":1,"curveTo":"{0.99816007339701551, 0.83218232891400556}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, 1}"}]},{"_class":"shapePath","do_objectID":"9A1BDABE-58B4-476D-B774-9CB03055EFEF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":55.83717495289568,"width":6.918904577222812,"x":27.19182899995313,"y":13.02320879295574},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6CF3CD87-AD4F-4121-B226-187A8BCD447E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9802199138122426, 0.16551566224734077}","curveMode":1,"curveTo":"{0.97629663578704295, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97629663578704295, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0080724842978494755, 0.83764156143898683}","curveMode":2,"curveTo":"{-0.0079432307246380431, 0.16196890676454256}","hasCurveFrom":true,"hasCurveTo":true,"point":"{6.4626786605730124e-05, 0.49980523410176497}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97629663578704295, 0}","curveMode":1,"curveTo":"{0.99602215662088656, 0.83218232891400568}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 1}"}]},{"_class":"oval","do_objectID":"423167CF-C146-46E0-A011-948FDC0A8753","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":0,"y":21.81024930747924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4DF986BC-37D1-419D-9526-CE32FC699339","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E7E8F773-F452-49B4-93A6-39641B0BA46F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"47BB2883-0049-4D06-92B0-D9DA3D5DC2FF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"70EF5516-6777-4BC7-BC22-757356B0726C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":49.71514910846813,"y":72.29916897506924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B917CC90-99B1-4A70-B822-9BF4562C14EF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"BD90912C-153B-4263-862A-15452F0753AB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":0,"y":50.48891966759009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CECDA711-31B5-44C3-B74C-B8868C47E08B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"879ECBEA-FE23-41B9-949F-FB174CC43684","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":49.71514910846813,"y":50.48891966759009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"86887F8E-B160-4E0A-9D48-8BF79EE6209B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"EBCE63E6-B5B0-4E8C-8755-555242172D78","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":49.71514910846813,"y":21.6897506925208},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A6744CD7-F509-45B5-8294-3F4A63235828","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"D702B85A-E8C6-4D35-8A86-BE063C2E1B81","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.838457334157483,"x":5.20134163421925,"y":25.79968928788012},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"198C8A66-BDE3-42B6-A74E-B565D1632FCB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"95A3744A-3C5F-4A53-8DA7-9EAEA053552D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.2336501673878,"x":55.15841360939528,"y":25.79968928788012},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C521D288-DF36-40AC-9658-4F2C3ED64117","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"6FFBA04D-3003-4A09-B3AF-680B092AAA29","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.838457334157482,"x":5.080380200865307,"y":54.35786103303253},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7430009F-93AF-4636-9373-B73FE384F3AA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 6}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"C1E18156-881A-4D32-A488-C58482F719DC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.838457334157475,"x":55.15841360939528,"y":54.35786103303253},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3CCD2323-67BF-4B91-B958-31621706B9A0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"35EDB716-D1A8-4CE9-8C99-FD6F03D23E9E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.233650167387795,"x":5.080380200865307,"y":3.989439980400884},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9045E273-3DB0-4DDE-AD31-51BAF476D17F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"2A222320-2B01-4603-A4D1-0DB3EDFAF33D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.2336501673878,"x":55.40033647610316,"y":76.16811034051177},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10E7B6CE-4727-468E-8189-0B0F5140C62F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"F1713D60-F958-48BB-9BEB-62117D995E67","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":3.628843000618115,"x":30.60324263854601,"y":21.46173914937597},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8B62110D-223B-4A09-990C-67C0989776B9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"FBB4C993-4837-4D1D-9353-36414863D5BB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":3.628843000618104,"x":58.66629517665954,"y":39.65703000810173},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C34CFD2-E9D4-4276-B2A8-B997019A03EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 6}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A5C8E4F0-A778-48B9-B198-7AE7C16EF40C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":3.628843000618112,"x":35.68362283941143,"y":41.70550646239537},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C9209EE-162F-4A33-A568-70E2AB3B6D14","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 6}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.33882/new/figures/pages/EB0575C0-53E6-439B-967C-94B3938B0C70.json <==
{"_class":"page","do_objectID":"EB0575C0-53E6-439B-967C-94B3938B0C70","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A93366AC-776A-42EE-AED8-9F8A32167113","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"C1B932A9-31ED-4333-9712-8D0A7C76FB29","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"networks-all","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":1046,"width":4724.273333333333,"x":-449.7733333333331,"y":155.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"17459580-A3AE-43D8-A1F3-88F5EE12DABC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"75B65E67-8E82-4305-A411-31340AA71EF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":722,"width":553.8955528408449,"x":691,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"96ADCAA4-980F-451E-A222-CBFF386ED7B2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"5EBB84B5-B0FC-4A40-8ECB-5C04DA0A7F79","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":61,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7F50C57A-9C83-4131-B3F8-2B5397FB05BC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"7FADE731-0F3C-4B17-83EA-179EA9A36E18","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":61,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"41052918-CBA4-4D2F-B552-1B8515F577DD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"888A671B-CEA0-425C-B6CA-6CE9B501DABC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":61.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"728B81E8-76B9-4FEA-B770-375A4F040BB0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"592A9190-3EE8-48F0-A57C-97723AC2E2BA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":60.5,"y":61},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E1F345CD-B0CE-440E-BA97-A3FFB551EC95","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"BBFA7464-99E4-48F1-9CEC-723DD3C2E332","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":472.5,"y":495},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"01C7FC93-DB6F-49FD-8B57-6964D7AC4191","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"01D169AB-3097-42C0-84EB-61C64228D297","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":472.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8268C203-9AF2-4F24-9636-A4FFA3B5453C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"FE50EDF7-37D6-4F00-963D-97E65CB3CAA1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":474.8955528408449,"y":242.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B6FFD34B-50E2-4C61-8822-06CDFBFBA2CE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"B5FB44C8-9669-4C34-8447-1A1548C1F3F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":220.3955528408447,"y":-11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"007A5F13-007D-424B-B559-E4814DAAEEA6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"7DE3B443-83F6-4DD5-AAC7-E74651A87097","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":224.7723511495175,"y":108.6298457411079},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"729AA119-9B78-49A4-9E8B-8DF8B0982392","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"14069508-3418-48A2-9037-DE817F4C6AA6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"17752DA9-29B0-45E4-93EF-CF2135878C37","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"4E28EEB7-A820-49A0-9979-01FC7A15C660","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CF27646A-8674-4C62-8F7B-91739F8BADE6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"290ECCD7-4A5C-4E52-9EC0-EC097B1934AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CEADBECB-0076-4ECB-B477-FE4DA90A2BFD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A8D39E64-C052-426B-B286-EB7D7E61EAC6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A33D911B-FC50-4A73-BE1F-A9916952E5E1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A7056E76-9490-457E-8849-88DE4A609B81","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06D16552-F642-49CA-AE8D-6D0E90E95198","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A20A4F2C-D558-40E4-BE95-082A4C75D685","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC445377-3486-4A9D-BAEC-D3B7A570CC2A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"D0281684-3755-4012-B4E9-18719968E9EF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":43,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0A0919DF-C00C-41AB-8B2F-54F4107A00C2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"5B5D0FAA-EC09-4FA1-96E9-CD2AEF8DC9D0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":456,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"805A06E4-912A-40F3-B9E9-A1C1765EF3D9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"6C9F9DAE-2A14-4C63-B39B-9AA76DA6D5FC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57CAFCD5-0E72-47B5-9551-CDA0CCE8A06A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {33, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"97FDC07A-8BDE-49A3-9DBC-2D9CE911A798","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":456,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"25ED74AF-6B68-4232-9C72-70682D3EB9E1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {35, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"97C94A2A-01A9-47E0-90AE-C71024D033EB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A6682BA6-69F4-49E8-BC70-8B2588D52D09","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3B52272E-BC5B-4B90-A242-215CB90EEE2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0573A97A-3C8C-479E-9DA4-BADB79E60BCD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"CEBC59A5-79AD-4463-BCED-83F9EF4F8A16","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA22A8DC-6693-4A74-9B5D-0D889980070B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D989DA3A-0A1F-48AB-B705-9BCDD38AA82B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":485,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3CAE81AD-A250-4F78-A63A-70F7167B3E53","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"10B75492-F001-41E3-9F0C-702768A65A23","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":295,"y":346},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"858AEA19-F0E2-47B3-BC1B-73B5D944C07C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"text","do_objectID":"9C475A8F-FF50-4F68-9117-FFBF037FE9EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(a) Network","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":378,"x":772,"y":963.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A625D8BB-9A66-4650-86E7-51F9BC9D69AB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(a) Network","attributes":[{"_class":"stringAttribute","location":0,"length":11,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 14}, {376, 64}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"A2C16BC0-119B-40D2-A4D1-22DFFDCEAC3B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":712.7733333333331,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D8DB7835-36A5-4BB2-A4C1-C44BBB6AB169","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"4AECEB1F-D3DF-4E82-8FAE-45799BF9285D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":898,"width":733.0000000000005,"x":1543.773333333333,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"181F27BD-172B-46A3-8A25-E3E599A9AF73","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"241E3F57-678C-4507-A62C-FF83924A5421","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":61,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FAA11FF2-31A1-44B4-AE64-E8F161B79FDF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"0F48D376-4CE3-4EB8-BEB0-4CBAA99BB3B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":61,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B299116F-5BB3-4E97-9038-8B103C6EFD24","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"FE5C2CE4-0F22-4B91-B1DB-2664047D2750","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":61.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D1D37804-EC88-41B5-9B19-7A565A6EF753","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"2936EE15-CACE-40E7-A229-51714EB9B4A7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":60.5,"y":61.00000000000006},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CEF6ECD3-836D-4C08-BBE3-948A50A07B3D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"A0368F7E-2972-4577-B62C-5DF06043C42F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":472.5,"y":495},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1111A570-92F0-4AA7-80F3-F4F6A40FB968","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"DCE716B3-1933-4731-80BC-9E7446E7968C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":472.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"762F22D5-60A5-41BC-8FA5-3FEB558B64CE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"A7F8B2F9-889E-4235-B133-25B1D55F8BF1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":474.8955528408446,"y":242.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7804B00-5C6A-435F-957B-C56A80B2EF36","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"CFCE6F5D-94DD-4F63-B379-CF1FAE962E5D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":220.3955528408446,"y":-11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"205E4EC6-0B80-4A42-AE72-C4CE588F59D7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"843D7CD9-B905-4ED8-A960-1696533B7335","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":224.7723511495174,"y":108.6298457411079},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7B8709E0-851A-4C81-A6B9-CD877449BCE4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"A1ECE315-1094-4829-BAD3-DE5D5F0C9F2F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A2E8B80D-D940-42FE-A628-F8567FA85526","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A3D76173-6193-4CE3-AF89-3233E8797CE2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":2.842170943040401e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24BDB972-A23A-4AE1-8EA3-5A0E4C4F6936","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DCB766C5-D499-4DB6-B41B-971A4758035A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6783AA57-57D9-48A7-BB5A-2F6FD6F0D910","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C1D82E30-F28F-4F01-AC1A-F936CBF13712","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ACD0C524-B1A5-445D-95FB-5756EF2440E4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"30535F84-7915-4660-A655-36F0BAFB248B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA81834D-431B-4F25-88C4-BCE0055B293A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B4CA78C4-D173-4A79-B32D-44979742EEF6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1549F517-B02E-4F7D-9C8F-205E994B700D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"89E65D8D-A473-46A2-A28B-4F758A105507","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":43,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3062FF05-322C-4E97-86C8-4CED40A237F3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"42FD58ED-662B-4104-A9E4-9BD7A9B28316","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":456,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F22C7B65-0CAA-4794-AAAE-EF56453C9527","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"AD24CCB8-6C84-4FA1-BD69-B3CD2F1CB0E2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"09A22254-5581-4D67-A84F-423559568D73","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {33, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"BE21D810-C848-4741-B884-348093392214","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":456,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9B20CA32-136E-441B-BC3D-8F0E8F56AC0D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {35, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"592D5135-003E-413F-9600-91470B0CE103","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42,"y":33.00000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C9C3A33E-D666-4733-B83F-89D5BBB4062B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"436797A5-38BE-4A50-B4A5-D93E717D3668","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D0970D73-AAD4-482B-9C75-0709ABD5ACDC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"45152FC4-38CC-425F-8B43-4B35F6BDA4E7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":22,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8DBBD741-95B6-4555-8992-9CC13E0054C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"55D343ED-6DFC-4AF1-B0D3-30B9F186767D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"43F28D25-3FAC-4508-9DDB-660E0E74CCBB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8AD26059-F71A-4917-9381-739CC4C3562F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":485,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"112C91B2-C218-4066-986E-D192284E411B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4DE7CC2E-677E-442C-8B74-7EE9D7C358B0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":295,"y":345.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2C30BFD0-1831-49BD-9787-66791D47B7D3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4AFE121E-C59C-44F4-94C0-A00E1D2FD876","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Round 1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":251,"x":143,"y":820},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"63A3258C-0F6C-4376-AADC-806593AEFA9D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333333},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Round 1","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":1.183333333333333,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 13}, {241, 51}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"rectangle","do_objectID":"B1C11423-677D-4D7C-A313-E358258B07E8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":146.0000000000005,"y":42.00000000000009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4AF5BD4D-DF7B-4782-B67F-E74E8A3C7281","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"636DF482-E456-46D2-877D-F1E73BAFF698","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":197.0000000000005,"y":33.00000000000009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C04B295F-8F39-4683-AB9E-8344CB0CA10C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"1E75D1B3-5124-49CE-B4B0-E21005BA624B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":608.0000000000005,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"26D402A5-FEF4-49A3-AD56-52E676B52D3D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"triangle","do_objectID":"94DCDE97-3572-431F-B11E-4C7EE68D3FE4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":51,"width":51,"x":547.0000000000005,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"578AAA7B-9343-4137-B486-E38CC1B6B40F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false}]},{"_class":"group","do_objectID":"CD899597-1357-41CC-888B-012A03D64A70","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":898,"width":733.0000000000007,"x":2349.773333333332,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"208F50EC-EC39-4D69-A6BC-E0A11D51DAD2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"1A98B091-C98C-4A4A-984B-6E11F5C80313","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":61.00000000000023,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"08DFA38E-AD41-4D83-9FFD-3E0BD4D63D6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"770A853F-546F-4728-8401-0FF9175E3D5A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":61.00000000000023,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"873FF3FC-9C3B-4380-B38A-624E0A65BF02","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"393A44C8-D616-46F6-ADC8-E7B0601707D4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 21","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":61.50000000000023,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"00FD57CD-1987-4A26-B5F6-E0288F0DCE80","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"C5B529DD-B0AD-4328-B027-6C330CBA2B76","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 22","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":60.50000000000023,"y":61},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3BFBF773-8DE9-4649-876C-02159F20ED0B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"5B96EECA-FD2A-415E-90E1-4AF462F61D2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 23","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":472.5,"y":495},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52461240-7A73-4286-BEB7-692DAE2B6ED6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"206942B6-2A53-4194-8D85-5D69D16EF960","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 24","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":472.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E285FAC7-1294-4251-9792-F02C5F82092D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"455801AE-AE48-4B1C-93DB-B197C27DC9DB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":474.8955528408451,"y":242.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1DC84AA8-BDB3-42B6-AA90-D6615BAEC291","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"E9BA1949-40D6-4816-BD2A-73D51A03DB86","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":220.3955528408451,"y":-11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0D4803A2-B714-4BAB-90B4-176D82E9BAA2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"94BB026E-722C-4DC8-BECD-761029F3CAE3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":224.7723511495178,"y":108.6298457411079},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"74E4272D-7486-485B-A932-A9860A6C9C4F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"CD5C3780-4445-499E-BB56-65CD83FE0EF8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":2.273736754432321e-13,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6A30EFD4-3871-41AF-9767-546E988CD17A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"6A47D96B-97B5-4DA1-A048-C05193EAD6A4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":2.273736754432321e-13,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C21B9601-38E7-4F4A-A3AE-7824984A33E6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"AC7444EF-A751-47DD-B0FD-278E9EFECD0C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A06FEB3-EE98-4D23-8495-9DFFEB2FE857","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"84A3F77A-FE9E-4DB5-8E0C-4DDD254AB8CF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 21","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":2.273736754432321e-13,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"75129232-2066-4239-BBAC-401B6FCFBD31","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"F7D0D805-AC0E-41FC-B07E-99CAEA9C058C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 22","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"95446E28-A1C8-46A4-9528-02F1B046052D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"64217B4B-AD38-4201-82CC-79CFE8C481F2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 23","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"05083609-28D9-414C-A3D3-8A89AFEC9A6B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"2B2A7123-2B26-40D5-B950-4B664BADCE24","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42.00000000000023,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"07E52DC2-2670-46B4-BBF2-5DD279FDF0D8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"CF4154B8-6EC2-4100-91C2-0510167BC4D2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"05E47655-6FC3-439C-87EF-4B0CCA13E8DA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"278BAD75-98AE-42A0-8A32-5CBCFA225BEE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":22.00000000000023,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3BAAFC59-9F49-43D2-85EE-3AAD85C3FEDB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8C6AC53D-4EA6-45F8-811E-1BAB78BD4301","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 5","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DD63CB0E-905A-4884-B0DC-90EF49D5EB46","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3BAF9342-A19D-461A-9634-2E64A1BB575A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":485,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"67D2F6F6-7EB3-4F14-91DC-85B9417C6E19","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"418B9C93-93A9-45BD-A4EE-576F9171911B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":295,"y":345.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9236B988-52E8-4668-9C4E-9EB3EB075134","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"1DFDF1DC-EAD4-4D3D-A11A-FD81897A5D5C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Round 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":251,"x":142,"y":820},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D3ADF027-EFD5-4533-9F58-A4437422974A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333333},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Round 2","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":1.183333333333333,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 13}, {246, 51}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4C72C878-C62F-47F5-A732-7DA44D03E222","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":197.0000000000009,"y":33.00000000000006},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EC34D664-DCE9-4595-8E76-AAF149FD9B04","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3C84DAC5-4C48-46E1-A0D9-5CFCD3F56CFC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":608.0000000000009,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC8CFE3A-C435-44BD-A1E2-1BBC03AC842C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"triangle","do_objectID":"82B0DCE4-0CD8-43CB-ABE0-0F76B7508AB6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":51,"width":51,"x":547.0000000000009,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"850DC908-1EBA-4E28-BA7A-FC064FE304DC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"triangle","do_objectID":"1EA7C101-EAAD-4CE7-A81E-255DE6D31513","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":37,"width":37,"x":482.0000000000009,"y":220},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4D4C033F-42FC-4565-807A-C15305B7E30C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"triangle","do_objectID":"9FE327C4-375C-484F-B53D-C686E6AE8DC3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":37,"width":37,"x":452.0000000000009,"y":458},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AFDCAE0D-17A0-4C09-AF15-5634C4910978","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"rectangle","do_objectID":"862DED48-133F-4CBA-A5EF-807325168D13","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":43.00000000000068,"y":224},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8D84B9B6-920D-415C-87BF-8F64100A6728","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"283AD711-DDF4-470C-ACA0-0F0B314A28F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":145.0000000000009,"y":43.00000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7CC719F-7A45-4C55-A4FD-7C7485F612CD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"D16A576A-7F66-4F5B-A7B2-873B416544C0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":32,"x":429.0000000000009,"y":223},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA8F908B-C531-4B97-BFDE-08CD79E674C7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"shapePath","do_objectID":"78131F4D-90E5-4163-82AF-93E1E6529360","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 25","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":3216.773333333333,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06221CC0-392D-4169-8822-485719002C12","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"EAE82284-0B20-4D2B-9E42-B299213948DC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 26","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":3216.773333333333,"y":244},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8D1C70C-D9E2-4D1B-89E0-57E84FFF7330","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"CDC8F3FD-92E8-4F11-8046-CC56B0AB1B41","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 27","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":3217.273333333333,"y":244},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B1866276-F2FA-42D6-9BC0-E85476FA8D4B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"25769DAF-021B-4E2E-8BA8-BC3480AB3FF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 28","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":3216.273333333333,"y":62},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6F7059D0-59BC-438B-A889-CB3096DDC505","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"9C3CECD2-6483-406D-AB68-56F27CF8C012","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 29","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":3628.273333333333,"y":496.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"28220961-E765-459B-970E-0620E3BF2FBC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"5A7FA486-A0FC-4808-B55E-ABBACF9AE786","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 30","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":3628.273333333333,"y":244},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"02444A75-4EAF-4F8D-8477-403CD7FF041D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"111C722E-C407-4275-B184-15788219B5EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":3630.668886174177,"y":243.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7487D9B0-81CD-401A-A424-A4FD9B840E4D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"7E0285B8-E43D-458B-BFAA-735713B39B6A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":3376.168886174177,"y":-10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4E5B7A58-F8B0-4485-A771-BDE5FD1F1AF8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"5683CA2C-4389-4878-824A-77CAC4ACAE6E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":3380.54568448285,"y":109.6298457411081},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6EAB730E-2530-42D9-B3C9-0B7010D999EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"282F8B74-52C3-4563-99A1-CD632855654F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 24","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3155.773333333333,"y":182},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8953E579-3B16-4560-A4B8-920F3B51CBF2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B6815C97-D8A1-40CF-B05B-44DD5812546C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 25","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3155.773333333333,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"573A8FC0-F5AE-4596-939A-419D71EA75C4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"CBA62E33-DE7B-49C1-8CC8-2247E19C537E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 26","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3566.773333333333,"y":601.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E9C32379-21E8-4753-BFB6-355F4FC0083E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"53DECBBE-E975-46C6-BEA6-E76EF41DD673","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 27","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3155.773333333333,"y":420.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BE7BCB6E-3A18-42F2-B602-892263C3DB66","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0A3AE8D8-767B-48A8-B8AD-CA5682C999AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 28","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3566.773333333333,"y":420.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A689FADD-656A-4688-B098-D65740E36658","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"176E3E12-7600-4E48-93A6-77B54E3EA3AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 29","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3566.773333333333,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A9742A3D-BA57-4C83-B930-DFB14C78DCBF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C4F68604-BF7B-44D0-B8F2-B80D5F996426","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":3197.773333333333,"y":34},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E7D6F8E5-9B1E-498B-A253-886CF19F50F1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3ED023BB-83EA-41CA-A95C-54F3E1CB1A3F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":3613.773333333333,"y":633.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"85BB8B65-592E-4803-9017-A22C33AEA6BD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"EC94CDBD-A2F3-49AA-BEAA-FFBB2B593FFA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3177.773333333333,"y":330},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E4F750D6-F533-4F8F-8D81-A248AD845516","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D56A353E-4152-4DD7-8976-66ADB1706B4F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 6","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3408.773333333333,"y":179},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4C2EDA04-C174-4B49-8978-4AC0DD27DB5C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"98113ED7-2A7E-48C6-8647-7EECCF167973","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3640.773333333333,"y":330},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F2424D90-EFCE-4E2D-9D4E-30D2296D4D6B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"25C1F904-FE14-44EB-A3E6-CF7F7FC9F7B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8 copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3450.773333333333,"y":347},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2D7ACD39-782B-43A2-8271-8BCB0F7222C3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"611C3C65-9847-4A08-926D-1443D6276B64","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Final","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":152,"x":3353.773333333333,"y":821.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"313BAB7F-1368-43A1-B6F0-324F795F8745","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333333},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Final","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":1.183333333333333,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 13}, {149, 51}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8818B945-BD7F-4A0D-8E05-83648A9A5A6A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":3352.773333333333,"y":34.00000000000023},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1FCA9FDA-4B09-4055-BF2D-0080F2E83EF1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"CEE6F936-08F6-40CE-920F-7EAE3473A4A9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":3763.773333333333,"y":633.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D4A56462-4122-4206-82D2-2B61DEE5AC8A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"triangle","do_objectID":"399E0ADF-FE35-446D-B90C-2B0FD667AB6B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":51,"width":51,"x":3702.773333333333,"y":633.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D3228EEF-E53B-4C7D-916E-77C56CD2499D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"triangle","do_objectID":"17CFE41F-9E8C-4FA3-9D24-A0596B8CF9BA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":37,"width":37,"x":3607.773333333333,"y":459.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5CC43625-1523-4200-8FFF-89BE025CC193","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"rectangle","do_objectID":"C3C51D84-1A65-4D7A-8EAA-90071634A41F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":3198.773333333333,"y":225},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1CA3C6E8-19CB-4674-84ED-C9E18EF26909","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"0A41F763-52FC-4901-BF64-10A944863C1D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":3300.773333333333,"y":44},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24A62901-841F-43F0-94FC-6437066D65ED","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"8C8670D5-7D04-4751-8DA0-EF77DD7E847F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":32,"x":3610.773333333333,"y":225},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C0B379B4-B1F1-4B81-9B27-084EFCA23DCC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"158D8879-77D7-4F94-A279-1F619EA05E5B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":32,"x":3200.773333333333,"y":464.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"82E50FA6-BA38-46E7-AF30-1000A3AF59BB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"A9EDB322-10FE-453F-A9A6-34961E4CBF14","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":492.6666666666667,"width":530.9999999999999,"x":0,"y":238},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9F935034-120C-4F66-BB00-3504D804B5F4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"EA875FB1-4165-4C0E-93A8-DD456E4AC2D7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":342,"x":19.11333333333317,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8572BA8E-C27D-465B-9622-0708D8A5F940","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"3D90199B-9CF7-4098-8E58-9265BCF0907C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":122,"x":0,"y":27},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4408EF63-BD3D-4DC3-A2FC-60761342318C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.7172131147540981, 81.749999999999972}","curveMode":1,"curveTo":"{-1.7172131147540981, 81.749999999999972}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.49999999999999983}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.7172131147540981, 81.749999999999972}","curveMode":1,"curveTo":"{-1.7172131147540981, 81.749999999999972}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"text","do_objectID":"367CF562-2EA2-49DB-B7A6-84150A27E581","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Physical","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":189,"x":153,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BB2A990B-E449-479F-AE57-816DF5E567AF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Physical","attributes":[{"_class":"stringAttribute","location":0,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {186, 47}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"A3744FE6-2E81-456D-8060-93EEDEFEF9EF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":518.9999999999999,"x":0.4433333333331575,"y":370.6666666666667},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90C4B512-0E4A-4471-8CB3-7AA36520365E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"64611BF3-03E6-405A-A83E-1DFBAC37EC74","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"057C1024-BF3B-4DC4-B2F0-9C09DB9BA65A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"05F4FDDD-5BEA-4844-B9B9-337CEC71E8E3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Internal Router","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":357,"x":161.9999999999999,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6BB658E1-B909-4220-B70A-B365E8E3734C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Internal Router","attributes":[{"_class":"stringAttribute","location":0,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {355, 35}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"B1AABD3A-F200-454B-A2C1-5B96A0317ADC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":530.9999999999999,"x":0,"y":227.7777777777778},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8BFC5AA-6175-4004-8322-3041392EABEC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"B91B122F-7B26-446B-8060-7F1560D4870D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 30","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A8960D3-706F-4E69-B1DD-CED29D83C6DF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"830EC12F-94E5-464D-8093-6D78F09FF339","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"External Router","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":369,"x":161.9999999999999,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"56677FF3-14C9-445A-8CEB-EF6569F02CF4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"External Router","attributes":[{"_class":"stringAttribute","location":0,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {366, 35}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"FF072AF6-EF2D-4B31-996A-20BD4DE5925B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":436,"x":19.55666666666679,"y":121.8888888888889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9F884CA6-B480-4FE8-AD8A-6BA4891501AE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"04EF648F-8028-4EB7-A226-9C29B8D86777","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":121.8955528408447,"x":0,"y":27.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F2A8DC69-1519-4A41-889B-9B492F940C6E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[14],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4036856388700181,"green":0.4036856388700181,"red":0.4036856388700181},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.2666217039306935, 481.00000000000102}","curveMode":1,"curveTo":"{1.2666217039306935, 481.00000000000102}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5455490249658812, 58.000000000000234}","curveMode":1,"curveTo":"{0.5455490249658812, 58.000000000000234}","hasCurveFrom":false,"hasCurveTo":false,"point":"{5.1469257555777798e-19, 0.50000000000000178}"}]},{"_class":"text","do_objectID":"4C8394CB-2DCE-4FDD-8C63-128B7BF6D378","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"BGP Session","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":283,"x":153,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"45D00912-9650-47A2-AAC9-A4521E030D9C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"BGP Session","attributes":[{"_class":"stringAttribute","location":0,"length":11,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {280, 36}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"1BFE1602-17D2-472D-8914-4F86342074EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(c) Forwarding Plane","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":88,"width":713,"x":4011.273333333333,"y":958.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"50648227-E1FB-41D9-BB75-9EA84925F63F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(c) Forwarding Plane","attributes":[{"_class":"stringAttribute","location":0,"length":20,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{24, 14}, {665, 65}}","lineSpacingBehaviour":3,"textBehaviour":2},{"_class":"text","do_objectID":"6A095AAE-82CC-4D11-87C8-8A01D1ADCA46","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(b) BGP Propagation","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":688,"x":2255.273333333333,"y":963.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A9D33B0E-DB27-4856-9693-3878BCB71B98","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(b) BGP Propagation","attributes":[{"_class":"stringAttribute","location":0,"length":19,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{16, 14}, {655, 65}}","lineSpacingBehaviour":3,"textBehaviour":2},{"_class":"group","do_objectID":"A2D96321-81C8-4747-9405-3DD9919CB513","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":722,"width":533,"x":4114.773333333333,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DC3983FA-AE2E-49E0-BCFF-5688C26C179E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"0047A23F-2CC5-42A9-9543-CE218E727EA1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":351,"x":122,"y":241},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"37007BD0-078C-44D9-BF0C-3B285D4ADF39","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549854, 0.75000000000000011}"}]},{"_class":"shapePath","do_objectID":"C3190525-41BD-4E70-AFE6-A4ADD13AC62C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177,"width":1,"x":61.5,"y":303.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1824FF1E-42CA-4FBF-804A-8DD8A06C2185","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.3474576271186469}","curveMode":1,"curveTo":"{31.999999999999989, 1.3474576271186469}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.32485875706214756}","curveMode":1,"curveTo":"{31.999999999999989, 0.32485875706214756}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"64472253-678F-4228-BCFE-CCE31602199D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":120,"width":1,"x":60.5,"y":122.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D5BB1E2-4081-43A1-A74B-38DAC0B0EC30","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 1.5125000000000037}","curveMode":1,"curveTo":"{31.999999999999972, 1.5125000000000037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999867, 0.99999999999999656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 0.0041666666666676788}","curveMode":1,"curveTo":"{31.999999999999972, 0.0041666666666676788}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"CFAC4A51-0D6F-47C1-AB5B-1E388D318205","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":120,"width":1,"x":474.5,"y":480},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C840958-B4F8-4C12-B3CE-70D696822F91","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 2.0208333333333393}","curveMode":1,"curveTo":"{29.999999999999964, 2.0208333333333393}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 0.51250000000000151}","curveMode":1,"curveTo":"{29.999999999999964, 0.51250000000000151}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000045453, 0}"}]},{"_class":"oval","do_objectID":"AE9DAE16-553C-45AA-8950-44242585FED0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BA353FC4-4E71-41F7-9FEA-2EFC9004F9B9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"73E0158A-EC67-4DE6-BD5C-C5FD684F1A51","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":2.842170943040401e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F0D023D1-F90D-4FE2-91DB-CFCC082FF25E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"7D74978B-FEE6-4CE7-A03E-C957F1753984","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"68E4622C-737A-4035-B1FB-FB9511C5F900","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C08D59F5-12E9-4F7F-BB29-BC2022A1F98F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"790F20BB-532A-4D3B-A5AD-19E4B8E68D6A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"3BD418C9-05F1-4883-B14E-E0ECEDBFDB0F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A15882E6-0513-48F9-87BD-D80868704319","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DBD2A64B-CF1F-4480-847B-C3AA93ADD68A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"516BE512-FD68-40B3-A9FD-92D4E1599F7B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"49175A70-01E5-433B-A224-4E93F59F241D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":43,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2B757FF6-0BEF-4BD6-AF42-CB32D94CDD00","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"109B7350-B8AA-4F7E-84A8-796DF7AA34ED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":456,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B98A3E83-CB5D-4FE4-9D49-464398A113E8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"A8042410-B893-489C-AE02-7D1A2ADD93E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DEDBEE8-F665-4FDB-B705-D667A4A2B34E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {33, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"884C9103-70B6-4A37-BF96-6878ED7E561B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":456,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B62AE198-A86E-4814-8BB4-CA347D2FAB56","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {35, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"99E1B981-B47E-41D0-AAEA-D8F782882A58","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42,"y":33.00000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8A17F550-417E-4FDF-A775-4E31EDB26E6D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"90603F08-5EF3-462B-ADAE-A874E22BC595","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7AFB8B1E-BAAE-4F3D-B6BA-328903380DFA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"ADCE924C-6DF9-45CA-8142-18CDF87A77ED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":22,"y":329.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6FC02C5F-3308-4601-8556-1FA4ACB4E5AB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D012F9B1-2178-493D-AB27-B95BDC56ACCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7E5A571C-D502-4C81-B1F1-20EC843E184F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.33882/new/figures/user.json <==
{"document":{"pageListHeight":85,"pageListCollapsed":0},"EB0575C0-53E6-439B-967C-94B3938B0C70":{"scrollOrigin":"{368, 202}","zoomValue":0.1879316005215029}}

==> diff/git-latexdiff.33882/old/figures/document.json <==
{"_class":"document","do_objectID":"2AA2F351-79A5-45DA-BDCA-B5EDD199E50E","colorSpace":0,"currentPageIndex":0,"userInfo":{"flowArrows":{"arrowConnections":[]}},"assets":{"_class":"assetCollection","do_objectID":"407659CD-18C1-496F-8BF3-887FFF35FCE6","images":[],"colorAssets":[],"exportPresets":[],"gradientAssets":[],"imageCollection":{"_class":"imageCollection","images":{}},"colors":[],"gradients":[]},"fontReferences":[],"foreignLayerStyles":[],"foreignSwatches":[],"foreignSymbols":[],"foreignTextStyles":[],"layerStyles":{"_class":"sharedStyleContainer","do_objectID":"9A8F37C2-DF9E-4BD5-BFDB-C830FDB25FD6","objects":[]},"layerSymbols":{"_class":"symbolContainer","do_objectID":"A09AAD53-2F57-41F0-BA04-98E7136926C9","objects":[]},"layerTextStyles":{"_class":"sharedTextStyleContainer","do_objectID":"44543A82-5F63-48B5-A43E-1BF99A5E10E0","objects":[]},"pages":[{"_class":"MSJSONFileReference","_ref_class":"MSImmutablePage","_ref":"pages\/EB0575C0-53E6-439B-967C-94B3938B0C70"}],"sharedSwatches":{"_class":"swatchContainer","do_objectID":"3B498D1B-44A8-4990-933F-87A49B29D830","objects":[{"_class":"swatch","do_objectID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860","name":"Internal Nodes","value":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837}},{"_class":"swatch","do_objectID":"7D822526-8259-4BD4-8787-12753EFE7EEA","name":"External Nodes","value":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296}}]},"documentState":{"_class":"documentState"}}

==> diff/git-latexdiff.33882/old/figures/meta.json <==
{"commit":"932244b639e24421d42316c5db14720f20458126","pagesAndArtboards":{"EB0575C0-53E6-439B-967C-94B3938B0C70":{"name":"Page 1","artboards":{}}},"version":136,"compatibilityVersion":99,"app":"com.bohemiancoding.sketch3","autosaved":1,"variant":"NONAPPSTORE","coeditCompatibilityVersion":136,"created":{"commit":"932244b639e24421d42316c5db14720f20458126","appVersion":"75","build":129697,"app":"com.bohemiancoding.sketch3","coeditCompatibilityVersion":136,"compatibilityVersion":99,"version":136,"variant":"NONAPPSTORE"},"saveHistory":["NONAPPSTORE.129697"],"appVersion":"75","build":129697}

==> diff/git-latexdiff.33882/old/figures/pages/07E728A4-6089-47BA-B7E9-16085B72CB4B.json <==
{"_class":"page","do_objectID":"07E728A4-6089-47BA-B7E9-16085B72CB4B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"99D03CBC-DFD2-443F-9BEE-E84E6E07C659","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"3B416AD9-6AEB-48E9-BF86-E3F6C3DE4F97","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"synth-architecture","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":1177,"width":603,"x":283,"y":-105},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"502941D4-9C53-4EE3-B69A-8DEFB150D0C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"6B4E8E26-6831-4DCF-99DD-7E65BB1A0BF7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.30061307601411,"width":1,"x":244,"y":232.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BA30BE6F-BE19-4D53-BCC3-85862095383B","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, -3.715136657468476e-18}","curveMode":1,"curveTo":"{0.50000000000000011, -3.715136657468476e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000000011, -3.715136657468476e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, -0.079246852270515353}","curveMode":1,"curveTo":"{0.5, -0.079246852270515353}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"shapePath","do_objectID":"479761BB-B86E-49D9-9C66-156A2AD92896","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.5,"width":169.5,"x":75,"y":757.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1F66FFC1-7240-4F7D-8184-D15868FE929D","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, -2.5970129230997812e-18}","curveMode":1,"curveTo":"{1.0000000000000002, -2.5970129230997812e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, -2.5970129230997812e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, -0.49340747949586561}","curveMode":1,"curveTo":"{1, -0.49340747949586561}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.25513053220004078}","curveMode":1,"curveTo":"{0, 0.25513053220004078}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},{"_class":"shapePath","do_objectID":"BD3D596D-B683-4979-B5D7-849381F208BA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.5,"width":162,"x":244.5,"y":757.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"37EEA247-925B-4780-8596-8D0E102EFDCA","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.6554303850446429},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.4802973661668763e-16, -2.5970129230997812e-18}","curveMode":1,"curveTo":"{1.4802973661668763e-16, -2.5970129230997812e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.4802973661668763e-16, -2.5970129230997812e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, -0.49340747949586561}","curveMode":1,"curveTo":"{0, -0.49340747949586561}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999956, 0.25513053220004078}","curveMode":1,"curveTo":"{0.99999999999999956, 0.25513053220004078}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999956, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999956, 1.0000000000000009}","curveMode":1,"curveTo":"{0.99999999999999956, 1.0000000000000009}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999956, 1.0000000000000009}"}]},{"_class":"shapePath","do_objectID":"5BB73D97-355E-47AE-9AE4-CA56619D55B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.5,"width":1,"x":244,"y":757.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"374C9B31-CCD1-4563-AE20-D9EBA5DBF0A6","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.6552109491257441},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000001199, -2.5970129230997809e-18}","curveMode":1,"curveTo":"{0.50000000000001199, -2.5970129230997809e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000001199, -2.5970129230997809e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999998801, -0.49340747949586555}","curveMode":1,"curveTo":"{0.49999999999998801, -0.49340747949586555}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999998801, 0.25513053220004073}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 1.0000000000000009}","curveMode":1,"curveTo":"{0.5, 1.0000000000000009}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1.0000000000000009}"}]},{"_class":"shapePath","do_objectID":"D0819973-E22A-42F7-840E-41A21DCCC874","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":65,"width":1,"x":74,"y":1052},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0BCF2673-E1A5-4C0C-9886-17CEA627C89F","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, 0.0076923076923076893}","curveMode":1,"curveTo":"{0.50000000000000011, 0.0076923076923076893}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000000011, 0.0076923076923076893}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, 0.0076923076923076893}","curveMode":1,"curveTo":"{0.50000000000000011, 0.0076923076923076893}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99230769230769234}"}]},{"_class":"shapePath","do_objectID":"D559EE2F-4E91-4E9D-BBEE-FAA5D27E382C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.8294246368862,"width":1,"x":244,"y":86.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"14D381EF-8500-4CD9-8775-958B1676822C","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, -3.7402888254259229e-18}","curveMode":1,"curveTo":"{0.50000000000000011, -3.7402888254259229e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000000011, -3.7402888254259229e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, -0.069707763168801604}","curveMode":1,"curveTo":"{0.5, -0.069707763168801604}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"group","do_objectID":"A656A335-DC96-42DE-93A8-FF147E799E7B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":228.5,"width":219,"x":57,"y":413.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F0A7423-BB47-4206-81E7-7CD7DC89406F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"E76A2F8F-8A8A-4600-9F34-BF4AE626BEB4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":70.38085211048305,"width":1,"x":186,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3E3CA068-E100-4DAB-B78F-2A93F9572BB7","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, 0.22733455933274846}","curveMode":1,"curveTo":"{0.50000000000000011, 0.22733455933274846}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 2.0186435432676298e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000022, 0.30378791204345806}","curveMode":1,"curveTo":"{0.50000000000000022, 0.30378791204345806}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"group","do_objectID":"7136966E-1EEC-4FDD-A090-0D40F99605EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":151.2087048367277,"x":0,"y":59.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5250CD17-D779-4BB0-B823-E28F6734EB6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"75389CD4-3C22-4E46-AF15-70A6C8F8EE5E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":60.70870483672776,"x":90.5,"y":45},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D87096F7-46E2-4398-8EA7-8D3692D29CC5","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.52710727540740665, -2.4999999999999969}","curveMode":1,"curveTo":"{0.52710727540740665, -2.4999999999999969}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-7.2380745275999878e-16, 0.49999999999999289}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.55525323637500057, -2.4999999999999969}","curveMode":1,"curveTo":"{0.55525323637500057, -2.4999999999999969}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999911, 0.5}"}]},{"_class":"group","do_objectID":"D3A99346-0D6B-430C-9633-0C51E9236E52","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":90,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"26155926-0FAF-4BD6-8625-1674723D65D7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"4D3CEE22-4CEE-414E-BF7E-45B2BA660668","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":90,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"27D5C3FC-7A81-4954-9975-091F1A1DA5D6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"B77E8BF0-B922-45A7-9593-6745AB0C4B31","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":90,"width":90,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"699A756C-E69F-45A7-95B3-B3AFCF6357B6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9356764641360961,"green":0.7660677709061799,"red":0.6529075662389835},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"97429621-3849-46F4-96CC-0E1E8E9C396E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"z","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19,"x":35.5,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"549ED4A9-18B5-4699-9B51-3C90A59F18C4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5833333333333335},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"z","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5833333333333335}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 14}, {17, 20}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]}]},{"_class":"shapePath","do_objectID":"35FE1D8D-523F-4267-98B3-0DB2A29C71C9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":94,"width":1,"x":187,"y":134.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8FCE364F-7E1B-47A2-B247-DEFAFAC4568A","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.50000000000000067, 0.10106382978723427}","curveMode":1,"curveTo":"{-0.50000000000000067, 0.10106382978723427}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.0053191489361701372}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.50000000000000067, 0.10106382978723427}","curveMode":1,"curveTo":"{-0.50000000000000067, 0.10106382978723427}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99468085106383131}"}]},{"_class":"group","do_objectID":"4B034317-0316-4DE3-A312-49A99EB88BF6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":94,"width":64,"x":155,"y":50.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0987C57B-16A2-4E54-950B-EFDAB63A620B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"F8F34493-588B-4C6A-8C7A-57A42B6188F9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":64,"width":64,"x":0,"y":24},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3D346177-00DF-4A1B-9237-110051E29238","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"DC7D3D1A-9AFB-443F-A7DC-04E8FB567283","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"+","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":94,"width":47,"x":8.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"58515DB1-ACD2-4AD9-8148-2B7DDC192787","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":78}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.3541503021682518,"green":0.3541503021682518,"red":0.3541503021682518},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.3},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"+","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":78}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.3541503021682518,"green":0.3541503021682518,"red":0.3541503021682518},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.3}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 36}, {41, 40}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"group","do_objectID":"8FC469AB-B7F5-4E3B-AD4B-D5B96401E85D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":479,"x":1,"y":151},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"33AEC476-F873-42A5-82D1-EE1C6E431BA4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"D87DA093-A0E8-4488-85C9-399A81A0F1B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":479,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F3F84E38-18BC-4856-A5F7-FBB743B83C1F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"E6564650-A4F3-4FE0-9B4B-78EA0BA0EE8E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Embedding","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":220,"x":129,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E92EC896-DCC0-4F93-A809-4EAB1790AFE7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Embedding","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{33, 7}, {154, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"97C564C1-AD0D-4A10-B2EE-657C31A5A491","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":17,"y":703},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DAD4B64A-9739-4A5B-835B-631CB6687DA6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"03D76C87-FA00-4B35-A95A-55BC18676170","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DB716607-0395-4858-A397-0063B77FEF58","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6341898104039634,"green":0.6341898104039634,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F57ED46A-22C3-4F9D-AB0B-6926CFF76F8D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ReLU","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":53,"x":178.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7822D935-6CCC-4369-A2C6-65BB67DFEC92","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"ReLU","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {50, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"90386999-AA3D-447B-BF5E-C9C7D9966D5C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":595},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57FE58D9-FA64-494D-8D62-2A62E1BDEFC5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"C3CBA8EA-A788-48E4-A0EE-56645674F7B4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A70CC3B-DE05-470F-8187-677A970E3E92","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"5CCB9FD6-F153-458B-BBD8-30D7B6DF0DCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":17,"y":52},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B341D4A4-4DFA-4071-9E63-274E1756A9D9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"819E2398-AB85-4405-8C71-3C1B77612C2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F96358CA-7824-42CF-B50F-F87A7B19397D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6663955316310975,"green":0.9376991969437479,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"B4E8E2D1-BD11-4814-93A5-F972DA02D3BC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Graph Attention Laye","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":202,"x":105,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"00FC0CC2-1DF4-4A49-905D-6402E3EB0C94","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Graph Attention Layer","attributes":[{"_class":"stringAttribute","location":0,"length":21,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {202, 20}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"3D64AEEF-014A-478A-8A7B-EDF56D573B1B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":17,"y":98},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E0431F09-0948-4FFD-9BFF-D3B66CE31E6C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"0DD3F2AE-D723-4C26-9A09-8B420D1FE629","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"48CC5AF2-E60F-4955-8B2C-29CCBDF6DDE4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"F7BDDFD9-A7E6-4682-AEA6-ADC388E42A2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"487C38EC-0EF0-4199-8C3C-F4388A0BB5AE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9407308827275815,"green":0.8633758746119456,"red":0.8574646376507912},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"D4C3C0CF-7C54-4788-A5AE-F74C3E82F2D8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ReLU","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":53,"x":178.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"827841AA-7C2B-45C0-9AA3-0BFFF6FC3C97","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"ReLU","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {50, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"55219586-6EF4-4CEC-953F-2C5FB380792F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Processor","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":142,"x":174.5,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0E9132DA-1604-4887-B59B-83B99947D56E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Processor","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {139, 22}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"728385E1-8AEE-4327-AF5B-CB5D3858D62E","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":12.38575978758843,"x":421.5085859170186,"y":47},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9891C36F-5228-4148-845B-6B3BFF1ED57F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"text","do_objectID":"66C12108-7F59-4BEF-A08D-E29F6810E282","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"6x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":22,"x":444,"y":75},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54D7064F-3BFB-4BA2-B833-08FFB0D401C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"6x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {22, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"6B8CA03F-23B1-486B-A30A-8D26DF47BCC9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":297},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6C3FAC2B-10CC-4A74-9D1B-DCBBB018DE6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"363019BA-7F6B-4763-8CB0-41DD9B68C8F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D64C9A89-B36D-4AB7-8C47-A950A2E09709","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"C399DE82-89C4-4A89-9399-D75752CD7821","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":17,"y":52},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E6B4A092-15F6-45F7-B356-A4DAD7DF736F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"0C047A3D-6FE0-427D-8E16-771D7274D58B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BB08B761-61F5-4C50-B9AE-A37903ACD9C7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6663955316310975,"green":0.9376991969437479,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F629CFA7-703C-4EBE-8C66-9A0FFD8AEEBB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Graph Attention Laye","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":202,"x":105,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69450A7E-7088-49CC-8F3F-2198B8994D70","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Graph Attention Layer","attributes":[{"_class":"stringAttribute","location":0,"length":21,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {202, 20}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"E5BCFF99-A1C6-4B37-B45E-5FBE5B5D8F05","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":17,"y":98},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"78AF391B-E9A2-4530-8ED2-D24F6439667A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"715D5552-ABCF-4D45-8998-87C099D1A1AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ECDB0E80-6714-455D-9044-5FAE9DC7AADE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"CC69446D-5637-4701-BBDB-6E43119994E4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"30D74613-E067-457E-9373-E972D24F1B13","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9407308827275815,"green":0.8633758746119456,"red":0.8574646376507912},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"BD2DE498-662B-4348-B9A2-73CB3D8F3665","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ReLU","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":53,"x":178.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B217017E-5499-431C-ADB9-3A518FAFFEBE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"ReLU","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {50, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"AF6ADE43-6775-47C0-9ADF-2D4B8DC93FEE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Encoder","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":116,"x":187.5,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"887E554A-6A2D-450E-AE6A-54EB02CEA521","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Encoder","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {113, 22}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"3F52AA9A-FE18-4E0A-8E51-C5FC4653A464","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":12.38575978758843,"x":421.5085859170186,"y":47},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EFF70EA0-A748-4593-94D5-BCDD72B86FC1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"text","do_objectID":"C1798626-076A-4EB9-AECD-A6C20FB9E32B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":22,"x":444,"y":75},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F3634D66-1631-41FD-B475-4DA6C169466E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {22, 15}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"rectangle","do_objectID":"F8B546F1-61C7-4358-AB42-BA5F7568DB4A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":209,"width":147,"x":1,"y":843},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B991F3B8-C874-4121-9999-ED7B61E5FA51","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"E030444B-D9AE-4DDE-A054-53933234390A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":209,"width":147,"x":333,"y":843},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F67BFB76-2F37-4C53-832D-3132890EFFD5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8941176470588235,"green":0.8941176470588235,"red":0.8941176470588235},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.3506840297154018},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"FAD4F33D-F708-4FA2-900E-93B9060E4620","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Argument Decoder","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":93,"x":28,"y":859},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3B167CF8-2887-4D1C-A359-745935DEB3B2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Argument \nDecoder","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 5}, {87, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D05AF2F8-7F9E-4200-8044-E54FCD74EEA4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":22,"x":581,"y":663},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"850C0DD6-9622-453C-B9BF-467C53669BFC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {22, 15}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"F7BEED87-EF10-4D2B-A8EB-18F0F77C3CC8","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":87,"x":484.5085859170185,"y":634},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7F1C2D98-4106-4F04-990F-3501FD9AB685","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"bitmap","do_objectID":"D8782111-ACA0-4580-A13B-D83759F6EBCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":73,"width":76,"x":208,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"28372AF0-D031-40AF-8F1E-1C2A28D9DE69","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/e27b189f3b07ec504190d988e5da9508529aa531.png"},"intendedDPI":144},{"_class":"text","do_objectID":"C917AFAD-3CA7-4AD2-8296-C6C4BAA22FF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"…","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":60,"width":51,"x":219.5,"y":898},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CB14C0B5-654C-4C8D-8214-D54BFBFD43CA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":50}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.8333333333333336},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"…","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":50}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.8333333333333336}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{5, 43}, {40, 6}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4BAF4B78-E2E5-451A-BDD2-CE7E8EA00CD8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Dconn2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":58,"x":46,"y":939},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EB4E6FF1-36AF-4A48-A3DE-5FBFA6FFA9BB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Dconn2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}},{"_class":"stringAttribute","location":1,"length":4,"attributes":{"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2166666666666667,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":13}},"NSSuperScript":-1,"textStyleVerticalAlignmentKey":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0}}},{"_class":"stringAttribute","location":5,"length":1,"attributes":{"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.1333333333333334,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":8}},"NSSuperScript":-2,"textStyleVerticalAlignmentKey":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {55, 22}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8E6A4815-97BE-4AD1-87FA-F7E3756D61A0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Argument Value Proba","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":147,"x":1.5,"y":1129},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FF1D96CE-F531-4926-8E8A-CCDC8146C21D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Argument Value\nProbabilities","attributes":[{"_class":"stringAttribute","location":0,"length":28,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {146, 40}}","lineSpacingBehaviour":3,"textBehaviour":0}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.33882/old/figures/pages/4FB016CF-8D53-4C40-8A81-D87F87B96BDC.json <==
{"_class":"page","do_objectID":"4FB016CF-8D53-4C40-8A81-D87F87B96BDC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9DBFF473-42E7-4FFD-8FD3-2A69816D9786","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"3D158123-CE5E-4503-940D-FE919868521B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1242,"width":2180,"x":-156,"y":-24},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FEAB0DBF-CA87-4CA9-AA8A-BEBD7DD93425","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"CD8A271D-5AE4-4FCB-ADF1-72CC1A67ED22","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":1242,"width":2180,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0AF481E3-65FE-442E-B611-18DD7FF54F6E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"DD010E18-6F82-43D2-8AC4-2317507C1E84","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":340,"width":279.9999999999999,"x":76.00000000000003,"y":306.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0E85F4F5-A241-4292-869B-3229E558A052","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"A3AFC222-AD2D-4A04-B14E-EFA65A6B00FF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.4709141274238249,"width":203.4942758360059,"x":36.54994274724379,"y":113.9612188365652},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F99A6730-8E75-490C-87C8-45CF53F95B11","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"D2DCB38C-4692-4119-B47E-A0DC5EC795FB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":203.0003576907728,"x":36.54994274724379,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2F20388E-B15F-4E87-90C8-3BE933D13849","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"3E99AE2A-E182-4144-85D4-46E66013CF8B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452330317,"x":36.7969018198603,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"48DE4CF1-4642-4A74-8E66-CAE5FE84D508","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"6E57C934-05DC-4B3E-B9EF-D5D631ABB9CC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.70637119113576,"width":0.9878362904660491,"x":36.30298367462728,"y":28.72576177285319},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DC4812E-1702-4AE1-8AD4-326A41293C00","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"6620D30A-3B75-4956-A49E-67EC985D9C7D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.7063711911357,"width":0.9878362904660207,"x":239.7972595106332,"y":233.1024930747923},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F394B36F-541A-4B81-9835-34240417E6F6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"0EBED3F3-F46F-4FD8-B9DA-FB5BAE62850A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452329251,"x":239.7972595106332,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5FCC0579-CEB2-4D52-9C04-FC6C015B0796","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"F385834A-3289-4A48-8348-D64E2101E813","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.6066481994461,"width":39.01953347340893,"x":240.980466526591,"y":114.196675900277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D8CF6A23-A2F9-4DD5-8354-EBD67D05F0CF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"0C03BE55-1887-4238-8829-D3A2B3E158E7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":203.494275836006,"width":43.79501385041559,"x":116.3479853929143,"y":-9.918883070357467},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D4D909A-87A3-4D9D-A11C-A2B5265CFBDA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214913, 0.16551566224734221}","curveMode":1,"curveTo":"{0.98903615697270941, -6.3100566438656358e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270941, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119011913, 0.83783632733723856}","curveMode":2,"curveTo":"{-0.0036902158117899935, 0.16216367266278806}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055505458e-05, 0.50000000000001277}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270941, -6.3100566438656358e-17}","curveMode":1,"curveTo":"{0.99816007339702095, 0.83218232891401733}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999967, 1}"}]},{"_class":"shapePath","do_objectID":"9FB80D71-861D-4BDC-8399-4F5D82C88832","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":225.827336199336,"width":28.3544037957066,"x":117.8386849955116,"y":47.40445711563842},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2384CF17-D57C-4BF6-803E-2B140DF5269C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90035812620695954, 0.16551566224734143}","curveMode":1,"curveTo":"{0.88059467471684649, -4.163336342344337e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.88059467471684649, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.042035277169055113, 0.83622408638765189}","curveMode":2,"curveTo":"{-0.038643635947275372, 0.16055143171320319}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.0016958206108909331, 0.49838775905042565}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88059467471684649, -4.163336342344337e-17}","curveMode":1,"curveTo":"{0.97996167639572429, 0.83218232891401622}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999978}"}]},{"_class":"oval","do_objectID":"03F30282-1076-4246-B02A-1EB49A16F36F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029362,"y":85.23545706371198},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3C052C14-2817-4C96-AFFA-1998647FFA2E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A8AFDF9F-58E7-4E23-80EC-2A06C12F2041","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029362,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"12239041-D8FD-4393-A9B2-60DED454C2C9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"5B90498E-E2D9-4290-B3B9-82CA64F53B0A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570632,"width":60.25801371842894,"x":209.4212935788023,"y":282.5484764542937},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A5FAFF11-72A1-4003-9839-F63540CC82DE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"99000815-B03C-401A-8AD6-3235D97374C3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842893,"x":6.420935888029362,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6EE07E62-1218-4DC4-9426-E615FB18A266","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"54B3FEBB-E2CE-4817-BBA6-145EA024A7EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842894,"x":209.4212935788023,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69F3E150-8F29-4915-9985-61BE22311E71","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DA89243A-5CF1-45B6-A09A-A5F315AA827B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570641,"width":60.25801371842894,"x":209.4212935788023,"y":84.76454293628814},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F0D77A4-677C-481A-9415-CD55BCB29F2B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"E0EA68C0-9464-4F70-9530-1C81A546C588","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.65941613304938,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9A5E7CF9-1422-484F-978B-5CEFB28D3C6C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {18, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"97DC322F-42D2-4B73-B73D-7ADCED66FC3B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315593,"x":231.6476101142883,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7A579B03-0B15-42C3-AE04-FBADA63B53F6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"0FE7F96D-2DAE-4226-8C6E-C496BE3C8034","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.16549798781637,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FAB2FB47-4589-4A48-BBE6-A0F0190DFA9B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"82A6D17C-BF91-445B-8854-F0DCB09530CE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885493,"x":231.6476101142883,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9E6F5991-6870-45BE-A998-3FF98006DE63","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"CCC31075-4F09-4CFA-B362-BCE0379FEDFF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315584,"x":27.16549798781637,"y":15.00604985287606},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"080CAA44-63D5-4662-8B65-CFF080A195CB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A9E6CE29-2BE2-4AA9-85FA-FC65270B06A4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":16.29929879268983,"x":232.6354464047544,"y":297.083612179746},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"19057889-5BC7-4CA8-A76C-D49869312F00","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {15, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"B1852E43-AADD-4820-87A8-6806FC5C3B9C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":149.2797783933518},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"89DDB1B3-AB90-45D8-A481-A0CBBA8189D8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"E8D8DDFF-323D-4029-94B4-1E631AB5C3AA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8A328868-1EEB-4B61-9104-68C8D89BCA7B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6084806116615853,"green":1,"red":0.7325389329268424},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"15F769C9-D6F1-4018-A5C9-9F0E37AAAC9A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194481,"y":5.116853176975791},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2E435F9D-D5AC-453B-BD6C-A3E38F962ADE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"1A18F112-4B05-43EF-8F6A-518DAC7E8FF4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.202216066482,"width":31.1168431496805,"x":122.49170001779,"y":72.99168975069256},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8069203D-E26E-4563-80BE-9E52B748D97E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"3F235264-200B-4445-9CF3-8ADD10C85AB7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.202216066482,"width":31.1168431496805,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DACFB3EC-B3EA-45EF-8973-B1A61A373887","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6078431372549019,"green":1,"red":0.7333333333333332},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"719C668C-8DB6-4217-88F9-2EAB3F50DCC4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194528,"y":5.116853176975745},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E236D336-E55C-4D90-9114-81B50DE5D19B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 17}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"7FFC4B1E-F276-4BAF-947E-8A89D5709AB9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":244.98340003558,"y":151.634349030471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"990D7B4E-DE46-479E-A622-57244B3CA33C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"4F8FBDCD-7526-420E-9F12-D5CAFF3F896B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"08CF4521-5BCF-4627-BBCA-9A87DABBCB3B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6084806116615853,"green":1,"red":0.7325389329268424},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"24D60645-5C91-4C67-9759-90A64137B669","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129167,"x":8.890526614194508,"y":5.116853176975777},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EF0C4A18-7D7C-4DE8-82B4-939F1211F33D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {10, 17}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"5F8C1AAB-ADE9-49D7-9EB7-4E9DD7F6A358","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":144.718016553276,"y":175.1800554016621},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B83C9823-9B73-4E7B-9BE7-C2FD749446C1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"60504E8E-4281-4DFD-8924-D4B73B1B00E9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"72E4AD60-B24E-4A76-9B65-9E04AF499330","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6084806116615853,"green":1,"red":0.7325389329268424},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A39BA1DE-1D6D-4612-954A-BCBE2F159362","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"0","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129168,"x":8.890526614194508,"y":5.116853176975773},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FAA52B50-EFA3-4186-ABE7-56AC632E1AB7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"0","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"group","do_objectID":"32408FB9-E259-43B3-BA81-761C5F1D583F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":354,"width":261,"x":1241,"y":293},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"21FC69B5-9D99-4998-8C87-AD7BA805D2EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"2E08CFBD-8C81-4783-8C0E-6D3AEE94D969","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.9806094182825547,"width":171.8780487804877,"x":59.74108818011253,"y":118.1634349030471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7E925204-9F1F-43B0-B030-509F21193445","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549854, 0.75000000000000011}"}]},{"_class":"shapePath","do_objectID":"EDCBED0C-0638-4612-84FB-95BBBB4FC9E8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":86.78393351800554,"width":0.4896810506566602,"x":30.11538461538457,"y":148.5623268698062},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0AE4BF66-3710-441E-B788-87F0C106E770","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.3474576271186469}","curveMode":1,"curveTo":"{31.999999999999989, 1.3474576271186469}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.32485875706214756}","curveMode":1,"curveTo":"{31.999999999999989, 0.32485875706214756}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"0CC6A87B-3620-4766-BF9E-DCD43F619D24","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":58.83656509695291,"width":0.4896810506566567,"x":29.62570356472793,"y":59.81717451523552},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8EA860FA-A001-4FF9-BDBB-174CCCBC6583","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 1.5125000000000037}","curveMode":1,"curveTo":"{31.999999999999972, 1.5125000000000037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999867, 0.99999999999999656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 0.0041666666666676788}","curveMode":1,"curveTo":"{31.999999999999972, 0.0041666666666676788}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"8864969E-0A9F-45C6-8F9D-B7CC4ED3509F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":58.83656509695294,"width":0.4896810506566567,"x":232.3536585365853,"y":235.3462603878116},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"80FFC7D7-1DC9-474C-BE8D-DC056442BABD","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 2.0208333333333393}","curveMode":1,"curveTo":"{29.999999999999964, 2.0208333333333393}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 0.51250000000000151}","curveMode":1,"curveTo":"{29.999999999999964, 0.51250000000000151}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000045453, 0}"}]},{"_class":"oval","do_objectID":"715524D0-0FD3-4479-AB67-395FCF5BB57E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523546,"width":59.74108818011256,"x":-2.840320925579295e-14,"y":88.74515235457064},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FD22F60E-28CA-4A0C-9826-80E07C48DDB6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"D242E661-BBBD-457E-A43B-83ABC00BD96B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523546,"width":59.74108818011256,"x":-2.840320925579295e-14,"y":1.421969181180821e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4EDF41CC-39F7-448F-8DA0-224386985566","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"AAF61D0F-D643-474A-8CD3-C7DAFA1954C4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523542,"width":59.74108818011254,"x":201.2589118198873,"y":294.1828254847646},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6BEE6B42-2ED7-4B94-8260-C93CE9CC17C9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"1CE72A2B-50C7-4378-B6D4-078D4AF4B2B4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523551,"width":59.74108818011256,"x":-2.840320925579295e-14,"y":205.4376731301939},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F180441A-CC9D-444D-8C70-798F5DB5D57E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"8A7E89E7-A2E3-40F9-956A-AD5B8210044E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523551,"width":59.74108818011254,"x":201.2589118198873,"y":205.4376731301939},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2AFBFAFC-3802-4C35-82F9-D0A94B97143C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"40C4A781-0B9F-49FF-A6A3-45E9B543B357","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523548,"width":59.74108818011254,"x":201.2589118198873,"y":88.25484764542935},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5DE7EAC7-4A42-4A09-BF45-9CA597155B4E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"BB45E019-5E48-484D-9F0E-936831758B14","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.98763257648275,"x":21.05628517823635,"y":104.9336028040025},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4F66C3F3-B3CE-4CA8-8E47-13B728BB79CC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {18, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"B0115383-0727-4950-BAAC-AFDAB815F8EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.98828349350998,"x":223.2945590994371,"y":104.9336028040025},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8A20D333-DCA9-41E3-B0FF-5751D59835D2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"4D624CCD-3C5A-405F-AE74-F88C4E1D74AA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.98763257648275,"x":20.56660412757972,"y":221.1358188704845},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"88E83C63-2883-4306-A9BC-D602D2007D83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"87F92063-6A74-45B9-A9E0-FCB45ACF2356","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.98763257648275,"x":223.2945590994371,"y":221.1358188704845},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E7845D25-1730-485E-9F2B-613164DE2077","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"4B29CF75-F110-43C3-916E-138DF88C2F24","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.98828349350997,"x":20.56660412757972,"y":16.18845044943187},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C1E96B7C-811A-4B1F-AE19-6462A345471D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"CD452883-CE0E-4A68-BDB7-3925909319E5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":15.98958532756444,"x":224.2739212007504,"y":309.8809712250551},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4D00C9E5-7D96-42C9-9773-1F79626F7D1A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {15, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"0D22435A-44DC-48A4-804D-A7E7D8133B0B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":12.99153807864609,"x":10.7729831144465,"y":161.3186443552491},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"500C42C4-61A0-4717-85C8-2F52A5FD4D21","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {10, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A3B6520E-78B6-4187-9D0D-E152CB37336A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":12.99153807864607,"x":123.8893058161351,"y":87.28263327491662},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"77DC83FE-B98C-436F-BD6C-B715A76DD24E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 17}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"49ADEC1F-558E-4B3A-BA1E-6D8B4F80DA0C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":222,"width":280,"x":653,"y":359},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CF0D58BB-E714-4D7D-8A3A-F6DF1679FFEB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"3F7A08BE-9B6F-4465-9286-B4AF0B26047D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":222,"width":280,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52C6CFDF-E04D-4B16-B625-8DEBDE990659","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"2D70C10D-DE05-4818-8247-D1A2B7C9E12C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":133,"width":196.0000000000001,"x":43,"y":37},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3FCE22D0-7FB3-4DDC-8F25-9C89A649B0EF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"C69A0F3B-8CEF-4BBE-ACBD-AAAE3BB6B5EA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":20.5246913580247,"width":148.0165975103735,"x":24.39834024896271,"y":24.62962962962968},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AC94A188-5A59-4B5B-9DE4-353FFED2CBC5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"4695EE65-BD58-48C0-BDF0-B9B054C3F2B6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84.56172839506179,"width":29.27800829875522,"x":143.136929460581,"y":24.62962962962968},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87518577-0FD8-4F0F-9A1F-A4B7F718FE99","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"C5DD16AE-D89E-416C-829F-74EEE99857E9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64.03703703703708,"width":118.7385892116182,"x":24.39834024896271,"y":45.15432098765433},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24D48E86-1045-4585-971E-14B2E836BDAD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"29F7A5A5-7B4B-4AF1-96F9-C649C77CF7F3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":49.25925925925927,"width":48.7966804979253,"x":0,"y":20.52469135802471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"42C90D0D-E331-48D8-B3BF-654A05B69C5E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B7118002-77FC-4864-8896-3BFD722BEA54","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":49.25925925925925,"width":48.79668049792531,"x":118.7385892116182,"y":83.74074074074076},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7F032D8E-2164-4304-8319-7CE1025D8BEE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"706CB4AF-A490-4781-B5FE-A596F59D47F6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":49.25925925925928,"width":48.79668049792531,"x":147.2033195020747,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8DFA8C7B-5BE6-48FB-AEBB-C0550D3417FB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]},{"_class":"shapePath","do_objectID":"7E18FD61-7BF9-4F75-98C5-0042F48A2F92","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":126,"x":455,"y":475},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"540B2244-B398-47B0-86D4-F625860F969F","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-6.9388939039072284e-18, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9960317460317466, 0.74999999999999978}"}]},{"_class":"shapePath","do_objectID":"C7449049-58C2-41FE-97E0-91F01E88EB61","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":126,"x":1032,"y":475},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"18DD8D13-CFEB-47F0-9D96-74D339A68D8D","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-6.9388939039072284e-18, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9960317460317466, 0.74999999999999978}"}]},{"_class":"shapePath","do_objectID":"FACFC62F-C93D-41E0-977C-7347ACDF2CF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":373,"x":1585,"y":474},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F8CFB59-654B-4E7D-B3FE-E4F0CB16E612","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8029490616621987, 0.75}","curveMode":1,"curveTo":"{0.8029490616621987, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8029490616621987, 0.75}","curveMode":1,"curveTo":"{0.8029490616621987, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99865951742627401, 0.75}"}]},{"_class":"shapePath","do_objectID":"6CEE36F6-C100-4F21-A27A-8925A18D66A1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":235,"width":2,"x":1746,"y":235},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B1DEBA75-7B21-499A-AF94-8D0F43775B1F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{44.749999999999922, -0.90851063829787271}","curveMode":1,"curveTo":"{44.749999999999922, -0.90851063829787271}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -3.0184188481996443e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{44.749999999999922, -0.90851063829787271}","curveMode":1,"curveTo":"{44.749999999999922, -0.90851063829787271}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999023, 0.99999999999999944}"}]},{"_class":"text","do_objectID":"1A5C302E-A146-4850-BEEB-841089B8CA7C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Neural Executor of t","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":480,"x":552,"y":622},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"80C208D1-4341-41A0-9D6B-580B912AED24","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Neural Executor of\nthe Routing Protocols","attributes":[{"_class":"stringAttribute","location":0,"length":40,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{13, 9}, {452, 91}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"08AD3A9F-2A0A-4D87-992B-101DE8B3E34B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Update configuration","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":480,"x":855,"y":1142},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"81DEC7F4-2947-4BB9-BE5B-EBA3BF232F8E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Update configuration using gradient","attributes":[{"_class":"stringAttribute","location":0,"length":35,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{25, 9}, {430, 91}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"69724B90-B0C9-4089-B747-6DD91270F043","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Routing Behaviour","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":306,"x":1219,"y":681},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A60A9575-CEA8-4FA7-BAB0-A7C16EFE3FE2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Routing Behaviour","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{50, 9}, {208, 82}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"60C0508D-0441-4D08-8066-B92AD1736162","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Topology + Configura","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":432,"x":0,"y":672},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AA80BB92-3158-45BE-9830-3499D3D26ED4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Topology + Configuration  C   ","attributes":[{"_class":"stringAttribute","location":0,"length":30,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{48, 9}, {336, 91}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"73D1FCA6-3F9C-4C31-A1FC-A90DAE08A28F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":206,"x":1974,"y":409},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EBD2535E-4AD2-421C-84A5-5B444CABD11F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"FB494614-2698-4A5D-8D05-46899188526C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":206,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"09E8E915-63CF-4FA3-9931-E9C23FB89D0E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"BB6344DC-2163-4AEA-A689-FD2C62316D78","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Loss L","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":205,"x":1,"y":38},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9AC412C2-CE39-46B8-A63C-487462013B72","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Loss L","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{41, 9}, {122, 29}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"8553C187-EE68-40A3-8A4B-D3354AE5D03D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":201,"width":206,"x":1644,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DCB78611-8A9A-4033-96EF-63182B2E51EE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"9644359B-C076-4D4E-9706-4D8FD2EB81FC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":117,"width":200,"x":1,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"26D358D2-4C5F-41EA-AEBE-9D2779EA6817","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"3FE06E8F-0041-4A20-8DBE-C56CA3389C8A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":117,"width":200,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA428B23-7E4E-476E-A15E-9F6D264672DA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"B6E9E4CC-DC0D-4B07-A7BB-892046C5C917","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":117,"width":200,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54670627-FF6B-4E24-AEAA-3A716D43559A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.8}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9488326362941576,"green":0.9488326362941576,"red":0.9488326362941576},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":4,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F969AF04-B6EA-49B2-96B5-76DAE861E6D4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fwd(A,B,N1) not fwd(","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":177.4647887323944,"x":9.29577464788732,"y":7.791936398317709},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A1A796FB-D24B-47AA-B137-AE41DAA61C4C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":14.28}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.2380000114440918},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"fwd(A,B,N1)\nnot fwd(C,B,N1)\n\nreachable(D,A,N1)\nisolation(A,B,N1,N2)","attributes":[{"_class":"stringAttribute","location":0,"length":67,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":14.28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2380000114440918,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {173, 78}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"4F943E4D-EA0F-46CF-9385-0336B9317CB7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Specification","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":206,"x":0,"y":163},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57348F88-4332-4172-8585-0CF7511C7BCB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":16,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":32}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5333333492279053},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Specification","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.5333333492279053,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 7}, {202, 31}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"shapePath","do_objectID":"FFFA0CBC-486C-4B00-BBFD-D22663E06677","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":368.6197322721346,"width":1861,"x":216,"y":581},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"03ADC152-102C-4760-BEB5-2787688E7909","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, 0}","curveMode":1,"curveTo":"{1.0000000000000002, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999989, 0.99999999999999978}","curveMode":1,"curveTo":"{0.99999999999999989, 0.99999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999978}","curveMode":1,"curveTo":"{0, 0.99999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.67236380370726778}","curveMode":1,"curveTo":"{0, 0.67236380370726778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.67236380370726778}"}]},{"_class":"bitmap","do_objectID":"DAD43045-CA49-4332-983D-85BB7E303F7A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":45,"width":34.48598130841121,"x":339.0560747663552,"y":722},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"150D25DF-A234-4DEC-8AE9-19700041158B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/e0f11cdf2923bae2b45cd3efb8044b40b030ab62.png"},"intendedDPI":144},{"_class":"bitmap","do_objectID":"3B0C1EA4-F38D-43B0-A843-C4774E69A8C4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":128,"width":127.4234234234234,"x":1008.788288288288,"y":973},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8F24CEAE-D199-4A37-B17D-B916F74FCEA0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/01d663ce30413ac4ccb3d4daf88d8449b1542ee9.png"},"intendedDPI":72},{"_class":"bitmap","do_objectID":"AB150690-EA58-46C6-804A-8B3E1D76F198","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":48,"width":42.22222222222222,"x":2103.388888888889,"y":446},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AFF095CC-75A3-4F38-B8CA-A5B39AF842E3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/5dd14e2a1a632d57a09dc9048514822d4ff63b6e.png"},"intendedDPI":144}]},{"_class":"rectangle","do_objectID":"9B6736D2-A295-4134-9F01-A6586D27B2E1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":18,"x":373,"y":727},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FE8E7D63-F170-4421-85E0-4704DF99C0A2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.33882/old/figures/pages/56114387-9EF8-4D54-A3F6-61D3CC4F11DB.json <==
{"_class":"page","do_objectID":"56114387-9EF8-4D54-A3F6-61D3CC4F11DB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD0C62A0-E7A6-4DFD-819B-0292C22D667A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"53285D69-7760-4026-BF4D-A7484FD1CB53","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"graph-encoding","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":true,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":874,"width":1308,"x":-527,"y":88},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A16F1648-005D-4D60-A21B-87B2B701F4D0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"B09A88B2-BA00-4B42-B1E2-64E7DD55E1B3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"graph-encoding","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":517,"x":704,"y":117},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A2F11E15-9682-464B-8672-E8A49F6126CB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"5FC0916A-DCE8-4A32-BF28-60DD3712A30C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":290,"width":197,"x":61,"y":61},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3E14B872-75C3-41F8-8F3D-E054D7D3B89B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.002538071065989854, 0.0017241379310344819}","curveMode":1,"curveTo":"{0.002538071065989854, 0.0017241379310344819}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.002538071065989854, 0.0017241379310344819}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.002538071065989854, 0.0017241379310344819}","curveMode":1,"curveTo":"{0.002538071065989854, 0.0017241379310344819}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.99999999999999989}"}]},{"_class":"shapePath","do_objectID":"02A5613E-9CD8-4F06-8145-91324A8A9CD6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":289,"width":198,"x":258,"y":62},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3166CE4A-0A73-405E-B5C0-D692FE6C1972","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.80555555555555702, 1.1262975778546758}","curveMode":1,"curveTo":"{-0.80555555555555702, 1.1262975778546758}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.80555555555555702, 1.1262975778546758}","curveMode":1,"curveTo":"{-0.80555555555555702, 1.1262975778546758}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"oval","do_objectID":"C50339CD-1FA2-495C-A628-0E02CF2C4006","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":123,"width":123,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87359999-26F1-410B-9F54-23EF9807C015","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"328A3C56-2BA4-4206-919C-F2A3F2EE3CEA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":123,"width":123,"x":196,"y":289},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"20CF0304-EFEF-478F-9DE5-C96581A71914","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"807F6DBA-F306-4593-9E6C-E82B18201696","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"conn(A, B, 12)","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":324,"x":96,"y":323},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6D08D3AE-1851-4770-9173-4863FC83A1A6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8499999999999999},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"conn(A, B, 12)","attributes":[{"_class":"stringAttribute","location":0,"length":14,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8499999999999999,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {320, 46}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"0BE06939-DA36-4A99-A91E-53077720CB3E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3DE952C2-D222-4219-AFA4-9657AED9EE83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8500000000000001,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"oval","do_objectID":"2B679F33-F879-44B3-B3E3-FB0331B9AAA9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":123,"width":123,"x":394,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D32E558-00FF-408B-8477-0C77EF3BB8A2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"46B44009-8AD3-4A05-B2EE-0C16238CF556","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":438,"y":34},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54B0A519-2666-46A9-91C6-35ECE12BA8E8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8500000000000001,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"DB099916-AD57-4CAA-98F6-53C59171E5B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"0","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":25,"x":166,"y":151},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90F5AE11-4163-4285-BFF8-0E7024C7FA7F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"0","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {20, 30}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"B79604D6-428A-492C-9184-53AF09A0249D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":25,"x":328,"y":151},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C4EFE375-13DF-4C43-8A10-CCCF24B39EA1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{5, 8}, {15, 28}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"text","do_objectID":"412B4A3B-30FF-4FE4-AA7D-FA6EEE9A676C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"router(A) router(B)","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":180,"width":469,"x":0,"y":189},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EA573862-1B7F-47FA-8D2B-195D6C26F0F1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"router(A)\nrouter(B)\n\nconnected(A, B, 12)","attributes":[{"_class":"stringAttribute","location":0,"length":40,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 7}, {460, 170}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"81846546-1AFA-4185-BB1C-3E8D3488DAB2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fact Base","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57,"width":223,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"206442EF-96F5-42BF-8E1E-F0B95B0D42E4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Fact Base","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {220, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"FF160815-9AA4-4533-B4FB-941A64F187AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Graph","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57,"width":152,"x":704,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8E9ACF94-4210-4788-A7D9-3EA4DD848B70","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Graph","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {148, 48}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"D5F66AA3-D202-41C5-9F6C-E84ABDCFB6E7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":285,"width":1308,"x":0,"y":589},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD3C7F73-2126-4F59-8701-812850F8EC0E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"4CE0ED86-49FD-4EDE-B080-8F68C406C531","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Node Features","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57,"width":333,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9B916A7F-797D-49C8-8875-1969BDC221C2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Node Features","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {330, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"E7107C90-AD64-413D-BB80-6116AA5B02D1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"h_A := emb(router) h","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":180,"width":1308,"x":0,"y":105},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16001BC7-98E8-40CC-B14E-D98838EC0DE3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"h_A := emb(router)\nh_B := emb(router)\n\nh_connected := emb(connected) + emb(connected, 3, 12)","attributes":[{"_class":"stringAttribute","location":0,"length":92,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 7}, {1299, 173}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.33882/old/figures/pages/CADA8422-4D07-45FA-AE75-76F60DAADAA6.json <==
{"_class":"page","do_objectID":"CADA8422-4D07-45FA-AE75-76F60DAADAA6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6A2E64C4-A666-442C-8D2B-C3DFCA572788","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"A98C8E56-9634-4444-85A5-C840641112F8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"system-overview","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":843.9987708884942,"width":2986,"x":-250,"y":345},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A3B3CB6-630F-46EB-99A0-A4BD13A5EC48","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"A58DF18E-791F-4E7B-BFC4-CDFAE4073513","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":843.9987708884942,"width":590,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"41723CBC-5456-466E-8BC4-224773434BFD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"6A17CC12-4F3A-4D06-8D17-7F09B44CBD8F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":451.3752541595445,"width":590,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3241EEB2-FFDC-401C-AC5D-8ACE5928F193","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"28D7BA2F-9A4E-4469-861F-B815976657C3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":340,"width":280,"x":155,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8EB3FA78-3364-45E7-BF90-BCDF44846A8D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"2F0D68CA-9D4E-4D95-BFF7-36347E613736","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.4709141274238249,"width":203.4942758360059,"x":36.5499427472438,"y":113.9612188365652},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9660C92C-3CAD-4ACB-AD50-B349D2272675","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"06F4905A-C229-478A-BE57-1E192E6464F0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":203.0003576907728,"x":36.5499427472438,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C0CC3D3E-BDF9-4167-9E20-6F1B07BA4936","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"D5FD1E89-CB77-4569-A7DA-B4EBA9E35189","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452330317,"x":36.79690181986035,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F0BE871D-22BC-4F2A-8204-F7BDD7EBC05E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"083D35F6-63C1-4CD4-AF60-049B8EE3AB1C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.70637119113576,"width":0.9878362904660491,"x":36.30298367462731,"y":28.72576177285319},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3A289AF6-A496-472E-B6B1-3D849F98E39E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"F7F295D9-FD71-42F2-9F10-790959C6A136","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.7063711911357,"width":0.9878362904660207,"x":239.7972595106333,"y":233.1024930747923},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2357386F-6743-4C40-BED1-D57101FB3F76","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"43CB7200-4293-4B0A-9336-32CF50447666","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452329251,"x":239.7972595106333,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"86EDFF18-42EA-4798-815C-C15A2F5FB5FA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"614C4F3F-7A48-4370-8119-78B67828227D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.6066481994461,"width":39.01953347340893,"x":240.980466526591,"y":114.196675900277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9C81353D-5033-4706-971E-4AD5F0BDE0D5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"201666C9-6F21-4FC2-8FF3-CFD5111DBABD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":203.494275836006,"width":43.79501385041559,"x":116.3479853929143,"y":-9.918883070357467},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AC884A69-9EF4-4670-AD8C-BF5D7567F28E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214913, 0.16551566224734221}","curveMode":1,"curveTo":"{0.98903615697270941, -6.3100566438656358e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270941, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119011913, 0.83783632733723856}","curveMode":2,"curveTo":"{-0.0036902158117899935, 0.16216367266278806}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055505458e-05, 0.50000000000001277}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270941, -6.3100566438656358e-17}","curveMode":1,"curveTo":"{0.99816007339702095, 0.83218232891401733}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999967, 1}"}]},{"_class":"shapePath","do_objectID":"9808FF20-E9D1-48DD-860B-68D5F68A9AFC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":225.827336199336,"width":28.3544037957066,"x":117.8386849955116,"y":47.40445711563844},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"36420EA1-937C-4F10-A214-655DE8BAF8CC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90035812620695954, 0.16551566224734143}","curveMode":1,"curveTo":"{0.88059467471684649, -4.163336342344337e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.88059467471684649, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.042035277169055113, 0.83622408638765189}","curveMode":2,"curveTo":"{-0.038643635947275372, 0.16055143171320319}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.0016958206108909331, 0.49838775905042565}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88059467471684649, -4.163336342344337e-17}","curveMode":1,"curveTo":"{0.97996167639572429, 0.83218232891401622}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999978}"}]},{"_class":"oval","do_objectID":"886CDA8F-A149-479E-BF78-E9B684E7C8D4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029356,"y":85.23545706371196},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2F0FF9CD-2D84-4F00-AB2C-8C5BE852E327","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0E3F5AC0-D568-4A2E-A68E-926AEC45E827","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029356,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CBD29093-07E5-40B8-9FB5-6696B9F84BB2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"7C86013A-8118-4CC6-B615-BBAA88AD030C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570632,"width":60.25801371842894,"x":209.4212935788023,"y":282.5484764542937},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C69BB4EF-C339-4408-895D-4CFD5E3AC62C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C584D60D-41F9-438E-A71B-B95D9FCF18B0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842893,"x":6.420935888029356,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4CA49793-7273-48AF-AF7A-DC240EAE9D76","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"D70AF02B-896F-44D7-AAA2-7E5530A9471C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842894,"x":209.4212935788023,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BE130E07-4A59-40A2-BA54-1F443A0ECC83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C17ADFAB-7F51-41E7-84C8-80B8A2FE6BD1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570641,"width":60.25801371842894,"x":209.4212935788023,"y":84.76454293628814},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7B1CF1B-7693-40B6-B000-52C954F5F15E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"868C7C8B-6A59-479B-BD43-D5B310723ED3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.65941613304942,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"77D30B99-3386-4E4E-83F1-3AD6BE8B14B6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {18, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A67641AD-2C2F-4B86-A539-672F811DE6CF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315593,"x":231.6476101142883,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0461611D-4D6F-4A62-9D24-739F761A2A0A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"B920B057-FACA-4C46-8926-5E3609E5909D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.16549798781638,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D22AB68-C98B-448E-A8FF-8A3D4691C221","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"E58C11E6-A920-47BE-9DA8-28D86B5B7BF8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885493,"x":231.6476101142883,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F41C471A-3153-4811-A77E-7ECA9EE33E44","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"617D40A4-209F-43CF-A0B0-B3466F695B6F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315584,"x":27.16549798781638,"y":15.00604985287604},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC671E5F-B006-4B98-8B4F-0C1E59CF28C2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"1C7A4649-2CC9-42EB-A010-14317F4A5F8D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":16.29929879268983,"x":232.6354464047544,"y":297.083612179746},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9BF31F6C-C889-4843-B9A9-06617A54AB4A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {15, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"5D18F244-2B1A-4B3F-B2AE-2FB560634169","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":149.2797783933518},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"03CB6764-A7A3-4EBF-ACEC-A601DD8F35A6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"1CC61992-C0DC-4452-8FEE-976B703C5175","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A1C2F481-3EAF-4EA0-9486-59B7B3B59332","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"9E08BF61-916A-46D2-8D56-A70AC600309C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194481,"y":5.116853176975791},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A563D1FE-AD79-4411-9D06-08F67F8A3506","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"F8EE8E58-9DAE-468F-9E9C-CC248BB99426","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648199,"width":31.11684314968051,"x":122.49170001779,"y":72.99168975069254},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C63CAC7B-99EC-40D8-B42B-8D60E8B0A31F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"F24FA664-E6A5-49F0-9D3D-446605CB808E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.202216066482,"width":31.1168431496805,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D1D0441A-7224-4739-895A-EE73CEF63967","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F23E7ED4-EE70-47DB-B4F7-94C027B45AC0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194489,"y":5.116853176975745},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0706D2A6-EA63-4602-AAE3-86F4E3AD99AB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"87C2D9D0-946D-43B4-A84D-FA63A7227B10","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":244.98340003558,"y":151.634349030471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"432983A4-C65C-428D-A2BF-8F3DE6C748AD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"E2CB227D-C6EF-438E-8DFD-2912173EDF74","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E11D9444-D373-4EA1-AEB1-BA4A21AC6EEA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"22AB684A-2A94-4B42-AEE4-511B76B74CCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129167,"x":8.890526614194508,"y":5.116853176975777},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6FA301DD-2E24-4446-9FC8-1811FD3FE566","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"3EA66D16-D3DB-4F4D-8C5D-5C443E9EFFD5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":144.718016553276,"y":175.1800554016621},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"47D1DFDE-F421-4FA6-B8E3-17B37FC485FB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"ED83EAD4-DEEF-4D9C-BAD4-34DA861D1C27","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BC1B1040-0979-4188-9246-7D24BAE26C18","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"02A3A7E4-C1E4-4B07-9EC6-AAA985A6ABCA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129168,"x":8.890526614194508,"y":5.116853176975773},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FFEC8FB0-B048-4173-864F-201FA5B3FC52","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"721B3BCC-7BEE-40BB-8725-E778AC857EED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Topology + Configura","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":590,"x":0,"y":367.3752541595445},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C08850A2-F9AD-43DC-B1C9-91EBDBDB5971","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Topology + Configuration with Unknown Parameters","attributes":[{"_class":"stringAttribute","location":0,"length":48,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{30, 7}, {528, 70}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"E15FD896-4F6B-4EBE-9AB5-54EFC9C926AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":304.053730097356,"width":405.2658179205722,"x":87.61492322857674,"y":539.9450407911381},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1E7CCFD3-C506-448B-8F54-6AE5E3A9264F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"82DFA4DC-5368-4047-9435-7F3B64CB4E28","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":304.053730097356,"width":405.2658179205722,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0C486A54-ABA3-4462-86E5-7E600B271EA1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"6AEBD6CF-4DD5-4079-8566-FB0F37A24EBA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Forwarding Specifica","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":405.2658179205722,"x":0,"y":220.053730097356},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16846062-57B9-4FA7-B665-18EBABF1EDCA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Forwarding Specification","attributes":[{"_class":"stringAttribute","location":0,"length":24,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{89, 8}, {226, 76}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"rectangle","do_objectID":"AE667302-9AA6-4AAD-8CD6-CC086CED8AA5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":204,"width":350,"x":27.77772208577682,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"109E378C-B7AC-4CDD-B60A-7E066EDE472B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9488326362941576,"green":0.9488326362941576,"red":0.9488326362941576},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":7,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"group","do_objectID":"B74A36EC-CCA0-4FF7-9775-163EC22B077C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":204,"width":350,"x":27.77772208577682,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1FBC48C2-1F9A-4B19-AE49-5BF5AA974180","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"9AB5503F-9B7B-472D-801B-70552E412693","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fwd(A,B,N1) not fwd(","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":140,"width":310.5633802816901,"x":16.26760563380281,"y":13.32953013040012},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"75F3DE4D-3FA5-4080-82DB-82C2000D5B90","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"fwd(A,B,N1)\nnot fwd(C,B,N1)\n\nreachable(D,A,N1)\nisolation(A,B,N1,N2)","attributes":[{"_class":"stringAttribute","location":0,"length":67,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {303, 134}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"77BE2C77-DFBB-4FE6-A6B9-D9A3528857C4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"+","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":77,"width":42,"x":269,"y":454},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9E4CFE12-14B0-4FF0-AAAC-550D28B608A3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":3.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":70}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.166666626930237},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"+","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":70}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.166666626930237}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 20}, {39, 38}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"4753774B-119B-49CD-BA71-223C9D882053","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":823,"width":425,"x":2561,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"97AE5EED-FE49-4FBD-85B8-2FD3F4EB2654","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"15A7B898-2750-4B70-9DA4-495F16017D99","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.7502278942570797,"width":308.8752401082231,"x":55.47759166992357,"y":462.8906107566089},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6574AC62-14E7-4084-BC8D-C4B15E708ADB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"F8CF8990-C2FC-4E35-82F5-55B9152E17D3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":308.1255429234944,"x":55.47759166992357,"y":463.640838650866},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6F3F1A05-B04F-4D4E-85DF-A518D3D18FB4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"70AE1BEF-8613-4684-BF87-98B2F7F91C84","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":0.7496971847286957,"x":55.85244026228792,"y":463.640838650866},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3DFE42A-13FE-4D6B-A3F3-BA9B2FD2F8A1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"B79190B3-3AB5-480A-9E57-AE6A53C18564","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":136.5414767547858,"width":1.499394369457391,"x":55.10274307755923,"y":327.0993618960802},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DF99D025-7359-40B5-AA40-4FE34F913B13","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"201E9740-0664-41D0-A8AE-2FB63A4894CB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":136.5414767547858,"width":1.499394369457377,"x":363.9779831857824,"y":652.6982680036463},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5456073C-F6CF-49E9-8B76-9D7F0C591003","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"458E66B1-73F8-4D15-8150-74D7C4561D20","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":0.7496971847286886,"x":363.9779831857824,"y":463.640838650866},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AF15C6D5-721B-4BCD-A517-5C6BEB130C61","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"634365FC-075B-4971-A348-4D1D07C18A67","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":59.22607759356708,"x":365.773922406433,"y":463.2657247037374},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A4D0DD02-0C5E-4919-8D47-FBD4FF9E0D60","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"2FC51DF3-024B-4A1D-B7C5-9D265EA128E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":308.8752401082173,"width":69.77119416590659,"x":174.9513108999078,"y":273.192279672418},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B0122D4B-A448-40B0-8C58-9A7D9F0A9281","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214468, 0.16551566224734071}","curveMode":1,"curveTo":"{0.98903615697270364, 1.3552527156068805e-20}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270364, 1.3552527156068805e-20}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119008764, 0.8378363273372309}","curveMode":2,"curveTo":"{-0.0036902158117900589, 0.16216367266278717}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.376865005542089e-05, 0.50000000000000933}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270364, 1.3552527156068805e-20}","curveMode":1,"curveTo":"{0.99816007339701507, 0.83218232891400512}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999989}"}]},{"_class":"shapePath","do_objectID":"0AAB30B0-7969-4CD7-A921-E0A76691C87A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":346.4140021264661,"width":42.70527774559167,"x":178.2536427526722,"y":362.9088202776448},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A808193C-2F99-4588-8A0A-E8A135DE2E23","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99282591104102025, 0.16551566224734071}","curveMode":1,"curveTo":"{0.99140296751608004, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99140296751608004, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0029128490187179177, 0.83787232606810791}","curveMode":2,"curveTo":"{-0.00289593074201837, 0.16219967139366409}","hasCurveFrom":true,"hasCurveTo":true,"point":"{8.4591383497849108e-06, 0.50003599873088633}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99140296751608004, 0}","curveMode":1,"curveTo":"{0.99855726603030615, 0.83218232891400523}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999978, 1}"}]},{"_class":"oval","do_objectID":"2E976E2D-1669-4B50-A7A0-328936CB6707","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690102,"x":9.74606340147306,"y":417.126709206928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8297C94C-928D-401E-8A69-4457C2193E06","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"F8B57D22-3F90-452F-8631-79BEC6CDE07E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690102,"x":9.74606340147306,"y":281.3354603463993},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3ADD04A-5326-4C46-8D9C-673720FBF1C3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"2FB80FE3-E640-4132-AC14-802E247EE74B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.52780309936179,"width":91.46305653690104,"x":317.8716063249675,"y":731.4721969006381},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"994E4F75-4EDF-4E1B-AED0-C8419A3E8414","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"122FFDF3-4364-44D0-85C8-0A2CE4DBF84B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690102,"x":9.74606340147306,"y":595.6809480401093},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA474233-0E8E-4F49-BA4F-965A5F8DCDAD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0A41C24E-6BE9-4AF9-BF0E-AAA7ACC9449E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690104,"x":317.8716063249675,"y":595.6809480401093},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A62D2EB2-2254-43BD-B590-05BAEDA72BB4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"1F58FA08-46D7-4DE7-9C20-9136080F1658","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690104,"x":317.8716063249675,"y":416.3764813126709},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10DBADD8-A288-4B4C-9EC9-2441227656A8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C8F74373-1F56-4990-9EB1-1F91FCA20817","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":28.98829114284295,"x":41.98304234480702,"y":441.8906107566089},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D2B19C6B-BCE6-495F-9688-E5053311F5D1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {28, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"67E03641-5C4B-4267-A954-8549F08DC9E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":26.98909865023313,"x":351.6079796377588,"y":441.8906107566089},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4690AAB9-3338-40B1-826D-F573AFE8DFD5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {25, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"451B1A58-BBE2-47E1-BF2E-71E0DDB549CE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":28.98829114284295,"x":41.23334516007833,"y":619.6946216955333},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32FE3AC1-9AE1-4095-BB1F-54556944E8BE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 8}, {25, 27}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"13C698E9-FB01-4255-AB10-D86E4C33D621","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":28.98829114284297,"x":351.6079796377588,"y":619.6946216955333},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B13E6EF0-4B19-4307-B7CD-E1E67BF363F2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {27, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"AC3892CE-24B0-43E1-9338-F9DFEB625F9E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":26.98909865023309,"x":41.23334516007833,"y":306.0993618960802},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5AF7AF9A-DA79-44CD-A948-1D8B38D20CE5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {24, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"89BB4052-7FFC-4E33-99E9-0F6EB12A7903","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":24.98990615762318,"x":353.1073740072163,"y":755.485870556062},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3638287C-8A35-4C7F-ADA2-47E6599CB9CE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {23, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"404E3229-9469-4DB1-9A8D-23CD9C1A9DA3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.26800364630822,"width":47.2309226379079,"x":0,"y":519.1577028258887},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"21E30F49-FC7C-4AF3-95F7-E5BDA0DF2771","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"AF8E9950-4F18-4A29-94B4-C52844C600F2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.26800364630822,"width":47.2309226379079,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4CCA3E60-1C2C-4294-B475-8117E53FA60C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"B8582557-A1AE-4E05-8B51-3F18AF8D8BB9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19.99192492609858,"x":13.49454932511654,"y":9.009115770282641},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"40C8B235-F06A-42F0-B6BB-C7044782A088","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 8}, {15, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"3E3F233E-ECE0-4983-A12C-1AB84D004F65","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":291.3384989364935,"width":183.6758102585314,"x":122.9503382955068,"y":-2.843034562287754e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57958608-23A4-4B65-90B0-F6D5B670AE1C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"2F5821C9-A7CD-485C-8EF6-B1FDC42E9F27","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":127.7888179884533,"width":23.2406127265896,"x":0,"y":163.5496809480402},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8E1D9FA1-8493-4943-840D-2C61FDC6C5A0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"8A8D6DC2-CD0A-4245-A270-331950D9DCB4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":82.52506836827708,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B51FC69E-CA7B-4004-A441-3DD7366B4357","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"66EE6687-B552-46CE-8AD6-157E02567755","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405806,"y":81.78182923123666},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5D962A87-F993-42CB-B5BB-EECD259E38FB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 9}, {13, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"9C9A00A2-5A24-4F0E-9C5F-91034A1AEA88","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":291.3384989364935,"width":23.2406127265896,"x":32.08703950638836,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"762EAEC4-0463-453E-B82D-4450141E4EB3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"C166549D-A8A2-4423-8A58-2BF2B652A1AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":246.0747493163172,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FE08246F-A649-48BE-8A6A-D678CC6AB9F1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"FB429ED0-15C1-4E45-853A-3211E312DE3B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405807,"y":245.3315101792768},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"12850F16-7866-4924-B054-CE91BCD69728","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 9}, {19, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"0E583DB7-9ACC-48A3-A130-DEBB0E4C7D60","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":255.3275600121544,"width":23.24061272658959,"x":64.17407901277672,"y":36.01093892433908},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E5B84252-ABBA-4535-B275-02F9D146DC93","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"2014A33D-97A3-4653-BC3C-812BFA2028E2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":210.0638103919781,"width":23.24061272658959,"x":0,"y":2.843034562287754e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"51BD53C2-702D-474A-9240-319C7C62EA61","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"2BC248B9-DF08-4A28-9561-AA8F0386FC0F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870843,"x":0.6247476539405804,"y":209.3205712549378},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"43A833C0-F5F9-435C-B3B1-E0D242669687","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 9}, {19, 29}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"ED45C9D2-D535-4BF8-9B12-A9ADE181C2EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":211.0641142509876,"width":23.24061272658959,"x":96.26111851916508,"y":80.27438468550591},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AFBC0BBC-CD26-4D3A-8974-9CE4D80253F6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"1EC8B174-EA2D-4C16-9770-09C770F18E77","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":165.8003646308113,"width":23.24061272658959,"x":0,"y":2.843034562287754e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EFB564A5-F3AF-4E7D-9461-D276B0BB854D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"4DCD89A3-E8F1-4ADA-855B-3C55D602B1F4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870843,"x":0.6247476539405804,"y":165.0571254937709},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32BBEB10-945A-4D6C-B938-CC2124BCE350","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {20, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"035B9097-095B-4F78-A257-880FB940C9DD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":127.0385900941962,"width":23.2406127265896,"x":128.3481580255534,"y":164.2999088422972},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52CB4634-49A8-4925-9272-CAAAB7ED14AE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"6F77DCC1-B82E-4995-9D43-7E70E32D6956","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":82.52506836827708,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FA2D70D7-5F7B-4FC5-BBE6-217EC0E942C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"84B2FD02-725D-4CBC-8D5E-97DAB24DC3C1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"5","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405807,"y":81.03160133697958},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"76F60171-D24A-4445-B124-F88EA03EC01E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"5","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {19, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"B138AD9B-DFD3-4D52-917A-7866A321622F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":98.52993011242776,"width":23.2406127265896,"x":160.4351975319418,"y":192.8085688240657},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D9F28CD6-733F-41B0-AAE3-E37480D5C446","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"7B50DADC-218E-4111-A756-53B7D5A6EA48","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":54.01640838650862,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7013BDFF-2724-477F-B051-754B5716737F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"76F80BF7-AD86-4BC3-BE9B-1D125EEB2A88","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"6","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405807,"y":52.52294135521113},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AD1C9907-F524-49D1-9345-F12BCE0C7619","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"6","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 9}, {19, 29}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"group","do_objectID":"99E9889B-FBF4-4857-9CDD-E939F357CBF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.2309226379079,"x":371.8498036254337,"y":522.908842297174},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"49FC20FA-F868-4C41-BA50-ACAC68C902F7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"5A7B6A87-EE65-4C92-AC42-910EFBB6BE70","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.23092263790789,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E2AC4EF7-7AA6-463D-B05F-B95D5094FBD0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A8087C40-A089-4174-AB34-027EFDFFB24D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19.99192492609858,"x":13.49454932511654,"y":9.009115770282584},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3C23A17-CF75-4D7A-A480-A6BDA722CDD1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 8}, {15, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"7F5718BE-A2C7-4FB3-AE3B-A9DCDFB15723","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.23092263790792,"x":219.6612751255082,"y":560.4202370100273},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FD8BF6A1-F8EE-4DDD-B7C6-579BF4467741","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"48945619-C785-4867-9DAA-AEC3051C4445","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.23092263790792,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90D28A7D-2BF1-4E8F-9F0D-77D0CAC84FE0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"1C0BF646-4739-4B07-B436-00B323C768A2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19.99192492609859,"x":13.49454932511655,"y":9.009115770282584},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B2A0726B-ACF9-469F-B2CF-F73FF8458DC1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 8}, {15, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"rectangle","do_objectID":"092E99C1-F6B3-44F3-8A6D-B15F0E586D37","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":127.1636280765724,"width":183.6758102585308,"x":122.9503382955063,"y":290.338195077484},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5573A83B-20DC-4A06-B915-481A0AEEAAE2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":1,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":0.9326139616824488,"green":0.9326139616824488,"red":0.9326139616824488}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000036, 0}","curveMode":1,"curveTo":"{1.0000000000000036, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000036, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.500000000000004, 1}","curveMode":1,"curveTo":"{0.500000000000004, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.500000000000004, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"group","do_objectID":"ABF22751-C94D-4366-AE18-00299F825844","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":147,"width":256,"x":617,"y":422},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C2D298F3-EC3D-4E4A-AD18-CC1C8EA2D3E0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"0A660644-7F0D-48DC-8A04-9976F3307167","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(1) Embedding","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":256,"x":0,"y":105},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A56CD294-1EFD-402A-8B22-D99F7C271860","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(1) Embedding","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 7}, {252, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"ABC65BF8-65C0-4B0A-BB70-889D7575117F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":210,"x":23,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3FA26F96-D8AE-4CC5-A38F-2E16C261DA4D","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":20}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0023809523809523829, 0.25000000000000011}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]}]},{"_class":"text","do_objectID":"3F62C4B2-2B5D-4F21-B12F-95D9605AB498","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(2) Processor GNN","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":395,"x":1353,"y":507.8760330578513},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C25BC2ED-246D-4137-8497-916C4E7C4171","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(2) Processor GNN","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{35, 7}, {324, 35}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"C42F8083-0B60-44EE-8CBB-46615176D3EA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":401,"width":343,"x":983,"y":274},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DDE6339F-B874-4C07-BEEE-5E0DB7ED84BD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"46BB867E-5AD1-4F99-890A-03BB396FBA74","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Latent Input Represe","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":269,"x":37,"y":317},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69856A0B-11BE-4E73-B0AE-990771E04A89","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Latent Input \nRepresentation","attributes":[{"_class":"stringAttribute","location":0,"length":28,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {264, 77}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"E54119EE-4B61-4015-AFE2-CE15FCB6175C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"37CD1906-FAD2-40D3-8346-51CC5BE013FE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"D32BB197-CCC0-4309-BB29-4D3A119CF98B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"25FD36FF-3B34-4781-840E-AF86A6811F94","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"A811F762-4B54-403A-A3B2-9DED05129D80","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":162,"width":241,"x":51,"y":46},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EE1DBBA1-8C01-4FA2-B622-5BA7A2D290F0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"FC9CF136-DE90-48BC-A1FF-549DA1B6D22B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":25,"width":182,"x":30,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BB15F538-A771-4C69-8275-4859DF322A10","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"AAEACA7C-54D7-46DA-88DF-E833BF517BD8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":103,"width":36,"x":176,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C93A7366-BCA6-4DBC-A20C-BAE69F2A4A12","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"DA7311DD-CBD9-47B9-A7F5-FD7A9A4FA0A6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":146,"x":30,"y":55},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"372062EA-AC8A-46C9-91E4-8E9C5B964EA9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"293726F3-E653-454E-B551-D01B7063A703","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":0,"y":25},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4C54C984-FA5C-4906-8D1C-88B861579165","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"8FCFD13E-33FF-4182-93B6-A8D9AE1B17CC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":146,"y":102},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32486793-BC29-4CD6-B887-939E5B99216D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E13AC8D7-EBD7-4BB0-9147-4C0689F79902","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":181,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2DE358E1-DE30-4CB3-B7EC-991D6FF3A88E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]}]},{"_class":"group","do_objectID":"3F5B1241-95BA-4256-9883-F38D6A85373B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":403,"width":485,"x":1699,"y":270},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F0CE21E2-20BD-4F17-ABFB-57903C412567","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"A8A04802-996B-4010-9192-704A40696F41","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Latent Synthesis Out","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":485,"x":0,"y":319},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B03D7FF5-DFE6-48F3-80F8-FDB2A5FBEA88","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Latent Synthesis\nOutput","attributes":[{"_class":"stringAttribute","location":0,"length":23,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{97, 7}, {292, 77}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"41D8CF0E-7AEC-4625-A1C8-C3B0D59269E4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":71,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5D59FAA2-72DB-4E9C-B733-F2C94FE4126E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"701DD707-024C-4936-90AD-9A7E70814C0C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4B8AC5C1-3DB4-4E86-9D2F-DD680A0F7050","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"0611370C-4387-45D9-B3E6-42EE967F3220","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":162,"width":241,"x":51,"y":46},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6CEF152E-50AA-4344-A7C1-5B9F2BDED8A7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"1B8F1526-6A92-4982-88AD-E428F002C08B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":25,"width":182,"x":30,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8F47D2FE-73CA-4333-8DB9-A5217F0264AF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"8055D935-3028-4D39-B234-BA17987B5F07","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":103,"width":36,"x":176,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9085F9FA-10DA-4DD0-A6F8-EED41907B974","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"A97CB5AE-FF20-4E41-B6FB-4A42E4E33C8E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":146,"x":30,"y":55},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7C50602B-3296-422A-B7C8-6F4366054041","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"A00821C1-9955-45AE-B169-71A95C75286F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":0,"y":25},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16F60D91-5B98-4A8C-8531-E9EB07E91C61","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"EDAC3133-FE4C-4280-B5C8-82928908148C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":146,"y":102},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7482B91A-DCA7-41C0-9C38-6071A53EBBAB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"6044160C-0769-4BDE-9DC5-12353BB8290E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":181,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"80491ED8-979E-4FED-A21D-24C5D80FFF07","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]}]},{"_class":"text","do_objectID":"AE961CF3-3F76-4898-A097-99C4F260CC95","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(3) Decoder Network","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":395,"x":2131.5,"y":458},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6FD36944-67FB-4AF2-AAD5-D04ACAB9FDCC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(3) Decoder\nNetwork","attributes":[{"_class":"stringAttribute","location":0,"length":19,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{97, 7}, {201, 70}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"shapePath","do_objectID":"73834FA4-1973-45B9-AC46-7B50537670F6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":210,"x":1445,"y":421},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"67D3C4DD-BD8C-4585-84E6-84150A8A0F9E","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":20}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0023809523809523829, 0.25000000000000011}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"570EF8DF-77D3-4640-AD4A-06B6E07D4BB7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":329,"x":2184,"y":421},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B31AC48F-58D7-422E-9B9D-2364DB797B09","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0015197568389057777, 0.49999999999996092}","curveMode":1,"curveTo":"{0.0015197568389057777, 0.49999999999996092}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0015197568389057777, 0.49999999999996092}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0015197568389057777, 0.49999999999996092}","curveMode":1,"curveTo":"{0.0015197568389057777, 0.49999999999996092}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99848024316109452, 0.5}"}]},{"_class":"rectangle","do_objectID":"B27EE6DB-3C3D-487C-A576-BECDEEDC9BCE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":79,"width":63,"x":2742,"y":379},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"365E4A5E-A163-4C0C-B079-B7E685A7F3D4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.7568627450980392,"green":1,"red":0.6666666666666666},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.33882/old/figures/pages/D3C15514-8F9A-4089-BAE4-F507E02C6B90.json <==
{"_class":"page","do_objectID":"D3C15514-8F9A-4089-BAE4-F507E02C6B90","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DED26A81-4E8F-4413-A343-D1324B0ED833","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"F6098229-3541-4BF1-8306-8145D9F55E8D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"synthesizer-overview","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":378.0000000000003,"width":731.5,"x":217.5,"y":216},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"94F7C309-0570-4C5A-8D70-8A94B56E0260","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"78E6BA01-1558-4BD8-9DE7-A085E197F858","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":142.5000000000001,"y":42},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"004295EA-F0FB-4046-AA71-6A9C122B1F7A","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"F162123F-B23D-434F-B45B-AB33AE471B08","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":116.5000000000001,"y":277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7B886380-8934-4041-AA4D-5B36778993DA","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"027A8E8E-FD9B-4280-9E87-6FF191F4CD65","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":353.5,"y":277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F2D7FB36-F365-424E-B47A-2C31DA213C75","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"0C2E7485-3C64-4BBC-B40B-388A3848C95B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":342.5,"y":42},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ADC1DFB7-1924-4DA7-8B2F-6EF585F9B0C1","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"7F8D44E8-3022-4D1C-B629-085304899BCA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":538.5,"y":42},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4F3A147A-5D79-45D4-B0C4-E85368B39A09","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"group","do_objectID":"05ECDE98-6176-478F-88EE-F88C168AE131","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":87.00000000000003,"width":64,"x":230.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"997D9CD8-2404-4AAD-8B32-1BE64BC77CA9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"ED0B7353-A341-4A93-887C-E66D0EE7336F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.2409972299168999,"width":42.14634146341463,"x":14.64915572232644,"y":29.04016620498612},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1949981F-4158-40E2-A31B-D850C9DEC798","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549854, 0.75000000000000011}"}]},{"_class":"shapePath","do_objectID":"AE7B165E-DED2-453F-835D-CA94511441C9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.32825484764543,"width":0.120075046904315,"x":7.384615384615358,"y":36.51108033240996},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0D272F96-A476-43E1-944A-AABA66FB46E2","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.3474576271186469}","curveMode":1,"curveTo":"{31.999999999999989, 1.3474576271186469}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.32485875706214756}","curveMode":1,"curveTo":"{31.999999999999989, 0.32485875706214756}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"1B4515F7-D68A-479F-93B9-D5651415ABED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14.45983379501385,"width":0.120075046904315,"x":7.264540337711082,"y":14.70083102493078},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FFD8FA98-B0DE-4371-98F0-DE51226207D9","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 1.5125000000000037}","curveMode":1,"curveTo":"{31.999999999999972, 1.5125000000000037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999867, 0.99999999999999656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 0.0041666666666676788}","curveMode":1,"curveTo":"{31.999999999999972, 0.0041666666666676788}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"D20B4A2B-D20B-41F2-9D60-C3A4C27ED8E1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14.45983379501386,"width":0.1200750469043115,"x":56.97560975609758,"y":57.8393351800554},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"34635C9E-BB26-4495-B774-BEEE2C1ED6B9","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 2.0208333333333393}","curveMode":1,"curveTo":"{29.999999999999964, 2.0208333333333393}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 0.51250000000000151}","curveMode":1,"curveTo":"{29.999999999999964, 0.51250000000000151}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000045453, 0}"}]},{"_class":"oval","do_objectID":"31C60889-D13E-48F7-BFF9-5C21144205BF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":0,"y":21.81024930747924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"72205E59-665C-4390-AFFE-DED51D865570","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C53E7B3A-1C0D-4917-A4B7-189386E6F7FA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2A0CF06C-D608-4CBA-93FC-980903156C8E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E5F3A418-1FD3-4D5C-924B-D6C4431E6247","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":49.35084427767356,"y":72.29916897506928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DF80FEE6-2CDD-42A3-8079-A3032D10E261","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B223BDB8-DBA3-464A-B0A5-868940A8D9CE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.64915572232645,"x":0,"y":50.48891966759004},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C71DB0F7-3E79-4191-95CA-0D300862EB83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"CDEDC8C2-30F3-436E-B964-F4ABFED948BD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.64915572232645,"x":49.35084427767356,"y":50.48891966759004},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2111EF47-8605-4CE3-89D9-FB3C7D2ADC0B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"BE8CFA79-A2A1-485A-ABD4-938CC5DDF3A2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":49.35084427767356,"y":21.68975069252076},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD8010D2-6C1D-4B56-93F4-4B7E98448ABF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C80240C3-A02A-4142-B0D6-C3A803563E80","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.003126954346467,"x":5.163227016885571,"y":25.79916897506928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FA66EB6E-FE46-4F2C-B40E-5C1AC058B98D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"485D45EE-E935-4D08-B2D5-9AF51A4EEE39","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.00312695434647,"x":54.75422138836774,"y":25.79916897506928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06219BF5-68BC-49B1-BD3B-4130E089A439","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"CA8DA48E-823D-4EB0-8096-DE4CA05A1CC7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.003126954346466,"x":5.043151969981238,"y":54.3573407202216},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"89DF3FC3-0564-4C53-A191-C90C0487F4D1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 6}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"244EE16D-9F32-4849-8DBD-B8C74BA65B7E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.00312695434647,"x":54.75422138836774,"y":54.3573407202216},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA809FDD-5175-48F8-9992-572A8F094B53","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"39F127AC-B47C-43B6-92A5-8174102C8D54","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.003126954346466,"x":5.043151969981238,"y":3.988919667590039},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3B3403A1-FC99-43FD-A8AA-0FFB3226B4BD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"EEA592CB-DE4D-4E8F-B9FD-A4CE2F975004","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.002501563477175,"x":54.99437148217635,"y":76.16759002770084},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"418CED24-84B6-47BE-B298-2BAA9CF52338","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"1A98CED6-5774-443B-AD57-F1EBD4DA1A94","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.002501563477173,"x":2.641651031894924,"y":39.65650969529088},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D192B1BC-DF2D-4C1C-B321-03ABD7ACA060","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"ABFE6F93-BC2B-4A33-8706-6E99A3B19662","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.002501563477175,"x":30.37898686679176,"y":21.46121883656508},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EA6C2F26-3ECF-45FC-9F02-74708961B841","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 5}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"text","do_objectID":"4F61F8FF-EDE3-49D0-9195-8A25F2ECB3CA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Configuration","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":136,"x":408.5,"y":109.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"44FC39FE-E93C-415E-8433-B74E751E43E2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Configuration","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.3333333333333334,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {134, 20}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D19740A1-4594-42C1-9444-AC1D91721B0D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Routing Behavior","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":89,"x":221,"y":97.00000000000011},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"14C6A172-D6A1-4945-9212-C8E6B9C6BECB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Routing\nBehavior","attributes":[{"_class":"stringAttribute","location":0,"length":16,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.3333333333333334,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {87, 40}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"10871818-4A65-4BB2-9189-2EFE0F1B1297","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73.33890789464236,"width":125,"x":0.5,"y":7},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F9C69489-D50B-4B86-9FF9-77F20387D505","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"D6C0B9D8-FFC0-4180-AFDC-6C7B9FE2AD88","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73.33890789464236,"width":125,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BFF4C3CD-FB62-444C-BC3B-3BA389377B32","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"C7AA630A-EB7C-418C-8160-7E9C8BEE44C2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73.33890789464236,"width":125,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D129A7F0-AEAD-4F60-9016-FAF46305DC87","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9488326362941576,"green":0.9488326362941576,"red":0.9488326362941576},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":2.5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"3B625BA4-0573-49CE-BD61-7CEF47431D6C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fwd(A,B,N1) not fwd(","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":50,"width":110.9154929577465,"x":5.809859154929575,"y":4.957336936947254},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA01EDA7-D03E-4E2C-8B5A-16AA96C6FD64","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":8.925000000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1487500071525574},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"fwd(A,B,N1)\nnot fwd(C,B,N1)\n\nreachable(D,A,N1)\nisolation(A,B,N1,N2)","attributes":[{"_class":"stringAttribute","location":0,"length":67,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":8.925000000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1487500071525574,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 1}, {109, 49}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"75B5BED2-7854-49FF-85F9-E5436678A42F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Specification","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":129,"x":0,"y":109.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8D22CBEC-7386-4629-9626-4663051C74C5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Specification","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {127, 20}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"4535937F-5752-4679-AA51-2F6547953F44","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":108,"width":136,"x":198.5,"y":224.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A18F0D02-075E-4E0C-9894-36ADDC45B636","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"52702118-7178-4C1C-B8C0-3087A72440C0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":108,"width":136,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E127A9A0-289D-46A1-96B8-7854D7C3DB5B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"2CCE8FF8-68EC-40AD-813D-E8C96A800E75","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64.79999999999997,"width":95.5,"x":20.49999999999999,"y":18.08372093023256},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5B554E45-194F-439A-BFA4-A585512E1F6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"B3C2C307-9BE2-4C4F-8471-00AD0FE40234","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":9.999999999999998,"width":72.12033195020747,"x":11.88796680497927,"y":12.00000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"00CD555E-3B27-4686-8271-79E53E340B36","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"366122F2-8D0E-4A30-984D-BE223B327E54","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":41.2,"width":14.26556016597512,"x":69.74273858921163,"y":12.00000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"79CF203C-EAE8-4074-99D1-C231729D2C89","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"28B676B4-6AA5-4F1D-9F46-629A0A4DF8AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":31.2,"width":57.85477178423236,"x":11.88796680497927,"y":22},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C14C62F-92BB-4BD2-92BB-B26F7562562A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"AA841CDB-CE05-4070-8F2A-D80B9BB5F78A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":23.99999999999999,"width":23.7759336099585,"x":0,"y":9.999999999999991},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"619FE199-656F-47A2-925B-1727269DD568","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"50AD97EB-C868-402F-BEE6-A2E3050D022F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":23.99999999999999,"width":23.77593360995851,"x":57.85477178423235,"y":40.79999999999998},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C59FEF71-19CA-47B3-99B8-E8C303325FCA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"13A21D33-3A9E-4F7F-AB8B-A267CFC0D7F1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":24,"width":23.7759336099585,"x":71.72406639004151,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C35B3FA5-96AA-46B6-813D-6BE41FC87DB9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]},{"_class":"text","do_objectID":"B1527AF6-1285-44FC-BC61-34211001B0B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Learned Synthesizer","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":344,"x":93.5,"y":354.0000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7A02B0ED-02A5-40E1-8191-54EBC1813848","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Learned Synthesizer Model","attributes":[{"_class":"stringAttribute","location":0,"length":25,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{39, 4}, {265, 20}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"FC6BF989-3D74-4686-9A3F-C57D63C05602","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":18.5,"y":246},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"914EC539-62C5-434F-81FF-418BA8B14D1B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"F5A951DA-0268-464D-9C7C-E6302B87A324","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"330584C9-F3FC-42D0-95D6-39CA883C427C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"767A947B-07DD-410C-9D44-9ADF52016AD1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Input","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":41,"x":25.5,"y":22},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"600B13E8-2680-4AE4-83DC-874411C1A0A3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Input","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 3}, {39, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"8C21BEE5-7444-4B6B-B66E-25F6E1559599","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":441.5,"y":246},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"78379250-D883-48AB-9A05-4CB8928955CF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"2ABB1A07-7793-494F-99B5-ED240648A49F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A1226A1-2FF9-40EA-9572-D73A1A625E3F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"6AB76526-FD78-4E31-8A89-AB2504493A3A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Output","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":55,"x":17.5,"y":22},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87B5E70B-22AD-42D6-95EC-8E889788B66E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Output","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {54, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"shapePath","do_objectID":"53706BF6-9291-467A-8E70-8339745564C6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":75,"width":1,"x":67.5,"y":155},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ACA7974A-2B85-4278-A038-3E71A7F39B1B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[10],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999994, 0.0066666666666666723}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99333333333333318}"}]},{"_class":"shapePath","do_objectID":"120855D3-9A11-4563-B15F-4AA773CD12A7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":75,"width":1,"x":485.5,"y":155},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"58348DCF-2201-45D6-A155-005F46628222","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[10],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999994, 0.0066666666666666723}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99333333333333318}"}]},{"_class":"group","do_objectID":"FC5C407A-2AE1-4BBF-82E9-AFB575D687FC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":101,"x":630.5,"y":3},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10CB09A7-0716-4C8C-A9B1-8FF446DB3C9A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"687BB489-3260-4D37-A479-420DE39AC933","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":101,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"04B68A0F-E95D-447D-B36F-536F2CB7ABA7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"76EDAFBB-221B-467F-AC7B-B5941FD3D18E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":101,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8B49B36-11DA-45BC-9DB9-2D4DD73B789B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A82205FA-0E89-4623-B55A-000F57AB7751","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Generative Process","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":86,"x":8,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A5FCA2FA-176D-43A7-B74F-A0F899C8457B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Generative\nProcess","attributes":[{"_class":"stringAttribute","location":0,"length":18,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {85, 32}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"52B80EDC-09E4-4F05-B33A-93EB55F28A4F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"simulate","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":62,"x":348.5,"y":59},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D4733F0F-37D2-47C6-99D6-F00A3998BFE5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"simulate","attributes":[{"_class":"stringAttribute","location":0,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {61, 13}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"23A6481B-53E5-46D3-8661-5270AEA8ECA7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"extract","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":50,"x":158.5,"y":59},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ED8B1CC2-B5AE-4FD5-89A5-6BF94472A988","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"extract","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {50, 12}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"997BA4A6-5424-4F55-A4D5-653924D84216","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"supervise","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":71,"x":79,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"82E63866-B9E9-4BC5-821F-3B21D8623334","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"supervise","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {70, 16}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"C4F6D8B3-6156-4571-BECD-072E0A390524","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"supervise copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":71,"x":407,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8DC9CE14-3708-4F06-A069-15439CC768E2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"supervise","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {70, 16}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"F1E43AA6-3F92-4DF7-8F24-199F37A0121B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"sample","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":54,"x":547.5,"y":59},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3419E4D6-2596-43B1-940E-60A59E2EAFF7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"sample","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {53, 16}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"A42C9879-9716-421E-9B8C-888C3D50A335","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":87,"width":67,"x":446.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"60062AF1-B91B-415B-A5C8-191E9A2C6C6B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"25632F0D-CF51-42C0-9E2D-E70B291162D2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.120498614958457,"width":49.83611054182205,"x":7.378647434590128,"y":29.16066481994462},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7489E3B1-F8A2-474F-8835-EE49A8A4CBA0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"5EA25E0F-E70F-4431-8245-C0EE6DFAEEAC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515236,"width":49.71514910846813,"x":7.378647434590128,"y":29.28116343490307},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B2AEB844-A6A2-4F8B-BF2A-07358CAEDF8A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"F4D5C7E1-6447-4DF7-8CF0-2CC63D421FBF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515236,"width":0.1209614333539362,"x":7.439128151267157,"y":29.28116343490307},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"252458E2-0557-481C-A0F5-B82631AFDA1D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"99C686A9-3487-4F33-BCD0-EF1AD2F6E245","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.93074792243769,"width":0.2419228667078741,"x":7.318166717913213,"y":7.350415512465386},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FEDFD1CF-3DF4-4C9D-A28C-EF913E4A6C1F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"A8125BA4-58D1-43DE-BAA8-1813460ABD39","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.9307479224377,"width":0.2419228667078883,"x":57.15427725973529,"y":59.64681440443214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"375549D6-C87E-4D38-935C-76ECE5F67BD1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"83D7AF51-B116-439C-A882-81939CF045B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515236,"width":0.1209614333539477,"x":57.15427725973529,"y":29.28116343490307},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3C6DE9C9-5710-4D59-88FA-50DBCFEB206D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"022756EE-2E95-4865-9154-8F5E0DC9ACCC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515238,"width":9.555953234961038,"x":57.44404676503896,"y":29.22091412742385},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B53ACB87-297C-48A3-AC6C-8D0A38437698","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"656F5745-3AF0-458C-AD42-ADB241CC7213","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":49.8361105418211,"width":11.20637119113568,"x":26.68088303185171,"y":-1.420825354013065},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"71AA0EE1-33BD-4176-B9B8-3D515F055F23","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214502, 0.16551566224734077}","curveMode":1,"curveTo":"{0.98903615697270397, 1.0842021724855044e-19}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270397, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119010811, 0.83783632733723135}","curveMode":2,"curveTo":"{-0.0036902158117898569, 0.16216367266278722}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.376865005562472e-05, 0.50000000000000955}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270397, 1.0842021724855044e-19}","curveMode":1,"curveTo":"{0.99816007339701551, 0.83218232891400556}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, 1}"}]},{"_class":"shapePath","do_objectID":"9A1BDABE-58B4-476D-B774-9CB03055EFEF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":55.83717495289568,"width":6.918904577222812,"x":27.19182899995313,"y":13.02320879295574},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6CF3CD87-AD4F-4121-B226-187A8BCD447E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9802199138122426, 0.16551566224734077}","curveMode":1,"curveTo":"{0.97629663578704295, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97629663578704295, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0080724842978494755, 0.83764156143898683}","curveMode":2,"curveTo":"{-0.0079432307246380431, 0.16196890676454256}","hasCurveFrom":true,"hasCurveTo":true,"point":"{6.4626786605730124e-05, 0.49980523410176497}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97629663578704295, 0}","curveMode":1,"curveTo":"{0.99602215662088656, 0.83218232891400568}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 1}"}]},{"_class":"oval","do_objectID":"423167CF-C146-46E0-A011-948FDC0A8753","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":0,"y":21.81024930747924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4DF986BC-37D1-419D-9526-CE32FC699339","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E7E8F773-F452-49B4-93A6-39641B0BA46F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"47BB2883-0049-4D06-92B0-D9DA3D5DC2FF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"70EF5516-6777-4BC7-BC22-757356B0726C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":49.71514910846813,"y":72.29916897506924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B917CC90-99B1-4A70-B822-9BF4562C14EF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"BD90912C-153B-4263-862A-15452F0753AB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":0,"y":50.48891966759009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CECDA711-31B5-44C3-B74C-B8868C47E08B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"879ECBEA-FE23-41B9-949F-FB174CC43684","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":49.71514910846813,"y":50.48891966759009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"86887F8E-B160-4E0A-9D48-8BF79EE6209B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"EBCE63E6-B5B0-4E8C-8755-555242172D78","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":49.71514910846813,"y":21.6897506925208},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A6744CD7-F509-45B5-8294-3F4A63235828","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"D702B85A-E8C6-4D35-8A86-BE063C2E1B81","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.838457334157483,"x":5.20134163421925,"y":25.79968928788012},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"198C8A66-BDE3-42B6-A74E-B565D1632FCB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"95A3744A-3C5F-4A53-8DA7-9EAEA053552D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.2336501673878,"x":55.15841360939528,"y":25.79968928788012},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C521D288-DF36-40AC-9658-4F2C3ED64117","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"6FFBA04D-3003-4A09-B3AF-680B092AAA29","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.838457334157482,"x":5.080380200865307,"y":54.35786103303253},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7430009F-93AF-4636-9373-B73FE384F3AA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 6}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"C1E18156-881A-4D32-A488-C58482F719DC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.838457334157475,"x":55.15841360939528,"y":54.35786103303253},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3CCD2323-67BF-4B91-B958-31621706B9A0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"35EDB716-D1A8-4CE9-8C99-FD6F03D23E9E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.233650167387795,"x":5.080380200865307,"y":3.989439980400884},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9045E273-3DB0-4DDE-AD31-51BAF476D17F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"2A222320-2B01-4603-A4D1-0DB3EDFAF33D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.2336501673878,"x":55.40033647610316,"y":76.16811034051177},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10E7B6CE-4727-468E-8189-0B0F5140C62F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"F1713D60-F958-48BB-9BEB-62117D995E67","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":3.628843000618115,"x":30.60324263854601,"y":21.46173914937597},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8B62110D-223B-4A09-990C-67C0989776B9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"FBB4C993-4837-4D1D-9353-36414863D5BB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":3.628843000618104,"x":58.66629517665954,"y":39.65703000810173},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C34CFD2-E9D4-4276-B2A8-B997019A03EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 6}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A5C8E4F0-A778-48B9-B198-7AE7C16EF40C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":3.628843000618112,"x":35.68362283941143,"y":41.70550646239537},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C9209EE-162F-4A33-A568-70E2AB3B6D14","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 6}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.33882/old/figures/pages/EB0575C0-53E6-439B-967C-94B3938B0C70.json <==
{"_class":"page","do_objectID":"EB0575C0-53E6-439B-967C-94B3938B0C70","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A93366AC-776A-42EE-AED8-9F8A32167113","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"C1B932A9-31ED-4333-9712-8D0A7C76FB29","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"networks-all","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":1046,"width":4724.273333333333,"x":-449.7733333333331,"y":155.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"17459580-A3AE-43D8-A1F3-88F5EE12DABC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"75B65E67-8E82-4305-A411-31340AA71EF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":722,"width":553.8955528408449,"x":691,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"96ADCAA4-980F-451E-A222-CBFF386ED7B2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"5EBB84B5-B0FC-4A40-8ECB-5C04DA0A7F79","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":61,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7F50C57A-9C83-4131-B3F8-2B5397FB05BC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"7FADE731-0F3C-4B17-83EA-179EA9A36E18","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":61,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"41052918-CBA4-4D2F-B552-1B8515F577DD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"888A671B-CEA0-425C-B6CA-6CE9B501DABC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":61.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"728B81E8-76B9-4FEA-B770-375A4F040BB0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"592A9190-3EE8-48F0-A57C-97723AC2E2BA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":60.5,"y":61},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E1F345CD-B0CE-440E-BA97-A3FFB551EC95","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"BBFA7464-99E4-48F1-9CEC-723DD3C2E332","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":472.5,"y":495},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"01C7FC93-DB6F-49FD-8B57-6964D7AC4191","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"01D169AB-3097-42C0-84EB-61C64228D297","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":472.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8268C203-9AF2-4F24-9636-A4FFA3B5453C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"FE50EDF7-37D6-4F00-963D-97E65CB3CAA1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":474.8955528408449,"y":242.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B6FFD34B-50E2-4C61-8822-06CDFBFBA2CE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"B5FB44C8-9669-4C34-8447-1A1548C1F3F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":220.3955528408447,"y":-11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"007A5F13-007D-424B-B559-E4814DAAEEA6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"7DE3B443-83F6-4DD5-AAC7-E74651A87097","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":224.7723511495175,"y":108.6298457411079},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"729AA119-9B78-49A4-9E8B-8DF8B0982392","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"14069508-3418-48A2-9037-DE817F4C6AA6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"17752DA9-29B0-45E4-93EF-CF2135878C37","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"4E28EEB7-A820-49A0-9979-01FC7A15C660","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CF27646A-8674-4C62-8F7B-91739F8BADE6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"290ECCD7-4A5C-4E52-9EC0-EC097B1934AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CEADBECB-0076-4ECB-B477-FE4DA90A2BFD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A8D39E64-C052-426B-B286-EB7D7E61EAC6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A33D911B-FC50-4A73-BE1F-A9916952E5E1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A7056E76-9490-457E-8849-88DE4A609B81","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06D16552-F642-49CA-AE8D-6D0E90E95198","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A20A4F2C-D558-40E4-BE95-082A4C75D685","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC445377-3486-4A9D-BAEC-D3B7A570CC2A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"D0281684-3755-4012-B4E9-18719968E9EF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":43,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0A0919DF-C00C-41AB-8B2F-54F4107A00C2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"5B5D0FAA-EC09-4FA1-96E9-CD2AEF8DC9D0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":456,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"805A06E4-912A-40F3-B9E9-A1C1765EF3D9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"6C9F9DAE-2A14-4C63-B39B-9AA76DA6D5FC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57CAFCD5-0E72-47B5-9551-CDA0CCE8A06A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {33, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"97FDC07A-8BDE-49A3-9DBC-2D9CE911A798","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":456,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"25ED74AF-6B68-4232-9C72-70682D3EB9E1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {35, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"97C94A2A-01A9-47E0-90AE-C71024D033EB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A6682BA6-69F4-49E8-BC70-8B2588D52D09","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3B52272E-BC5B-4B90-A242-215CB90EEE2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0573A97A-3C8C-479E-9DA4-BADB79E60BCD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"CEBC59A5-79AD-4463-BCED-83F9EF4F8A16","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA22A8DC-6693-4A74-9B5D-0D889980070B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D989DA3A-0A1F-48AB-B705-9BCDD38AA82B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":485,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3CAE81AD-A250-4F78-A63A-70F7167B3E53","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"10B75492-F001-41E3-9F0C-702768A65A23","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":295,"y":346},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"858AEA19-F0E2-47B3-BC1B-73B5D944C07C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"text","do_objectID":"9C475A8F-FF50-4F68-9117-FFBF037FE9EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(a) Network","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":378,"x":772,"y":963.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A625D8BB-9A66-4650-86E7-51F9BC9D69AB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(a) Network","attributes":[{"_class":"stringAttribute","location":0,"length":11,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 14}, {376, 64}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"A2C16BC0-119B-40D2-A4D1-22DFFDCEAC3B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":712.7733333333331,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D8DB7835-36A5-4BB2-A4C1-C44BBB6AB169","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"4AECEB1F-D3DF-4E82-8FAE-45799BF9285D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":898,"width":733.0000000000005,"x":1543.773333333333,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"181F27BD-172B-46A3-8A25-E3E599A9AF73","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"241E3F57-678C-4507-A62C-FF83924A5421","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":61,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FAA11FF2-31A1-44B4-AE64-E8F161B79FDF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"0F48D376-4CE3-4EB8-BEB0-4CBAA99BB3B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":61,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B299116F-5BB3-4E97-9038-8B103C6EFD24","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"FE5C2CE4-0F22-4B91-B1DB-2664047D2750","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":61.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D1D37804-EC88-41B5-9B19-7A565A6EF753","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"2936EE15-CACE-40E7-A229-51714EB9B4A7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":60.5,"y":61.00000000000006},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CEF6ECD3-836D-4C08-BBE3-948A50A07B3D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"A0368F7E-2972-4577-B62C-5DF06043C42F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":472.5,"y":495},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1111A570-92F0-4AA7-80F3-F4F6A40FB968","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"DCE716B3-1933-4731-80BC-9E7446E7968C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":472.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"762F22D5-60A5-41BC-8FA5-3FEB558B64CE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"A7F8B2F9-889E-4235-B133-25B1D55F8BF1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":474.8955528408446,"y":242.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7804B00-5C6A-435F-957B-C56A80B2EF36","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"CFCE6F5D-94DD-4F63-B379-CF1FAE962E5D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":220.3955528408446,"y":-11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"205E4EC6-0B80-4A42-AE72-C4CE588F59D7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"843D7CD9-B905-4ED8-A960-1696533B7335","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":224.7723511495174,"y":108.6298457411079},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7B8709E0-851A-4C81-A6B9-CD877449BCE4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"A1ECE315-1094-4829-BAD3-DE5D5F0C9F2F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A2E8B80D-D940-42FE-A628-F8567FA85526","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A3D76173-6193-4CE3-AF89-3233E8797CE2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":2.842170943040401e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24BDB972-A23A-4AE1-8EA3-5A0E4C4F6936","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DCB766C5-D499-4DB6-B41B-971A4758035A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6783AA57-57D9-48A7-BB5A-2F6FD6F0D910","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C1D82E30-F28F-4F01-AC1A-F936CBF13712","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ACD0C524-B1A5-445D-95FB-5756EF2440E4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"30535F84-7915-4660-A655-36F0BAFB248B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA81834D-431B-4F25-88C4-BCE0055B293A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B4CA78C4-D173-4A79-B32D-44979742EEF6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1549F517-B02E-4F7D-9C8F-205E994B700D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"89E65D8D-A473-46A2-A28B-4F758A105507","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":43,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3062FF05-322C-4E97-86C8-4CED40A237F3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"42FD58ED-662B-4104-A9E4-9BD7A9B28316","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":456,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F22C7B65-0CAA-4794-AAAE-EF56453C9527","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"AD24CCB8-6C84-4FA1-BD69-B3CD2F1CB0E2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"09A22254-5581-4D67-A84F-423559568D73","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {33, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"BE21D810-C848-4741-B884-348093392214","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":456,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9B20CA32-136E-441B-BC3D-8F0E8F56AC0D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {35, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"592D5135-003E-413F-9600-91470B0CE103","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42,"y":33.00000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C9C3A33E-D666-4733-B83F-89D5BBB4062B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"436797A5-38BE-4A50-B4A5-D93E717D3668","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D0970D73-AAD4-482B-9C75-0709ABD5ACDC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"45152FC4-38CC-425F-8B43-4B35F6BDA4E7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":22,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8DBBD741-95B6-4555-8992-9CC13E0054C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"55D343ED-6DFC-4AF1-B0D3-30B9F186767D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"43F28D25-3FAC-4508-9DDB-660E0E74CCBB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8AD26059-F71A-4917-9381-739CC4C3562F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":485,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"112C91B2-C218-4066-986E-D192284E411B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4DE7CC2E-677E-442C-8B74-7EE9D7C358B0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":295,"y":345.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2C30BFD0-1831-49BD-9787-66791D47B7D3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4AFE121E-C59C-44F4-94C0-A00E1D2FD876","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Round 1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":251,"x":143,"y":820},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"63A3258C-0F6C-4376-AADC-806593AEFA9D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333333},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Round 1","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":1.183333333333333,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 13}, {241, 51}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"rectangle","do_objectID":"B1C11423-677D-4D7C-A313-E358258B07E8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":146.0000000000005,"y":42.00000000000009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4AF5BD4D-DF7B-4782-B67F-E74E8A3C7281","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"636DF482-E456-46D2-877D-F1E73BAFF698","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":197.0000000000005,"y":33.00000000000009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C04B295F-8F39-4683-AB9E-8344CB0CA10C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"1E75D1B3-5124-49CE-B4B0-E21005BA624B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":608.0000000000005,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"26D402A5-FEF4-49A3-AD56-52E676B52D3D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"triangle","do_objectID":"94DCDE97-3572-431F-B11E-4C7EE68D3FE4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":51,"width":51,"x":547.0000000000005,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"578AAA7B-9343-4137-B486-E38CC1B6B40F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false}]},{"_class":"group","do_objectID":"CD899597-1357-41CC-888B-012A03D64A70","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":898,"width":733.0000000000007,"x":2349.773333333332,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"208F50EC-EC39-4D69-A6BC-E0A11D51DAD2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"1A98B091-C98C-4A4A-984B-6E11F5C80313","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":61.00000000000023,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"08DFA38E-AD41-4D83-9FFD-3E0BD4D63D6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"770A853F-546F-4728-8401-0FF9175E3D5A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":61.00000000000023,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"873FF3FC-9C3B-4380-B38A-624E0A65BF02","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"393A44C8-D616-46F6-ADC8-E7B0601707D4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 21","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":61.50000000000023,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"00FD57CD-1987-4A26-B5F6-E0288F0DCE80","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"C5B529DD-B0AD-4328-B027-6C330CBA2B76","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 22","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":60.50000000000023,"y":61},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3BFBF773-8DE9-4649-876C-02159F20ED0B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"5B96EECA-FD2A-415E-90E1-4AF462F61D2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 23","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":472.5,"y":495},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52461240-7A73-4286-BEB7-692DAE2B6ED6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"206942B6-2A53-4194-8D85-5D69D16EF960","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 24","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":472.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E285FAC7-1294-4251-9792-F02C5F82092D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"455801AE-AE48-4B1C-93DB-B197C27DC9DB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":474.8955528408451,"y":242.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1DC84AA8-BDB3-42B6-AA90-D6615BAEC291","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"E9BA1949-40D6-4816-BD2A-73D51A03DB86","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":220.3955528408451,"y":-11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0D4803A2-B714-4BAB-90B4-176D82E9BAA2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"94BB026E-722C-4DC8-BECD-761029F3CAE3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":224.7723511495178,"y":108.6298457411079},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"74E4272D-7486-485B-A932-A9860A6C9C4F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"CD5C3780-4445-499E-BB56-65CD83FE0EF8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":2.273736754432321e-13,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6A30EFD4-3871-41AF-9767-546E988CD17A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"6A47D96B-97B5-4DA1-A048-C05193EAD6A4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":2.273736754432321e-13,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C21B9601-38E7-4F4A-A3AE-7824984A33E6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"AC7444EF-A751-47DD-B0FD-278E9EFECD0C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A06FEB3-EE98-4D23-8495-9DFFEB2FE857","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"84A3F77A-FE9E-4DB5-8E0C-4DDD254AB8CF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 21","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":2.273736754432321e-13,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"75129232-2066-4239-BBAC-401B6FCFBD31","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"F7D0D805-AC0E-41FC-B07E-99CAEA9C058C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 22","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"95446E28-A1C8-46A4-9528-02F1B046052D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"64217B4B-AD38-4201-82CC-79CFE8C481F2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 23","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"05083609-28D9-414C-A3D3-8A89AFEC9A6B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"2B2A7123-2B26-40D5-B950-4B664BADCE24","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42.00000000000023,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"07E52DC2-2670-46B4-BBF2-5DD279FDF0D8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"CF4154B8-6EC2-4100-91C2-0510167BC4D2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"05E47655-6FC3-439C-87EF-4B0CCA13E8DA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"278BAD75-98AE-42A0-8A32-5CBCFA225BEE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":22.00000000000023,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3BAAFC59-9F49-43D2-85EE-3AAD85C3FEDB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8C6AC53D-4EA6-45F8-811E-1BAB78BD4301","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 5","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DD63CB0E-905A-4884-B0DC-90EF49D5EB46","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3BAF9342-A19D-461A-9634-2E64A1BB575A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":485,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"67D2F6F6-7EB3-4F14-91DC-85B9417C6E19","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"418B9C93-93A9-45BD-A4EE-576F9171911B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":295,"y":345.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9236B988-52E8-4668-9C4E-9EB3EB075134","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"1DFDF1DC-EAD4-4D3D-A11A-FD81897A5D5C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Round 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":251,"x":142,"y":820},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D3ADF027-EFD5-4533-9F58-A4437422974A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333333},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Round 2","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":1.183333333333333,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 13}, {246, 51}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4C72C878-C62F-47F5-A732-7DA44D03E222","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":197.0000000000009,"y":33.00000000000006},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EC34D664-DCE9-4595-8E76-AAF149FD9B04","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3C84DAC5-4C48-46E1-A0D9-5CFCD3F56CFC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":608.0000000000009,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC8CFE3A-C435-44BD-A1E2-1BBC03AC842C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"triangle","do_objectID":"82B0DCE4-0CD8-43CB-ABE0-0F76B7508AB6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":51,"width":51,"x":547.0000000000009,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"850DC908-1EBA-4E28-BA7A-FC064FE304DC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"triangle","do_objectID":"1EA7C101-EAAD-4CE7-A81E-255DE6D31513","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":37,"width":37,"x":482.0000000000009,"y":220},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4D4C033F-42FC-4565-807A-C15305B7E30C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"triangle","do_objectID":"9FE327C4-375C-484F-B53D-C686E6AE8DC3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":37,"width":37,"x":452.0000000000009,"y":458},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AFDCAE0D-17A0-4C09-AF15-5634C4910978","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"rectangle","do_objectID":"862DED48-133F-4CBA-A5EF-807325168D13","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":43.00000000000068,"y":224},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8D84B9B6-920D-415C-87BF-8F64100A6728","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"283AD711-DDF4-470C-ACA0-0F0B314A28F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":145.0000000000009,"y":43.00000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7CC719F-7A45-4C55-A4FD-7C7485F612CD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"D16A576A-7F66-4F5B-A7B2-873B416544C0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":32,"x":429.0000000000009,"y":223},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA8F908B-C531-4B97-BFDE-08CD79E674C7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"shapePath","do_objectID":"78131F4D-90E5-4163-82AF-93E1E6529360","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 25","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":3216.773333333333,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06221CC0-392D-4169-8822-485719002C12","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"EAE82284-0B20-4D2B-9E42-B299213948DC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 26","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":3216.773333333333,"y":244},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8D1C70C-D9E2-4D1B-89E0-57E84FFF7330","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"CDC8F3FD-92E8-4F11-8046-CC56B0AB1B41","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 27","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":3217.273333333333,"y":244},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B1866276-F2FA-42D6-9BC0-E85476FA8D4B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"25769DAF-021B-4E2E-8BA8-BC3480AB3FF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 28","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":3216.273333333333,"y":62},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6F7059D0-59BC-438B-A889-CB3096DDC505","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"9C3CECD2-6483-406D-AB68-56F27CF8C012","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 29","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":3628.273333333333,"y":496.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"28220961-E765-459B-970E-0620E3BF2FBC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"5A7FA486-A0FC-4808-B55E-ABBACF9AE786","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 30","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":3628.273333333333,"y":244},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"02444A75-4EAF-4F8D-8477-403CD7FF041D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"111C722E-C407-4275-B184-15788219B5EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":3630.668886174177,"y":243.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7487D9B0-81CD-401A-A424-A4FD9B840E4D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"7E0285B8-E43D-458B-BFAA-735713B39B6A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":3376.168886174177,"y":-10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4E5B7A58-F8B0-4485-A771-BDE5FD1F1AF8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"5683CA2C-4389-4878-824A-77CAC4ACAE6E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":3380.54568448285,"y":109.6298457411081},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6EAB730E-2530-42D9-B3C9-0B7010D999EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"282F8B74-52C3-4563-99A1-CD632855654F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 24","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3155.773333333333,"y":182},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8953E579-3B16-4560-A4B8-920F3B51CBF2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B6815C97-D8A1-40CF-B05B-44DD5812546C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 25","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3155.773333333333,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"573A8FC0-F5AE-4596-939A-419D71EA75C4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"CBA62E33-DE7B-49C1-8CC8-2247E19C537E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 26","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3566.773333333333,"y":601.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E9C32379-21E8-4753-BFB6-355F4FC0083E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"53DECBBE-E975-46C6-BEA6-E76EF41DD673","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 27","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3155.773333333333,"y":420.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BE7BCB6E-3A18-42F2-B602-892263C3DB66","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0A3AE8D8-767B-48A8-B8AD-CA5682C999AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 28","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3566.773333333333,"y":420.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A689FADD-656A-4688-B098-D65740E36658","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"176E3E12-7600-4E48-93A6-77B54E3EA3AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 29","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3566.773333333333,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A9742A3D-BA57-4C83-B930-DFB14C78DCBF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C4F68604-BF7B-44D0-B8F2-B80D5F996426","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":3197.773333333333,"y":34},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E7D6F8E5-9B1E-498B-A253-886CF19F50F1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3ED023BB-83EA-41CA-A95C-54F3E1CB1A3F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":3613.773333333333,"y":633.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"85BB8B65-592E-4803-9017-A22C33AEA6BD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"EC94CDBD-A2F3-49AA-BEAA-FFBB2B593FFA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3177.773333333333,"y":330},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E4F750D6-F533-4F8F-8D81-A248AD845516","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D56A353E-4152-4DD7-8976-66ADB1706B4F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 6","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3408.773333333333,"y":179},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4C2EDA04-C174-4B49-8978-4AC0DD27DB5C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"98113ED7-2A7E-48C6-8647-7EECCF167973","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3640.773333333333,"y":330},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F2424D90-EFCE-4E2D-9D4E-30D2296D4D6B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"25C1F904-FE14-44EB-A3E6-CF7F7FC9F7B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8 copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3450.773333333333,"y":347},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2D7ACD39-782B-43A2-8271-8BCB0F7222C3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"611C3C65-9847-4A08-926D-1443D6276B64","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Final","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":152,"x":3353.773333333333,"y":821.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"313BAB7F-1368-43A1-B6F0-324F795F8745","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333333},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Final","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":1.183333333333333,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 13}, {149, 51}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8818B945-BD7F-4A0D-8E05-83648A9A5A6A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":3352.773333333333,"y":34.00000000000023},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1FCA9FDA-4B09-4055-BF2D-0080F2E83EF1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"CEE6F936-08F6-40CE-920F-7EAE3473A4A9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":3763.773333333333,"y":633.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D4A56462-4122-4206-82D2-2B61DEE5AC8A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"triangle","do_objectID":"399E0ADF-FE35-446D-B90C-2B0FD667AB6B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":51,"width":51,"x":3702.773333333333,"y":633.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D3228EEF-E53B-4C7D-916E-77C56CD2499D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"triangle","do_objectID":"17CFE41F-9E8C-4FA3-9D24-A0596B8CF9BA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":37,"width":37,"x":3607.773333333333,"y":459.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5CC43625-1523-4200-8FFF-89BE025CC193","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"rectangle","do_objectID":"C3C51D84-1A65-4D7A-8EAA-90071634A41F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":3198.773333333333,"y":225},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1CA3C6E8-19CB-4674-84ED-C9E18EF26909","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"0A41F763-52FC-4901-BF64-10A944863C1D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":3300.773333333333,"y":44},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24A62901-841F-43F0-94FC-6437066D65ED","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"8C8670D5-7D04-4751-8DA0-EF77DD7E847F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":32,"x":3610.773333333333,"y":225},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C0B379B4-B1F1-4B81-9B27-084EFCA23DCC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"158D8879-77D7-4F94-A279-1F619EA05E5B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":32,"x":3200.773333333333,"y":464.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"82E50FA6-BA38-46E7-AF30-1000A3AF59BB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"A9EDB322-10FE-453F-A9A6-34961E4CBF14","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":492.6666666666667,"width":530.9999999999999,"x":0,"y":238},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9F935034-120C-4F66-BB00-3504D804B5F4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"EA875FB1-4165-4C0E-93A8-DD456E4AC2D7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":342,"x":19.11333333333317,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8572BA8E-C27D-465B-9622-0708D8A5F940","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"3D90199B-9CF7-4098-8E58-9265BCF0907C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":122,"x":0,"y":27},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4408EF63-BD3D-4DC3-A2FC-60761342318C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.7172131147540981, 81.749999999999972}","curveMode":1,"curveTo":"{-1.7172131147540981, 81.749999999999972}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.49999999999999983}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.7172131147540981, 81.749999999999972}","curveMode":1,"curveTo":"{-1.7172131147540981, 81.749999999999972}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"text","do_objectID":"367CF562-2EA2-49DB-B7A6-84150A27E581","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Physical","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":189,"x":153,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BB2A990B-E449-479F-AE57-816DF5E567AF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Physical","attributes":[{"_class":"stringAttribute","location":0,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {186, 47}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"A3744FE6-2E81-456D-8060-93EEDEFEF9EF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":518.9999999999999,"x":0.4433333333331575,"y":370.6666666666667},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90C4B512-0E4A-4471-8CB3-7AA36520365E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"64611BF3-03E6-405A-A83E-1DFBAC37EC74","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"057C1024-BF3B-4DC4-B2F0-9C09DB9BA65A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"05F4FDDD-5BEA-4844-B9B9-337CEC71E8E3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Internal Router","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":357,"x":161.9999999999999,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6BB658E1-B909-4220-B70A-B365E8E3734C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Internal Router","attributes":[{"_class":"stringAttribute","location":0,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {355, 35}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"B1AABD3A-F200-454B-A2C1-5B96A0317ADC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":530.9999999999999,"x":0,"y":227.7777777777778},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8BFC5AA-6175-4004-8322-3041392EABEC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"B91B122F-7B26-446B-8060-7F1560D4870D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 30","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A8960D3-706F-4E69-B1DD-CED29D83C6DF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"830EC12F-94E5-464D-8093-6D78F09FF339","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"External Router","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":369,"x":161.9999999999999,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"56677FF3-14C9-445A-8CEB-EF6569F02CF4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"External Router","attributes":[{"_class":"stringAttribute","location":0,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {366, 35}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"FF072AF6-EF2D-4B31-996A-20BD4DE5925B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":436,"x":19.55666666666679,"y":121.8888888888889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9F884CA6-B480-4FE8-AD8A-6BA4891501AE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"04EF648F-8028-4EB7-A226-9C29B8D86777","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":121.8955528408447,"x":0,"y":27.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F2A8DC69-1519-4A41-889B-9B492F940C6E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[14],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4036856388700181,"green":0.4036856388700181,"red":0.4036856388700181},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.2666217039306935, 481.00000000000102}","curveMode":1,"curveTo":"{1.2666217039306935, 481.00000000000102}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5455490249658812, 58.000000000000234}","curveMode":1,"curveTo":"{0.5455490249658812, 58.000000000000234}","hasCurveFrom":false,"hasCurveTo":false,"point":"{5.1469257555777798e-19, 0.50000000000000178}"}]},{"_class":"text","do_objectID":"4C8394CB-2DCE-4FDD-8C63-128B7BF6D378","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"BGP Session","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":283,"x":153,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"45D00912-9650-47A2-AAC9-A4521E030D9C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"BGP Session","attributes":[{"_class":"stringAttribute","location":0,"length":11,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {280, 36}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"1BFE1602-17D2-472D-8914-4F86342074EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(c) Forwarding Plane","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":88,"width":713,"x":4011.273333333333,"y":958.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"50648227-E1FB-41D9-BB75-9EA84925F63F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(c) Forwarding Plane","attributes":[{"_class":"stringAttribute","location":0,"length":20,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{24, 14}, {665, 65}}","lineSpacingBehaviour":3,"textBehaviour":2},{"_class":"text","do_objectID":"6A095AAE-82CC-4D11-87C8-8A01D1ADCA46","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(b) BGP Propagation","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":688,"x":2255.273333333333,"y":963.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A9D33B0E-DB27-4856-9693-3878BCB71B98","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(b) BGP Propagation","attributes":[{"_class":"stringAttribute","location":0,"length":19,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{16, 14}, {655, 65}}","lineSpacingBehaviour":3,"textBehaviour":2},{"_class":"group","do_objectID":"A2D96321-81C8-4747-9405-3DD9919CB513","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":722,"width":533,"x":4114.773333333333,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DC3983FA-AE2E-49E0-BCFF-5688C26C179E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"0047A23F-2CC5-42A9-9543-CE218E727EA1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":351,"x":122,"y":241},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"37007BD0-078C-44D9-BF0C-3B285D4ADF39","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549854, 0.75000000000000011}"}]},{"_class":"shapePath","do_objectID":"C3190525-41BD-4E70-AFE6-A4ADD13AC62C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177,"width":1,"x":61.5,"y":303.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1824FF1E-42CA-4FBF-804A-8DD8A06C2185","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.3474576271186469}","curveMode":1,"curveTo":"{31.999999999999989, 1.3474576271186469}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.32485875706214756}","curveMode":1,"curveTo":"{31.999999999999989, 0.32485875706214756}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"64472253-678F-4228-BCFE-CCE31602199D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":120,"width":1,"x":60.5,"y":122.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D5BB1E2-4081-43A1-A74B-38DAC0B0EC30","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 1.5125000000000037}","curveMode":1,"curveTo":"{31.999999999999972, 1.5125000000000037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999867, 0.99999999999999656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 0.0041666666666676788}","curveMode":1,"curveTo":"{31.999999999999972, 0.0041666666666676788}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"CFAC4A51-0D6F-47C1-AB5B-1E388D318205","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":120,"width":1,"x":474.5,"y":480},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C840958-B4F8-4C12-B3CE-70D696822F91","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 2.0208333333333393}","curveMode":1,"curveTo":"{29.999999999999964, 2.0208333333333393}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 0.51250000000000151}","curveMode":1,"curveTo":"{29.999999999999964, 0.51250000000000151}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000045453, 0}"}]},{"_class":"oval","do_objectID":"AE9DAE16-553C-45AA-8950-44242585FED0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BA353FC4-4E71-41F7-9FEA-2EFC9004F9B9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"73E0158A-EC67-4DE6-BD5C-C5FD684F1A51","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":2.842170943040401e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F0D023D1-F90D-4FE2-91DB-CFCC082FF25E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"7D74978B-FEE6-4CE7-A03E-C957F1753984","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"68E4622C-737A-4035-B1FB-FB9511C5F900","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C08D59F5-12E9-4F7F-BB29-BC2022A1F98F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"790F20BB-532A-4D3B-A5AD-19E4B8E68D6A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"3BD418C9-05F1-4883-B14E-E0ECEDBFDB0F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A15882E6-0513-48F9-87BD-D80868704319","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DBD2A64B-CF1F-4480-847B-C3AA93ADD68A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"516BE512-FD68-40B3-A9FD-92D4E1599F7B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"49175A70-01E5-433B-A224-4E93F59F241D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":43,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2B757FF6-0BEF-4BD6-AF42-CB32D94CDD00","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"109B7350-B8AA-4F7E-84A8-796DF7AA34ED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":456,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B98A3E83-CB5D-4FE4-9D49-464398A113E8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"A8042410-B893-489C-AE02-7D1A2ADD93E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DEDBEE8-F665-4FDB-B705-D667A4A2B34E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {33, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"884C9103-70B6-4A37-BF96-6878ED7E561B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":456,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B62AE198-A86E-4814-8BB4-CA347D2FAB56","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {35, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"99E1B981-B47E-41D0-AAEA-D8F782882A58","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42,"y":33.00000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8A17F550-417E-4FDF-A775-4E31EDB26E6D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"90603F08-5EF3-462B-ADAE-A874E22BC595","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7AFB8B1E-BAAE-4F3D-B6BA-328903380DFA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"ADCE924C-6DF9-45CA-8142-18CDF87A77ED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":22,"y":329.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6FC02C5F-3308-4601-8556-1FA4ACB4E5AB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D012F9B1-2178-493D-AB27-B95BDC56ACCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7E5A571C-D502-4C81-B1F1-20EC843E184F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.33882/old/figures/user.json <==
{"document":{"pageListHeight":85,"pageListCollapsed":0},"EB0575C0-53E6-439B-967C-94B3938B0C70":{"scrollOrigin":"{368, 202}","zoomValue":0.1879316005215029}}

==> diff/git-latexdiff.34107/new/figures/document.json <==
{"_class":"document","do_objectID":"2AA2F351-79A5-45DA-BDCA-B5EDD199E50E","colorSpace":0,"currentPageIndex":0,"userInfo":{"flowArrows":{"arrowConnections":[]}},"assets":{"_class":"assetCollection","do_objectID":"407659CD-18C1-496F-8BF3-887FFF35FCE6","images":[],"colorAssets":[],"exportPresets":[],"gradientAssets":[],"imageCollection":{"_class":"imageCollection","images":{}},"colors":[],"gradients":[]},"fontReferences":[],"foreignLayerStyles":[],"foreignSwatches":[],"foreignSymbols":[],"foreignTextStyles":[],"layerStyles":{"_class":"sharedStyleContainer","do_objectID":"9A8F37C2-DF9E-4BD5-BFDB-C830FDB25FD6","objects":[]},"layerSymbols":{"_class":"symbolContainer","do_objectID":"A09AAD53-2F57-41F0-BA04-98E7136926C9","objects":[]},"layerTextStyles":{"_class":"sharedTextStyleContainer","do_objectID":"44543A82-5F63-48B5-A43E-1BF99A5E10E0","objects":[]},"pages":[{"_class":"MSJSONFileReference","_ref_class":"MSImmutablePage","_ref":"pages\/EB0575C0-53E6-439B-967C-94B3938B0C70"}],"sharedSwatches":{"_class":"swatchContainer","do_objectID":"3B498D1B-44A8-4990-933F-87A49B29D830","objects":[{"_class":"swatch","do_objectID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860","name":"Internal Nodes","value":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837}},{"_class":"swatch","do_objectID":"7D822526-8259-4BD4-8787-12753EFE7EEA","name":"External Nodes","value":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296}}]},"documentState":{"_class":"documentState"}}

==> diff/git-latexdiff.34107/new/figures/meta.json <==
{"commit":"932244b639e24421d42316c5db14720f20458126","pagesAndArtboards":{"EB0575C0-53E6-439B-967C-94B3938B0C70":{"name":"Page 1","artboards":{}}},"version":136,"compatibilityVersion":99,"app":"com.bohemiancoding.sketch3","autosaved":1,"variant":"NONAPPSTORE","coeditCompatibilityVersion":136,"created":{"commit":"932244b639e24421d42316c5db14720f20458126","appVersion":"75","build":129697,"app":"com.bohemiancoding.sketch3","coeditCompatibilityVersion":136,"compatibilityVersion":99,"version":136,"variant":"NONAPPSTORE"},"saveHistory":["NONAPPSTORE.129697"],"appVersion":"75","build":129697}

==> diff/git-latexdiff.34107/new/figures/pages/07E728A4-6089-47BA-B7E9-16085B72CB4B.json <==
{"_class":"page","do_objectID":"07E728A4-6089-47BA-B7E9-16085B72CB4B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"99D03CBC-DFD2-443F-9BEE-E84E6E07C659","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"3B416AD9-6AEB-48E9-BF86-E3F6C3DE4F97","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"synth-architecture","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":1177,"width":603,"x":283,"y":-105},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"502941D4-9C53-4EE3-B69A-8DEFB150D0C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"6B4E8E26-6831-4DCF-99DD-7E65BB1A0BF7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.30061307601411,"width":1,"x":244,"y":232.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BA30BE6F-BE19-4D53-BCC3-85862095383B","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, -3.715136657468476e-18}","curveMode":1,"curveTo":"{0.50000000000000011, -3.715136657468476e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000000011, -3.715136657468476e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, -0.079246852270515353}","curveMode":1,"curveTo":"{0.5, -0.079246852270515353}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"shapePath","do_objectID":"479761BB-B86E-49D9-9C66-156A2AD92896","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.5,"width":169.5,"x":75,"y":757.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1F66FFC1-7240-4F7D-8184-D15868FE929D","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, -2.5970129230997812e-18}","curveMode":1,"curveTo":"{1.0000000000000002, -2.5970129230997812e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, -2.5970129230997812e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, -0.49340747949586561}","curveMode":1,"curveTo":"{1, -0.49340747949586561}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.25513053220004078}","curveMode":1,"curveTo":"{0, 0.25513053220004078}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},{"_class":"shapePath","do_objectID":"BD3D596D-B683-4979-B5D7-849381F208BA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.5,"width":162,"x":244.5,"y":757.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"37EEA247-925B-4780-8596-8D0E102EFDCA","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.6554303850446429},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.4802973661668763e-16, -2.5970129230997812e-18}","curveMode":1,"curveTo":"{1.4802973661668763e-16, -2.5970129230997812e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.4802973661668763e-16, -2.5970129230997812e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, -0.49340747949586561}","curveMode":1,"curveTo":"{0, -0.49340747949586561}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999956, 0.25513053220004078}","curveMode":1,"curveTo":"{0.99999999999999956, 0.25513053220004078}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999956, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999956, 1.0000000000000009}","curveMode":1,"curveTo":"{0.99999999999999956, 1.0000000000000009}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999956, 1.0000000000000009}"}]},{"_class":"shapePath","do_objectID":"5BB73D97-355E-47AE-9AE4-CA56619D55B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.5,"width":1,"x":244,"y":757.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"374C9B31-CCD1-4563-AE20-D9EBA5DBF0A6","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.6552109491257441},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000001199, -2.5970129230997809e-18}","curveMode":1,"curveTo":"{0.50000000000001199, -2.5970129230997809e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000001199, -2.5970129230997809e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999998801, -0.49340747949586555}","curveMode":1,"curveTo":"{0.49999999999998801, -0.49340747949586555}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999998801, 0.25513053220004073}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 1.0000000000000009}","curveMode":1,"curveTo":"{0.5, 1.0000000000000009}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1.0000000000000009}"}]},{"_class":"shapePath","do_objectID":"D0819973-E22A-42F7-840E-41A21DCCC874","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":65,"width":1,"x":74,"y":1052},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0BCF2673-E1A5-4C0C-9886-17CEA627C89F","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, 0.0076923076923076893}","curveMode":1,"curveTo":"{0.50000000000000011, 0.0076923076923076893}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000000011, 0.0076923076923076893}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, 0.0076923076923076893}","curveMode":1,"curveTo":"{0.50000000000000011, 0.0076923076923076893}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99230769230769234}"}]},{"_class":"shapePath","do_objectID":"D559EE2F-4E91-4E9D-BBEE-FAA5D27E382C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.8294246368862,"width":1,"x":244,"y":86.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"14D381EF-8500-4CD9-8775-958B1676822C","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, -3.7402888254259229e-18}","curveMode":1,"curveTo":"{0.50000000000000011, -3.7402888254259229e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000000011, -3.7402888254259229e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, -0.069707763168801604}","curveMode":1,"curveTo":"{0.5, -0.069707763168801604}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"group","do_objectID":"A656A335-DC96-42DE-93A8-FF147E799E7B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":228.5,"width":219,"x":57,"y":413.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F0A7423-BB47-4206-81E7-7CD7DC89406F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"E76A2F8F-8A8A-4600-9F34-BF4AE626BEB4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":70.38085211048305,"width":1,"x":186,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3E3CA068-E100-4DAB-B78F-2A93F9572BB7","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, 0.22733455933274846}","curveMode":1,"curveTo":"{0.50000000000000011, 0.22733455933274846}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 2.0186435432676298e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000022, 0.30378791204345806}","curveMode":1,"curveTo":"{0.50000000000000022, 0.30378791204345806}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"group","do_objectID":"7136966E-1EEC-4FDD-A090-0D40F99605EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":151.2087048367277,"x":0,"y":59.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5250CD17-D779-4BB0-B823-E28F6734EB6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"75389CD4-3C22-4E46-AF15-70A6C8F8EE5E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":60.70870483672776,"x":90.5,"y":45},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D87096F7-46E2-4398-8EA7-8D3692D29CC5","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.52710727540740665, -2.4999999999999969}","curveMode":1,"curveTo":"{0.52710727540740665, -2.4999999999999969}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-7.2380745275999878e-16, 0.49999999999999289}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.55525323637500057, -2.4999999999999969}","curveMode":1,"curveTo":"{0.55525323637500057, -2.4999999999999969}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999911, 0.5}"}]},{"_class":"group","do_objectID":"D3A99346-0D6B-430C-9633-0C51E9236E52","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":90,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"26155926-0FAF-4BD6-8625-1674723D65D7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"4D3CEE22-4CEE-414E-BF7E-45B2BA660668","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":90,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"27D5C3FC-7A81-4954-9975-091F1A1DA5D6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"B77E8BF0-B922-45A7-9593-6745AB0C4B31","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":90,"width":90,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"699A756C-E69F-45A7-95B3-B3AFCF6357B6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9356764641360961,"green":0.7660677709061799,"red":0.6529075662389835},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"97429621-3849-46F4-96CC-0E1E8E9C396E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"z","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19,"x":35.5,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"549ED4A9-18B5-4699-9B51-3C90A59F18C4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5833333333333335},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"z","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5833333333333335}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 14}, {17, 20}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]}]},{"_class":"shapePath","do_objectID":"35FE1D8D-523F-4267-98B3-0DB2A29C71C9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":94,"width":1,"x":187,"y":134.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8FCE364F-7E1B-47A2-B247-DEFAFAC4568A","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.50000000000000067, 0.10106382978723427}","curveMode":1,"curveTo":"{-0.50000000000000067, 0.10106382978723427}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.0053191489361701372}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.50000000000000067, 0.10106382978723427}","curveMode":1,"curveTo":"{-0.50000000000000067, 0.10106382978723427}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99468085106383131}"}]},{"_class":"group","do_objectID":"4B034317-0316-4DE3-A312-49A99EB88BF6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":94,"width":64,"x":155,"y":50.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0987C57B-16A2-4E54-950B-EFDAB63A620B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"F8F34493-588B-4C6A-8C7A-57A42B6188F9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":64,"width":64,"x":0,"y":24},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3D346177-00DF-4A1B-9237-110051E29238","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"DC7D3D1A-9AFB-443F-A7DC-04E8FB567283","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"+","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":94,"width":47,"x":8.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"58515DB1-ACD2-4AD9-8148-2B7DDC192787","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":78}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.3541503021682518,"green":0.3541503021682518,"red":0.3541503021682518},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.3},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"+","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":78}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.3541503021682518,"green":0.3541503021682518,"red":0.3541503021682518},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.3}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 36}, {41, 40}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"group","do_objectID":"8FC469AB-B7F5-4E3B-AD4B-D5B96401E85D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":479,"x":1,"y":151},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"33AEC476-F873-42A5-82D1-EE1C6E431BA4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"D87DA093-A0E8-4488-85C9-399A81A0F1B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":479,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F3F84E38-18BC-4856-A5F7-FBB743B83C1F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"E6564650-A4F3-4FE0-9B4B-78EA0BA0EE8E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Embedding","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":220,"x":129,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E92EC896-DCC0-4F93-A809-4EAB1790AFE7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Embedding","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{33, 7}, {154, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"97C564C1-AD0D-4A10-B2EE-657C31A5A491","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":17,"y":703},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DAD4B64A-9739-4A5B-835B-631CB6687DA6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"03D76C87-FA00-4B35-A95A-55BC18676170","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DB716607-0395-4858-A397-0063B77FEF58","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6341898104039634,"green":0.6341898104039634,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F57ED46A-22C3-4F9D-AB0B-6926CFF76F8D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ReLU","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":53,"x":178.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7822D935-6CCC-4369-A2C6-65BB67DFEC92","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"ReLU","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {50, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"90386999-AA3D-447B-BF5E-C9C7D9966D5C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":595},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57FE58D9-FA64-494D-8D62-2A62E1BDEFC5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"C3CBA8EA-A788-48E4-A0EE-56645674F7B4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A70CC3B-DE05-470F-8187-677A970E3E92","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"5CCB9FD6-F153-458B-BBD8-30D7B6DF0DCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":17,"y":52},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B341D4A4-4DFA-4071-9E63-274E1756A9D9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"819E2398-AB85-4405-8C71-3C1B77612C2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F96358CA-7824-42CF-B50F-F87A7B19397D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6663955316310975,"green":0.9376991969437479,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"B4E8E2D1-BD11-4814-93A5-F972DA02D3BC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Graph Attention Laye","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":202,"x":105,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"00FC0CC2-1DF4-4A49-905D-6402E3EB0C94","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Graph Attention Layer","attributes":[{"_class":"stringAttribute","location":0,"length":21,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {202, 20}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"3D64AEEF-014A-478A-8A7B-EDF56D573B1B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":17,"y":98},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E0431F09-0948-4FFD-9BFF-D3B66CE31E6C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"0DD3F2AE-D723-4C26-9A09-8B420D1FE629","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"48CC5AF2-E60F-4955-8B2C-29CCBDF6DDE4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"F7BDDFD9-A7E6-4682-AEA6-ADC388E42A2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"487C38EC-0EF0-4199-8C3C-F4388A0BB5AE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9407308827275815,"green":0.8633758746119456,"red":0.8574646376507912},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"D4C3C0CF-7C54-4788-A5AE-F74C3E82F2D8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ReLU","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":53,"x":178.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"827841AA-7C2B-45C0-9AA3-0BFFF6FC3C97","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"ReLU","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {50, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"55219586-6EF4-4CEC-953F-2C5FB380792F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Processor","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":142,"x":174.5,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0E9132DA-1604-4887-B59B-83B99947D56E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Processor","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {139, 22}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"728385E1-8AEE-4327-AF5B-CB5D3858D62E","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":12.38575978758843,"x":421.5085859170186,"y":47},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9891C36F-5228-4148-845B-6B3BFF1ED57F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"text","do_objectID":"66C12108-7F59-4BEF-A08D-E29F6810E282","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"6x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":22,"x":444,"y":75},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54D7064F-3BFB-4BA2-B833-08FFB0D401C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"6x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {22, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"6B8CA03F-23B1-486B-A30A-8D26DF47BCC9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":297},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6C3FAC2B-10CC-4A74-9D1B-DCBBB018DE6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"363019BA-7F6B-4763-8CB0-41DD9B68C8F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D64C9A89-B36D-4AB7-8C47-A950A2E09709","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"C399DE82-89C4-4A89-9399-D75752CD7821","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":17,"y":52},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E6B4A092-15F6-45F7-B356-A4DAD7DF736F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"0C047A3D-6FE0-427D-8E16-771D7274D58B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BB08B761-61F5-4C50-B9AE-A37903ACD9C7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6663955316310975,"green":0.9376991969437479,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F629CFA7-703C-4EBE-8C66-9A0FFD8AEEBB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Graph Attention Laye","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":202,"x":105,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69450A7E-7088-49CC-8F3F-2198B8994D70","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Graph Attention Layer","attributes":[{"_class":"stringAttribute","location":0,"length":21,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {202, 20}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"E5BCFF99-A1C6-4B37-B45E-5FBE5B5D8F05","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":17,"y":98},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"78AF391B-E9A2-4530-8ED2-D24F6439667A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"715D5552-ABCF-4D45-8998-87C099D1A1AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ECDB0E80-6714-455D-9044-5FAE9DC7AADE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"CC69446D-5637-4701-BBDB-6E43119994E4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"30D74613-E067-457E-9373-E972D24F1B13","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9407308827275815,"green":0.8633758746119456,"red":0.8574646376507912},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"BD2DE498-662B-4348-B9A2-73CB3D8F3665","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ReLU","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":53,"x":178.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B217017E-5499-431C-ADB9-3A518FAFFEBE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"ReLU","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {50, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"AF6ADE43-6775-47C0-9ADF-2D4B8DC93FEE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Encoder","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":116,"x":187.5,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"887E554A-6A2D-450E-AE6A-54EB02CEA521","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Encoder","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {113, 22}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"3F52AA9A-FE18-4E0A-8E51-C5FC4653A464","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":12.38575978758843,"x":421.5085859170186,"y":47},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EFF70EA0-A748-4593-94D5-BCDD72B86FC1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"text","do_objectID":"C1798626-076A-4EB9-AECD-A6C20FB9E32B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":22,"x":444,"y":75},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F3634D66-1631-41FD-B475-4DA6C169466E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {22, 15}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"rectangle","do_objectID":"F8B546F1-61C7-4358-AB42-BA5F7568DB4A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":209,"width":147,"x":1,"y":843},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B991F3B8-C874-4121-9999-ED7B61E5FA51","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"E030444B-D9AE-4DDE-A054-53933234390A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":209,"width":147,"x":333,"y":843},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F67BFB76-2F37-4C53-832D-3132890EFFD5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8941176470588235,"green":0.8941176470588235,"red":0.8941176470588235},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.3506840297154018},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"FAD4F33D-F708-4FA2-900E-93B9060E4620","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Argument Decoder","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":93,"x":28,"y":859},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3B167CF8-2887-4D1C-A359-745935DEB3B2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Argument \nDecoder","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 5}, {87, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D05AF2F8-7F9E-4200-8044-E54FCD74EEA4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":22,"x":581,"y":663},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"850C0DD6-9622-453C-B9BF-467C53669BFC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {22, 15}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"F7BEED87-EF10-4D2B-A8EB-18F0F77C3CC8","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":87,"x":484.5085859170185,"y":634},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7F1C2D98-4106-4F04-990F-3501FD9AB685","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"bitmap","do_objectID":"D8782111-ACA0-4580-A13B-D83759F6EBCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":73,"width":76,"x":208,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"28372AF0-D031-40AF-8F1E-1C2A28D9DE69","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/e27b189f3b07ec504190d988e5da9508529aa531.png"},"intendedDPI":144},{"_class":"text","do_objectID":"C917AFAD-3CA7-4AD2-8296-C6C4BAA22FF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"…","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":60,"width":51,"x":219.5,"y":898},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CB14C0B5-654C-4C8D-8214-D54BFBFD43CA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":50}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.8333333333333336},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"…","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":50}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.8333333333333336}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{5, 43}, {40, 6}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4BAF4B78-E2E5-451A-BDD2-CE7E8EA00CD8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Dconn2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":58,"x":46,"y":939},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EB4E6FF1-36AF-4A48-A3DE-5FBFA6FFA9BB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Dconn2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}},{"_class":"stringAttribute","location":1,"length":4,"attributes":{"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2166666666666667,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":13}},"NSSuperScript":-1,"textStyleVerticalAlignmentKey":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0}}},{"_class":"stringAttribute","location":5,"length":1,"attributes":{"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.1333333333333334,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":8}},"NSSuperScript":-2,"textStyleVerticalAlignmentKey":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {55, 22}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8E6A4815-97BE-4AD1-87FA-F7E3756D61A0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Argument Value Proba","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":147,"x":1.5,"y":1129},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FF1D96CE-F531-4926-8E8A-CCDC8146C21D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Argument Value\nProbabilities","attributes":[{"_class":"stringAttribute","location":0,"length":28,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {146, 40}}","lineSpacingBehaviour":3,"textBehaviour":0}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34107/new/figures/pages/4FB016CF-8D53-4C40-8A81-D87F87B96BDC.json <==
{"_class":"page","do_objectID":"4FB016CF-8D53-4C40-8A81-D87F87B96BDC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9DBFF473-42E7-4FFD-8FD3-2A69816D9786","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"3D158123-CE5E-4503-940D-FE919868521B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1242,"width":2180,"x":-156,"y":-24},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FEAB0DBF-CA87-4CA9-AA8A-BEBD7DD93425","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"CD8A271D-5AE4-4FCB-ADF1-72CC1A67ED22","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":1242,"width":2180,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0AF481E3-65FE-442E-B611-18DD7FF54F6E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"DD010E18-6F82-43D2-8AC4-2317507C1E84","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":340,"width":279.9999999999999,"x":76.00000000000003,"y":306.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0E85F4F5-A241-4292-869B-3229E558A052","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"A3AFC222-AD2D-4A04-B14E-EFA65A6B00FF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.4709141274238249,"width":203.4942758360059,"x":36.54994274724379,"y":113.9612188365652},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F99A6730-8E75-490C-87C8-45CF53F95B11","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"D2DCB38C-4692-4119-B47E-A0DC5EC795FB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":203.0003576907728,"x":36.54994274724379,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2F20388E-B15F-4E87-90C8-3BE933D13849","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"3E99AE2A-E182-4144-85D4-46E66013CF8B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452330317,"x":36.7969018198603,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"48DE4CF1-4642-4A74-8E66-CAE5FE84D508","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"6E57C934-05DC-4B3E-B9EF-D5D631ABB9CC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.70637119113576,"width":0.9878362904660491,"x":36.30298367462728,"y":28.72576177285319},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DC4812E-1702-4AE1-8AD4-326A41293C00","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"6620D30A-3B75-4956-A49E-67EC985D9C7D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.7063711911357,"width":0.9878362904660207,"x":239.7972595106332,"y":233.1024930747923},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F394B36F-541A-4B81-9835-34240417E6F6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"0EBED3F3-F46F-4FD8-B9DA-FB5BAE62850A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452329251,"x":239.7972595106332,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5FCC0579-CEB2-4D52-9C04-FC6C015B0796","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"F385834A-3289-4A48-8348-D64E2101E813","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.6066481994461,"width":39.01953347340893,"x":240.980466526591,"y":114.196675900277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D8CF6A23-A2F9-4DD5-8354-EBD67D05F0CF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"0C03BE55-1887-4238-8829-D3A2B3E158E7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":203.494275836006,"width":43.79501385041559,"x":116.3479853929143,"y":-9.918883070357467},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D4D909A-87A3-4D9D-A11C-A2B5265CFBDA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214913, 0.16551566224734221}","curveMode":1,"curveTo":"{0.98903615697270941, -6.3100566438656358e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270941, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119011913, 0.83783632733723856}","curveMode":2,"curveTo":"{-0.0036902158117899935, 0.16216367266278806}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055505458e-05, 0.50000000000001277}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270941, -6.3100566438656358e-17}","curveMode":1,"curveTo":"{0.99816007339702095, 0.83218232891401733}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999967, 1}"}]},{"_class":"shapePath","do_objectID":"9FB80D71-861D-4BDC-8399-4F5D82C88832","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":225.827336199336,"width":28.3544037957066,"x":117.8386849955116,"y":47.40445711563842},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2384CF17-D57C-4BF6-803E-2B140DF5269C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90035812620695954, 0.16551566224734143}","curveMode":1,"curveTo":"{0.88059467471684649, -4.163336342344337e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.88059467471684649, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.042035277169055113, 0.83622408638765189}","curveMode":2,"curveTo":"{-0.038643635947275372, 0.16055143171320319}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.0016958206108909331, 0.49838775905042565}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88059467471684649, -4.163336342344337e-17}","curveMode":1,"curveTo":"{0.97996167639572429, 0.83218232891401622}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999978}"}]},{"_class":"oval","do_objectID":"03F30282-1076-4246-B02A-1EB49A16F36F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029362,"y":85.23545706371198},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3C052C14-2817-4C96-AFFA-1998647FFA2E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A8AFDF9F-58E7-4E23-80EC-2A06C12F2041","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029362,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"12239041-D8FD-4393-A9B2-60DED454C2C9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"5B90498E-E2D9-4290-B3B9-82CA64F53B0A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570632,"width":60.25801371842894,"x":209.4212935788023,"y":282.5484764542937},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A5FAFF11-72A1-4003-9839-F63540CC82DE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"99000815-B03C-401A-8AD6-3235D97374C3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842893,"x":6.420935888029362,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6EE07E62-1218-4DC4-9426-E615FB18A266","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"54B3FEBB-E2CE-4817-BBA6-145EA024A7EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842894,"x":209.4212935788023,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69F3E150-8F29-4915-9985-61BE22311E71","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DA89243A-5CF1-45B6-A09A-A5F315AA827B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570641,"width":60.25801371842894,"x":209.4212935788023,"y":84.76454293628814},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F0D77A4-677C-481A-9415-CD55BCB29F2B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"E0EA68C0-9464-4F70-9530-1C81A546C588","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.65941613304938,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9A5E7CF9-1422-484F-978B-5CEFB28D3C6C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {18, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"97DC322F-42D2-4B73-B73D-7ADCED66FC3B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315593,"x":231.6476101142883,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7A579B03-0B15-42C3-AE04-FBADA63B53F6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"0FE7F96D-2DAE-4226-8C6E-C496BE3C8034","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.16549798781637,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FAB2FB47-4589-4A48-BBE6-A0F0190DFA9B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"82A6D17C-BF91-445B-8854-F0DCB09530CE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885493,"x":231.6476101142883,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9E6F5991-6870-45BE-A998-3FF98006DE63","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"CCC31075-4F09-4CFA-B362-BCE0379FEDFF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315584,"x":27.16549798781637,"y":15.00604985287606},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"080CAA44-63D5-4662-8B65-CFF080A195CB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A9E6CE29-2BE2-4AA9-85FA-FC65270B06A4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":16.29929879268983,"x":232.6354464047544,"y":297.083612179746},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"19057889-5BC7-4CA8-A76C-D49869312F00","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {15, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"B1852E43-AADD-4820-87A8-6806FC5C3B9C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":149.2797783933518},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"89DDB1B3-AB90-45D8-A481-A0CBBA8189D8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"E8D8DDFF-323D-4029-94B4-1E631AB5C3AA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8A328868-1EEB-4B61-9104-68C8D89BCA7B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6084806116615853,"green":1,"red":0.7325389329268424},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"15F769C9-D6F1-4018-A5C9-9F0E37AAAC9A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194481,"y":5.116853176975791},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2E435F9D-D5AC-453B-BD6C-A3E38F962ADE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"1A18F112-4B05-43EF-8F6A-518DAC7E8FF4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.202216066482,"width":31.1168431496805,"x":122.49170001779,"y":72.99168975069256},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8069203D-E26E-4563-80BE-9E52B748D97E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"3F235264-200B-4445-9CF3-8ADD10C85AB7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.202216066482,"width":31.1168431496805,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DACFB3EC-B3EA-45EF-8973-B1A61A373887","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6078431372549019,"green":1,"red":0.7333333333333332},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"719C668C-8DB6-4217-88F9-2EAB3F50DCC4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194528,"y":5.116853176975745},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E236D336-E55C-4D90-9114-81B50DE5D19B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 17}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"7FFC4B1E-F276-4BAF-947E-8A89D5709AB9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":244.98340003558,"y":151.634349030471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"990D7B4E-DE46-479E-A622-57244B3CA33C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"4F8FBDCD-7526-420E-9F12-D5CAFF3F896B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"08CF4521-5BCF-4627-BBCA-9A87DABBCB3B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6084806116615853,"green":1,"red":0.7325389329268424},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"24D60645-5C91-4C67-9759-90A64137B669","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129167,"x":8.890526614194508,"y":5.116853176975777},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EF0C4A18-7D7C-4DE8-82B4-939F1211F33D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {10, 17}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"5F8C1AAB-ADE9-49D7-9EB7-4E9DD7F6A358","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":144.718016553276,"y":175.1800554016621},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B83C9823-9B73-4E7B-9BE7-C2FD749446C1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"60504E8E-4281-4DFD-8924-D4B73B1B00E9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"72E4AD60-B24E-4A76-9B65-9E04AF499330","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6084806116615853,"green":1,"red":0.7325389329268424},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A39BA1DE-1D6D-4612-954A-BCBE2F159362","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"0","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129168,"x":8.890526614194508,"y":5.116853176975773},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FAA52B50-EFA3-4186-ABE7-56AC632E1AB7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"0","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"group","do_objectID":"32408FB9-E259-43B3-BA81-761C5F1D583F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":354,"width":261,"x":1241,"y":293},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"21FC69B5-9D99-4998-8C87-AD7BA805D2EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"2E08CFBD-8C81-4783-8C0E-6D3AEE94D969","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.9806094182825547,"width":171.8780487804877,"x":59.74108818011253,"y":118.1634349030471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7E925204-9F1F-43B0-B030-509F21193445","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549854, 0.75000000000000011}"}]},{"_class":"shapePath","do_objectID":"EDCBED0C-0638-4612-84FB-95BBBB4FC9E8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":86.78393351800554,"width":0.4896810506566602,"x":30.11538461538457,"y":148.5623268698062},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0AE4BF66-3710-441E-B788-87F0C106E770","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.3474576271186469}","curveMode":1,"curveTo":"{31.999999999999989, 1.3474576271186469}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.32485875706214756}","curveMode":1,"curveTo":"{31.999999999999989, 0.32485875706214756}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"0CC6A87B-3620-4766-BF9E-DCD43F619D24","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":58.83656509695291,"width":0.4896810506566567,"x":29.62570356472793,"y":59.81717451523552},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8EA860FA-A001-4FF9-BDBB-174CCCBC6583","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 1.5125000000000037}","curveMode":1,"curveTo":"{31.999999999999972, 1.5125000000000037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999867, 0.99999999999999656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 0.0041666666666676788}","curveMode":1,"curveTo":"{31.999999999999972, 0.0041666666666676788}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"8864969E-0A9F-45C6-8F9D-B7CC4ED3509F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":58.83656509695294,"width":0.4896810506566567,"x":232.3536585365853,"y":235.3462603878116},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"80FFC7D7-1DC9-474C-BE8D-DC056442BABD","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 2.0208333333333393}","curveMode":1,"curveTo":"{29.999999999999964, 2.0208333333333393}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 0.51250000000000151}","curveMode":1,"curveTo":"{29.999999999999964, 0.51250000000000151}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000045453, 0}"}]},{"_class":"oval","do_objectID":"715524D0-0FD3-4479-AB67-395FCF5BB57E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523546,"width":59.74108818011256,"x":-2.840320925579295e-14,"y":88.74515235457064},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FD22F60E-28CA-4A0C-9826-80E07C48DDB6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"D242E661-BBBD-457E-A43B-83ABC00BD96B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523546,"width":59.74108818011256,"x":-2.840320925579295e-14,"y":1.421969181180821e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4EDF41CC-39F7-448F-8DA0-224386985566","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"AAF61D0F-D643-474A-8CD3-C7DAFA1954C4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523542,"width":59.74108818011254,"x":201.2589118198873,"y":294.1828254847646},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6BEE6B42-2ED7-4B94-8260-C93CE9CC17C9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"1CE72A2B-50C7-4378-B6D4-078D4AF4B2B4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523551,"width":59.74108818011256,"x":-2.840320925579295e-14,"y":205.4376731301939},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F180441A-CC9D-444D-8C70-798F5DB5D57E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"8A7E89E7-A2E3-40F9-956A-AD5B8210044E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523551,"width":59.74108818011254,"x":201.2589118198873,"y":205.4376731301939},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2AFBFAFC-3802-4C35-82F9-D0A94B97143C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"40C4A781-0B9F-49FF-A6A3-45E9B543B357","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523548,"width":59.74108818011254,"x":201.2589118198873,"y":88.25484764542935},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5DE7EAC7-4A42-4A09-BF45-9CA597155B4E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"BB45E019-5E48-484D-9F0E-936831758B14","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.98763257648275,"x":21.05628517823635,"y":104.9336028040025},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4F66C3F3-B3CE-4CA8-8E47-13B728BB79CC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {18, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"B0115383-0727-4950-BAAC-AFDAB815F8EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.98828349350998,"x":223.2945590994371,"y":104.9336028040025},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8A20D333-DCA9-41E3-B0FF-5751D59835D2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"4D624CCD-3C5A-405F-AE74-F88C4E1D74AA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.98763257648275,"x":20.56660412757972,"y":221.1358188704845},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"88E83C63-2883-4306-A9BC-D602D2007D83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"87F92063-6A74-45B9-A9E0-FCB45ACF2356","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.98763257648275,"x":223.2945590994371,"y":221.1358188704845},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E7845D25-1730-485E-9F2B-613164DE2077","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"4B29CF75-F110-43C3-916E-138DF88C2F24","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.98828349350997,"x":20.56660412757972,"y":16.18845044943187},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C1E96B7C-811A-4B1F-AE19-6462A345471D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"CD452883-CE0E-4A68-BDB7-3925909319E5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":15.98958532756444,"x":224.2739212007504,"y":309.8809712250551},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4D00C9E5-7D96-42C9-9773-1F79626F7D1A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {15, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"0D22435A-44DC-48A4-804D-A7E7D8133B0B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":12.99153807864609,"x":10.7729831144465,"y":161.3186443552491},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"500C42C4-61A0-4717-85C8-2F52A5FD4D21","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {10, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A3B6520E-78B6-4187-9D0D-E152CB37336A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":12.99153807864607,"x":123.8893058161351,"y":87.28263327491662},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"77DC83FE-B98C-436F-BD6C-B715A76DD24E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 17}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"49ADEC1F-558E-4B3A-BA1E-6D8B4F80DA0C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":222,"width":280,"x":653,"y":359},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CF0D58BB-E714-4D7D-8A3A-F6DF1679FFEB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"3F7A08BE-9B6F-4465-9286-B4AF0B26047D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":222,"width":280,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52C6CFDF-E04D-4B16-B625-8DEBDE990659","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"2D70C10D-DE05-4818-8247-D1A2B7C9E12C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":133,"width":196.0000000000001,"x":43,"y":37},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3FCE22D0-7FB3-4DDC-8F25-9C89A649B0EF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"C69A0F3B-8CEF-4BBE-ACBD-AAAE3BB6B5EA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":20.5246913580247,"width":148.0165975103735,"x":24.39834024896271,"y":24.62962962962968},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AC94A188-5A59-4B5B-9DE4-353FFED2CBC5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"4695EE65-BD58-48C0-BDF0-B9B054C3F2B6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84.56172839506179,"width":29.27800829875522,"x":143.136929460581,"y":24.62962962962968},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87518577-0FD8-4F0F-9A1F-A4B7F718FE99","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"C5DD16AE-D89E-416C-829F-74EEE99857E9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64.03703703703708,"width":118.7385892116182,"x":24.39834024896271,"y":45.15432098765433},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24D48E86-1045-4585-971E-14B2E836BDAD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"29F7A5A5-7B4B-4AF1-96F9-C649C77CF7F3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":49.25925925925927,"width":48.7966804979253,"x":0,"y":20.52469135802471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"42C90D0D-E331-48D8-B3BF-654A05B69C5E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B7118002-77FC-4864-8896-3BFD722BEA54","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":49.25925925925925,"width":48.79668049792531,"x":118.7385892116182,"y":83.74074074074076},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7F032D8E-2164-4304-8319-7CE1025D8BEE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"706CB4AF-A490-4781-B5FE-A596F59D47F6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":49.25925925925928,"width":48.79668049792531,"x":147.2033195020747,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8DFA8C7B-5BE6-48FB-AEBB-C0550D3417FB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]},{"_class":"shapePath","do_objectID":"7E18FD61-7BF9-4F75-98C5-0042F48A2F92","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":126,"x":455,"y":475},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"540B2244-B398-47B0-86D4-F625860F969F","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-6.9388939039072284e-18, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9960317460317466, 0.74999999999999978}"}]},{"_class":"shapePath","do_objectID":"C7449049-58C2-41FE-97E0-91F01E88EB61","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":126,"x":1032,"y":475},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"18DD8D13-CFEB-47F0-9D96-74D339A68D8D","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-6.9388939039072284e-18, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9960317460317466, 0.74999999999999978}"}]},{"_class":"shapePath","do_objectID":"FACFC62F-C93D-41E0-977C-7347ACDF2CF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":373,"x":1585,"y":474},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F8CFB59-654B-4E7D-B3FE-E4F0CB16E612","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8029490616621987, 0.75}","curveMode":1,"curveTo":"{0.8029490616621987, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8029490616621987, 0.75}","curveMode":1,"curveTo":"{0.8029490616621987, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99865951742627401, 0.75}"}]},{"_class":"shapePath","do_objectID":"6CEE36F6-C100-4F21-A27A-8925A18D66A1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":235,"width":2,"x":1746,"y":235},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B1DEBA75-7B21-499A-AF94-8D0F43775B1F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{44.749999999999922, -0.90851063829787271}","curveMode":1,"curveTo":"{44.749999999999922, -0.90851063829787271}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -3.0184188481996443e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{44.749999999999922, -0.90851063829787271}","curveMode":1,"curveTo":"{44.749999999999922, -0.90851063829787271}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999023, 0.99999999999999944}"}]},{"_class":"text","do_objectID":"1A5C302E-A146-4850-BEEB-841089B8CA7C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Neural Executor of t","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":480,"x":552,"y":622},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"80C208D1-4341-41A0-9D6B-580B912AED24","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Neural Executor of\nthe Routing Protocols","attributes":[{"_class":"stringAttribute","location":0,"length":40,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{13, 9}, {452, 91}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"08AD3A9F-2A0A-4D87-992B-101DE8B3E34B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Update configuration","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":480,"x":855,"y":1142},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"81DEC7F4-2947-4BB9-BE5B-EBA3BF232F8E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Update configuration using gradient","attributes":[{"_class":"stringAttribute","location":0,"length":35,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{25, 9}, {430, 91}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"69724B90-B0C9-4089-B747-6DD91270F043","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Routing Behaviour","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":306,"x":1219,"y":681},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A60A9575-CEA8-4FA7-BAB0-A7C16EFE3FE2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Routing Behaviour","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{50, 9}, {208, 82}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"60C0508D-0441-4D08-8066-B92AD1736162","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Topology + Configura","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":432,"x":0,"y":672},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AA80BB92-3158-45BE-9830-3499D3D26ED4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Topology + Configuration  C   ","attributes":[{"_class":"stringAttribute","location":0,"length":30,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{48, 9}, {336, 91}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"73D1FCA6-3F9C-4C31-A1FC-A90DAE08A28F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":206,"x":1974,"y":409},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EBD2535E-4AD2-421C-84A5-5B444CABD11F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"FB494614-2698-4A5D-8D05-46899188526C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":206,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"09E8E915-63CF-4FA3-9931-E9C23FB89D0E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"BB6344DC-2163-4AEA-A689-FD2C62316D78","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Loss L","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":205,"x":1,"y":38},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9AC412C2-CE39-46B8-A63C-487462013B72","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Loss L","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{41, 9}, {122, 29}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"8553C187-EE68-40A3-8A4B-D3354AE5D03D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":201,"width":206,"x":1644,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DCB78611-8A9A-4033-96EF-63182B2E51EE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"9644359B-C076-4D4E-9706-4D8FD2EB81FC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":117,"width":200,"x":1,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"26D358D2-4C5F-41EA-AEBE-9D2779EA6817","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"3FE06E8F-0041-4A20-8DBE-C56CA3389C8A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":117,"width":200,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA428B23-7E4E-476E-A15E-9F6D264672DA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"B6E9E4CC-DC0D-4B07-A7BB-892046C5C917","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":117,"width":200,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54670627-FF6B-4E24-AEAA-3A716D43559A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.8}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9488326362941576,"green":0.9488326362941576,"red":0.9488326362941576},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":4,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F969AF04-B6EA-49B2-96B5-76DAE861E6D4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fwd(A,B,N1) not fwd(","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":177.4647887323944,"x":9.29577464788732,"y":7.791936398317709},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A1A796FB-D24B-47AA-B137-AE41DAA61C4C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":14.28}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.2380000114440918},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"fwd(A,B,N1)\nnot fwd(C,B,N1)\n\nreachable(D,A,N1)\nisolation(A,B,N1,N2)","attributes":[{"_class":"stringAttribute","location":0,"length":67,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":14.28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2380000114440918,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {173, 78}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"4F943E4D-EA0F-46CF-9385-0336B9317CB7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Specification","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":206,"x":0,"y":163},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57348F88-4332-4172-8585-0CF7511C7BCB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":16,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":32}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5333333492279053},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Specification","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.5333333492279053,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 7}, {202, 31}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"shapePath","do_objectID":"FFFA0CBC-486C-4B00-BBFD-D22663E06677","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":368.6197322721346,"width":1861,"x":216,"y":581},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"03ADC152-102C-4760-BEB5-2787688E7909","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, 0}","curveMode":1,"curveTo":"{1.0000000000000002, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999989, 0.99999999999999978}","curveMode":1,"curveTo":"{0.99999999999999989, 0.99999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999978}","curveMode":1,"curveTo":"{0, 0.99999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.67236380370726778}","curveMode":1,"curveTo":"{0, 0.67236380370726778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.67236380370726778}"}]},{"_class":"bitmap","do_objectID":"DAD43045-CA49-4332-983D-85BB7E303F7A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":45,"width":34.48598130841121,"x":339.0560747663552,"y":722},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"150D25DF-A234-4DEC-8AE9-19700041158B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/e0f11cdf2923bae2b45cd3efb8044b40b030ab62.png"},"intendedDPI":144},{"_class":"bitmap","do_objectID":"3B0C1EA4-F38D-43B0-A843-C4774E69A8C4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":128,"width":127.4234234234234,"x":1008.788288288288,"y":973},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8F24CEAE-D199-4A37-B17D-B916F74FCEA0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/01d663ce30413ac4ccb3d4daf88d8449b1542ee9.png"},"intendedDPI":72},{"_class":"bitmap","do_objectID":"AB150690-EA58-46C6-804A-8B3E1D76F198","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":48,"width":42.22222222222222,"x":2103.388888888889,"y":446},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AFF095CC-75A3-4F38-B8CA-A5B39AF842E3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/5dd14e2a1a632d57a09dc9048514822d4ff63b6e.png"},"intendedDPI":144}]},{"_class":"rectangle","do_objectID":"9B6736D2-A295-4134-9F01-A6586D27B2E1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":18,"x":373,"y":727},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FE8E7D63-F170-4421-85E0-4704DF99C0A2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34107/new/figures/pages/56114387-9EF8-4D54-A3F6-61D3CC4F11DB.json <==
{"_class":"page","do_objectID":"56114387-9EF8-4D54-A3F6-61D3CC4F11DB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD0C62A0-E7A6-4DFD-819B-0292C22D667A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"53285D69-7760-4026-BF4D-A7484FD1CB53","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"graph-encoding","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":true,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":874,"width":1308,"x":-527,"y":88},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A16F1648-005D-4D60-A21B-87B2B701F4D0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"B09A88B2-BA00-4B42-B1E2-64E7DD55E1B3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"graph-encoding","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":517,"x":704,"y":117},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A2F11E15-9682-464B-8672-E8A49F6126CB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"5FC0916A-DCE8-4A32-BF28-60DD3712A30C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":290,"width":197,"x":61,"y":61},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3E14B872-75C3-41F8-8F3D-E054D7D3B89B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.002538071065989854, 0.0017241379310344819}","curveMode":1,"curveTo":"{0.002538071065989854, 0.0017241379310344819}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.002538071065989854, 0.0017241379310344819}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.002538071065989854, 0.0017241379310344819}","curveMode":1,"curveTo":"{0.002538071065989854, 0.0017241379310344819}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.99999999999999989}"}]},{"_class":"shapePath","do_objectID":"02A5613E-9CD8-4F06-8145-91324A8A9CD6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":289,"width":198,"x":258,"y":62},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3166CE4A-0A73-405E-B5C0-D692FE6C1972","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.80555555555555702, 1.1262975778546758}","curveMode":1,"curveTo":"{-0.80555555555555702, 1.1262975778546758}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.80555555555555702, 1.1262975778546758}","curveMode":1,"curveTo":"{-0.80555555555555702, 1.1262975778546758}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"oval","do_objectID":"C50339CD-1FA2-495C-A628-0E02CF2C4006","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":123,"width":123,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87359999-26F1-410B-9F54-23EF9807C015","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"328A3C56-2BA4-4206-919C-F2A3F2EE3CEA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":123,"width":123,"x":196,"y":289},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"20CF0304-EFEF-478F-9DE5-C96581A71914","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"807F6DBA-F306-4593-9E6C-E82B18201696","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"conn(A, B, 12)","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":324,"x":96,"y":323},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6D08D3AE-1851-4770-9173-4863FC83A1A6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8499999999999999},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"conn(A, B, 12)","attributes":[{"_class":"stringAttribute","location":0,"length":14,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8499999999999999,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {320, 46}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"0BE06939-DA36-4A99-A91E-53077720CB3E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3DE952C2-D222-4219-AFA4-9657AED9EE83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8500000000000001,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"oval","do_objectID":"2B679F33-F879-44B3-B3E3-FB0331B9AAA9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":123,"width":123,"x":394,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D32E558-00FF-408B-8477-0C77EF3BB8A2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"46B44009-8AD3-4A05-B2EE-0C16238CF556","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":438,"y":34},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54B0A519-2666-46A9-91C6-35ECE12BA8E8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8500000000000001,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"DB099916-AD57-4CAA-98F6-53C59171E5B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"0","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":25,"x":166,"y":151},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90F5AE11-4163-4285-BFF8-0E7024C7FA7F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"0","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {20, 30}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"B79604D6-428A-492C-9184-53AF09A0249D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":25,"x":328,"y":151},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C4EFE375-13DF-4C43-8A10-CCCF24B39EA1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{5, 8}, {15, 28}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"text","do_objectID":"412B4A3B-30FF-4FE4-AA7D-FA6EEE9A676C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"router(A) router(B)","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":180,"width":469,"x":0,"y":189},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EA573862-1B7F-47FA-8D2B-195D6C26F0F1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"router(A)\nrouter(B)\n\nconnected(A, B, 12)","attributes":[{"_class":"stringAttribute","location":0,"length":40,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 7}, {460, 170}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"81846546-1AFA-4185-BB1C-3E8D3488DAB2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fact Base","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57,"width":223,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"206442EF-96F5-42BF-8E1E-F0B95B0D42E4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Fact Base","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {220, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"FF160815-9AA4-4533-B4FB-941A64F187AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Graph","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57,"width":152,"x":704,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8E9ACF94-4210-4788-A7D9-3EA4DD848B70","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Graph","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {148, 48}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"D5F66AA3-D202-41C5-9F6C-E84ABDCFB6E7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":285,"width":1308,"x":0,"y":589},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD3C7F73-2126-4F59-8701-812850F8EC0E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"4CE0ED86-49FD-4EDE-B080-8F68C406C531","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Node Features","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57,"width":333,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9B916A7F-797D-49C8-8875-1969BDC221C2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Node Features","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {330, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"E7107C90-AD64-413D-BB80-6116AA5B02D1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"h_A := emb(router) h","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":180,"width":1308,"x":0,"y":105},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16001BC7-98E8-40CC-B14E-D98838EC0DE3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"h_A := emb(router)\nh_B := emb(router)\n\nh_connected := emb(connected) + emb(connected, 3, 12)","attributes":[{"_class":"stringAttribute","location":0,"length":92,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 7}, {1299, 173}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34107/new/figures/pages/CADA8422-4D07-45FA-AE75-76F60DAADAA6.json <==
{"_class":"page","do_objectID":"CADA8422-4D07-45FA-AE75-76F60DAADAA6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6A2E64C4-A666-442C-8D2B-C3DFCA572788","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"A98C8E56-9634-4444-85A5-C840641112F8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"system-overview","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":843.9987708884942,"width":2986,"x":-250,"y":345},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A3B3CB6-630F-46EB-99A0-A4BD13A5EC48","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"A58DF18E-791F-4E7B-BFC4-CDFAE4073513","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":843.9987708884942,"width":590,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"41723CBC-5456-466E-8BC4-224773434BFD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"6A17CC12-4F3A-4D06-8D17-7F09B44CBD8F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":451.3752541595445,"width":590,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3241EEB2-FFDC-401C-AC5D-8ACE5928F193","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"28D7BA2F-9A4E-4469-861F-B815976657C3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":340,"width":280,"x":155,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8EB3FA78-3364-45E7-BF90-BCDF44846A8D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"2F0D68CA-9D4E-4D95-BFF7-36347E613736","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.4709141274238249,"width":203.4942758360059,"x":36.5499427472438,"y":113.9612188365652},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9660C92C-3CAD-4ACB-AD50-B349D2272675","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"06F4905A-C229-478A-BE57-1E192E6464F0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":203.0003576907728,"x":36.5499427472438,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C0CC3D3E-BDF9-4167-9E20-6F1B07BA4936","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"D5FD1E89-CB77-4569-A7DA-B4EBA9E35189","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452330317,"x":36.79690181986035,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F0BE871D-22BC-4F2A-8204-F7BDD7EBC05E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"083D35F6-63C1-4CD4-AF60-049B8EE3AB1C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.70637119113576,"width":0.9878362904660491,"x":36.30298367462731,"y":28.72576177285319},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3A289AF6-A496-472E-B6B1-3D849F98E39E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"F7F295D9-FD71-42F2-9F10-790959C6A136","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.7063711911357,"width":0.9878362904660207,"x":239.7972595106333,"y":233.1024930747923},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2357386F-6743-4C40-BED1-D57101FB3F76","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"43CB7200-4293-4B0A-9336-32CF50447666","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452329251,"x":239.7972595106333,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"86EDFF18-42EA-4798-815C-C15A2F5FB5FA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"614C4F3F-7A48-4370-8119-78B67828227D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.6066481994461,"width":39.01953347340893,"x":240.980466526591,"y":114.196675900277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9C81353D-5033-4706-971E-4AD5F0BDE0D5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"201666C9-6F21-4FC2-8FF3-CFD5111DBABD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":203.494275836006,"width":43.79501385041559,"x":116.3479853929143,"y":-9.918883070357467},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AC884A69-9EF4-4670-AD8C-BF5D7567F28E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214913, 0.16551566224734221}","curveMode":1,"curveTo":"{0.98903615697270941, -6.3100566438656358e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270941, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119011913, 0.83783632733723856}","curveMode":2,"curveTo":"{-0.0036902158117899935, 0.16216367266278806}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055505458e-05, 0.50000000000001277}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270941, -6.3100566438656358e-17}","curveMode":1,"curveTo":"{0.99816007339702095, 0.83218232891401733}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999967, 1}"}]},{"_class":"shapePath","do_objectID":"9808FF20-E9D1-48DD-860B-68D5F68A9AFC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":225.827336199336,"width":28.3544037957066,"x":117.8386849955116,"y":47.40445711563844},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"36420EA1-937C-4F10-A214-655DE8BAF8CC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90035812620695954, 0.16551566224734143}","curveMode":1,"curveTo":"{0.88059467471684649, -4.163336342344337e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.88059467471684649, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.042035277169055113, 0.83622408638765189}","curveMode":2,"curveTo":"{-0.038643635947275372, 0.16055143171320319}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.0016958206108909331, 0.49838775905042565}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88059467471684649, -4.163336342344337e-17}","curveMode":1,"curveTo":"{0.97996167639572429, 0.83218232891401622}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999978}"}]},{"_class":"oval","do_objectID":"886CDA8F-A149-479E-BF78-E9B684E7C8D4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029356,"y":85.23545706371196},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2F0FF9CD-2D84-4F00-AB2C-8C5BE852E327","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0E3F5AC0-D568-4A2E-A68E-926AEC45E827","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029356,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CBD29093-07E5-40B8-9FB5-6696B9F84BB2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"7C86013A-8118-4CC6-B615-BBAA88AD030C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570632,"width":60.25801371842894,"x":209.4212935788023,"y":282.5484764542937},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C69BB4EF-C339-4408-895D-4CFD5E3AC62C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C584D60D-41F9-438E-A71B-B95D9FCF18B0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842893,"x":6.420935888029356,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4CA49793-7273-48AF-AF7A-DC240EAE9D76","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"D70AF02B-896F-44D7-AAA2-7E5530A9471C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842894,"x":209.4212935788023,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BE130E07-4A59-40A2-BA54-1F443A0ECC83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C17ADFAB-7F51-41E7-84C8-80B8A2FE6BD1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570641,"width":60.25801371842894,"x":209.4212935788023,"y":84.76454293628814},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7B1CF1B-7693-40B6-B000-52C954F5F15E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"868C7C8B-6A59-479B-BD43-D5B310723ED3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.65941613304942,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"77D30B99-3386-4E4E-83F1-3AD6BE8B14B6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {18, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A67641AD-2C2F-4B86-A539-672F811DE6CF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315593,"x":231.6476101142883,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0461611D-4D6F-4A62-9D24-739F761A2A0A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"B920B057-FACA-4C46-8926-5E3609E5909D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.16549798781638,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D22AB68-C98B-448E-A8FF-8A3D4691C221","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"E58C11E6-A920-47BE-9DA8-28D86B5B7BF8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885493,"x":231.6476101142883,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F41C471A-3153-4811-A77E-7ECA9EE33E44","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"617D40A4-209F-43CF-A0B0-B3466F695B6F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315584,"x":27.16549798781638,"y":15.00604985287604},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC671E5F-B006-4B98-8B4F-0C1E59CF28C2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"1C7A4649-2CC9-42EB-A010-14317F4A5F8D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":16.29929879268983,"x":232.6354464047544,"y":297.083612179746},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9BF31F6C-C889-4843-B9A9-06617A54AB4A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {15, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"5D18F244-2B1A-4B3F-B2AE-2FB560634169","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":149.2797783933518},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"03CB6764-A7A3-4EBF-ACEC-A601DD8F35A6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"1CC61992-C0DC-4452-8FEE-976B703C5175","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A1C2F481-3EAF-4EA0-9486-59B7B3B59332","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"9E08BF61-916A-46D2-8D56-A70AC600309C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194481,"y":5.116853176975791},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A563D1FE-AD79-4411-9D06-08F67F8A3506","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"F8EE8E58-9DAE-468F-9E9C-CC248BB99426","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648199,"width":31.11684314968051,"x":122.49170001779,"y":72.99168975069254},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C63CAC7B-99EC-40D8-B42B-8D60E8B0A31F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"F24FA664-E6A5-49F0-9D3D-446605CB808E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.202216066482,"width":31.1168431496805,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D1D0441A-7224-4739-895A-EE73CEF63967","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F23E7ED4-EE70-47DB-B4F7-94C027B45AC0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194489,"y":5.116853176975745},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0706D2A6-EA63-4602-AAE3-86F4E3AD99AB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"87C2D9D0-946D-43B4-A84D-FA63A7227B10","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":244.98340003558,"y":151.634349030471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"432983A4-C65C-428D-A2BF-8F3DE6C748AD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"E2CB227D-C6EF-438E-8DFD-2912173EDF74","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E11D9444-D373-4EA1-AEB1-BA4A21AC6EEA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"22AB684A-2A94-4B42-AEE4-511B76B74CCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129167,"x":8.890526614194508,"y":5.116853176975777},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6FA301DD-2E24-4446-9FC8-1811FD3FE566","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"3EA66D16-D3DB-4F4D-8C5D-5C443E9EFFD5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":144.718016553276,"y":175.1800554016621},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"47D1DFDE-F421-4FA6-B8E3-17B37FC485FB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"ED83EAD4-DEEF-4D9C-BAD4-34DA861D1C27","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BC1B1040-0979-4188-9246-7D24BAE26C18","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"02A3A7E4-C1E4-4B07-9EC6-AAA985A6ABCA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129168,"x":8.890526614194508,"y":5.116853176975773},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FFEC8FB0-B048-4173-864F-201FA5B3FC52","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"721B3BCC-7BEE-40BB-8725-E778AC857EED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Topology + Configura","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":590,"x":0,"y":367.3752541595445},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C08850A2-F9AD-43DC-B1C9-91EBDBDB5971","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Topology + Configuration with Unknown Parameters","attributes":[{"_class":"stringAttribute","location":0,"length":48,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{30, 7}, {528, 70}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"E15FD896-4F6B-4EBE-9AB5-54EFC9C926AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":304.053730097356,"width":405.2658179205722,"x":87.61492322857674,"y":539.9450407911381},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1E7CCFD3-C506-448B-8F54-6AE5E3A9264F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"82DFA4DC-5368-4047-9435-7F3B64CB4E28","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":304.053730097356,"width":405.2658179205722,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0C486A54-ABA3-4462-86E5-7E600B271EA1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"6AEBD6CF-4DD5-4079-8566-FB0F37A24EBA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Forwarding Specifica","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":405.2658179205722,"x":0,"y":220.053730097356},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16846062-57B9-4FA7-B665-18EBABF1EDCA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Forwarding Specification","attributes":[{"_class":"stringAttribute","location":0,"length":24,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{89, 8}, {226, 76}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"rectangle","do_objectID":"AE667302-9AA6-4AAD-8CD6-CC086CED8AA5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":204,"width":350,"x":27.77772208577682,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"109E378C-B7AC-4CDD-B60A-7E066EDE472B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9488326362941576,"green":0.9488326362941576,"red":0.9488326362941576},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":7,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"group","do_objectID":"B74A36EC-CCA0-4FF7-9775-163EC22B077C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":204,"width":350,"x":27.77772208577682,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1FBC48C2-1F9A-4B19-AE49-5BF5AA974180","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"9AB5503F-9B7B-472D-801B-70552E412693","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fwd(A,B,N1) not fwd(","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":140,"width":310.5633802816901,"x":16.26760563380281,"y":13.32953013040012},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"75F3DE4D-3FA5-4080-82DB-82C2000D5B90","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"fwd(A,B,N1)\nnot fwd(C,B,N1)\n\nreachable(D,A,N1)\nisolation(A,B,N1,N2)","attributes":[{"_class":"stringAttribute","location":0,"length":67,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {303, 134}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"77BE2C77-DFBB-4FE6-A6B9-D9A3528857C4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"+","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":77,"width":42,"x":269,"y":454},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9E4CFE12-14B0-4FF0-AAAC-550D28B608A3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":3.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":70}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.166666626930237},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"+","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":70}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.166666626930237}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 20}, {39, 38}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"4753774B-119B-49CD-BA71-223C9D882053","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":823,"width":425,"x":2561,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"97AE5EED-FE49-4FBD-85B8-2FD3F4EB2654","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"15A7B898-2750-4B70-9DA4-495F16017D99","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.7502278942570797,"width":308.8752401082231,"x":55.47759166992357,"y":462.8906107566089},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6574AC62-14E7-4084-BC8D-C4B15E708ADB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"F8CF8990-C2FC-4E35-82F5-55B9152E17D3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":308.1255429234944,"x":55.47759166992357,"y":463.640838650866},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6F3F1A05-B04F-4D4E-85DF-A518D3D18FB4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"70AE1BEF-8613-4684-BF87-98B2F7F91C84","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":0.7496971847286957,"x":55.85244026228792,"y":463.640838650866},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3DFE42A-13FE-4D6B-A3F3-BA9B2FD2F8A1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"B79190B3-3AB5-480A-9E57-AE6A53C18564","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":136.5414767547858,"width":1.499394369457391,"x":55.10274307755923,"y":327.0993618960802},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DF99D025-7359-40B5-AA40-4FE34F913B13","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"201E9740-0664-41D0-A8AE-2FB63A4894CB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":136.5414767547858,"width":1.499394369457377,"x":363.9779831857824,"y":652.6982680036463},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5456073C-F6CF-49E9-8B76-9D7F0C591003","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"458E66B1-73F8-4D15-8150-74D7C4561D20","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":0.7496971847286886,"x":363.9779831857824,"y":463.640838650866},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AF15C6D5-721B-4BCD-A517-5C6BEB130C61","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"634365FC-075B-4971-A348-4D1D07C18A67","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":59.22607759356708,"x":365.773922406433,"y":463.2657247037374},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A4D0DD02-0C5E-4919-8D47-FBD4FF9E0D60","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"2FC51DF3-024B-4A1D-B7C5-9D265EA128E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":308.8752401082173,"width":69.77119416590659,"x":174.9513108999078,"y":273.192279672418},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B0122D4B-A448-40B0-8C58-9A7D9F0A9281","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214468, 0.16551566224734071}","curveMode":1,"curveTo":"{0.98903615697270364, 1.3552527156068805e-20}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270364, 1.3552527156068805e-20}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119008764, 0.8378363273372309}","curveMode":2,"curveTo":"{-0.0036902158117900589, 0.16216367266278717}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.376865005542089e-05, 0.50000000000000933}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270364, 1.3552527156068805e-20}","curveMode":1,"curveTo":"{0.99816007339701507, 0.83218232891400512}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999989}"}]},{"_class":"shapePath","do_objectID":"0AAB30B0-7969-4CD7-A921-E0A76691C87A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":346.4140021264661,"width":42.70527774559167,"x":178.2536427526722,"y":362.9088202776448},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A808193C-2F99-4588-8A0A-E8A135DE2E23","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99282591104102025, 0.16551566224734071}","curveMode":1,"curveTo":"{0.99140296751608004, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99140296751608004, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0029128490187179177, 0.83787232606810791}","curveMode":2,"curveTo":"{-0.00289593074201837, 0.16219967139366409}","hasCurveFrom":true,"hasCurveTo":true,"point":"{8.4591383497849108e-06, 0.50003599873088633}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99140296751608004, 0}","curveMode":1,"curveTo":"{0.99855726603030615, 0.83218232891400523}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999978, 1}"}]},{"_class":"oval","do_objectID":"2E976E2D-1669-4B50-A7A0-328936CB6707","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690102,"x":9.74606340147306,"y":417.126709206928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8297C94C-928D-401E-8A69-4457C2193E06","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"F8B57D22-3F90-452F-8631-79BEC6CDE07E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690102,"x":9.74606340147306,"y":281.3354603463993},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3ADD04A-5326-4C46-8D9C-673720FBF1C3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"2FB80FE3-E640-4132-AC14-802E247EE74B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.52780309936179,"width":91.46305653690104,"x":317.8716063249675,"y":731.4721969006381},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"994E4F75-4EDF-4E1B-AED0-C8419A3E8414","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"122FFDF3-4364-44D0-85C8-0A2CE4DBF84B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690102,"x":9.74606340147306,"y":595.6809480401093},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA474233-0E8E-4F49-BA4F-965A5F8DCDAD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0A41C24E-6BE9-4AF9-BF0E-AAA7ACC9449E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690104,"x":317.8716063249675,"y":595.6809480401093},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A62D2EB2-2254-43BD-B590-05BAEDA72BB4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"1F58FA08-46D7-4DE7-9C20-9136080F1658","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690104,"x":317.8716063249675,"y":416.3764813126709},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10DBADD8-A288-4B4C-9EC9-2441227656A8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C8F74373-1F56-4990-9EB1-1F91FCA20817","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":28.98829114284295,"x":41.98304234480702,"y":441.8906107566089},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D2B19C6B-BCE6-495F-9688-E5053311F5D1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {28, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"67E03641-5C4B-4267-A954-8549F08DC9E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":26.98909865023313,"x":351.6079796377588,"y":441.8906107566089},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4690AAB9-3338-40B1-826D-F573AFE8DFD5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {25, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"451B1A58-BBE2-47E1-BF2E-71E0DDB549CE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":28.98829114284295,"x":41.23334516007833,"y":619.6946216955333},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32FE3AC1-9AE1-4095-BB1F-54556944E8BE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 8}, {25, 27}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"13C698E9-FB01-4255-AB10-D86E4C33D621","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":28.98829114284297,"x":351.6079796377588,"y":619.6946216955333},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B13E6EF0-4B19-4307-B7CD-E1E67BF363F2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {27, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"AC3892CE-24B0-43E1-9338-F9DFEB625F9E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":26.98909865023309,"x":41.23334516007833,"y":306.0993618960802},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5AF7AF9A-DA79-44CD-A948-1D8B38D20CE5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {24, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"89BB4052-7FFC-4E33-99E9-0F6EB12A7903","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":24.98990615762318,"x":353.1073740072163,"y":755.485870556062},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3638287C-8A35-4C7F-ADA2-47E6599CB9CE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {23, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"404E3229-9469-4DB1-9A8D-23CD9C1A9DA3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.26800364630822,"width":47.2309226379079,"x":0,"y":519.1577028258887},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"21E30F49-FC7C-4AF3-95F7-E5BDA0DF2771","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"AF8E9950-4F18-4A29-94B4-C52844C600F2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.26800364630822,"width":47.2309226379079,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4CCA3E60-1C2C-4294-B475-8117E53FA60C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"B8582557-A1AE-4E05-8B51-3F18AF8D8BB9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19.99192492609858,"x":13.49454932511654,"y":9.009115770282641},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"40C8B235-F06A-42F0-B6BB-C7044782A088","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 8}, {15, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"3E3F233E-ECE0-4983-A12C-1AB84D004F65","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":291.3384989364935,"width":183.6758102585314,"x":122.9503382955068,"y":-2.843034562287754e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57958608-23A4-4B65-90B0-F6D5B670AE1C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"2F5821C9-A7CD-485C-8EF6-B1FDC42E9F27","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":127.7888179884533,"width":23.2406127265896,"x":0,"y":163.5496809480402},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8E1D9FA1-8493-4943-840D-2C61FDC6C5A0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"8A8D6DC2-CD0A-4245-A270-331950D9DCB4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":82.52506836827708,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B51FC69E-CA7B-4004-A441-3DD7366B4357","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"66EE6687-B552-46CE-8AD6-157E02567755","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405806,"y":81.78182923123666},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5D962A87-F993-42CB-B5BB-EECD259E38FB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 9}, {13, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"9C9A00A2-5A24-4F0E-9C5F-91034A1AEA88","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":291.3384989364935,"width":23.2406127265896,"x":32.08703950638836,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"762EAEC4-0463-453E-B82D-4450141E4EB3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"C166549D-A8A2-4423-8A58-2BF2B652A1AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":246.0747493163172,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FE08246F-A649-48BE-8A6A-D678CC6AB9F1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"FB429ED0-15C1-4E45-853A-3211E312DE3B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405807,"y":245.3315101792768},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"12850F16-7866-4924-B054-CE91BCD69728","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 9}, {19, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"0E583DB7-9ACC-48A3-A130-DEBB0E4C7D60","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":255.3275600121544,"width":23.24061272658959,"x":64.17407901277672,"y":36.01093892433908},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E5B84252-ABBA-4535-B275-02F9D146DC93","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"2014A33D-97A3-4653-BC3C-812BFA2028E2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":210.0638103919781,"width":23.24061272658959,"x":0,"y":2.843034562287754e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"51BD53C2-702D-474A-9240-319C7C62EA61","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"2BC248B9-DF08-4A28-9561-AA8F0386FC0F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870843,"x":0.6247476539405804,"y":209.3205712549378},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"43A833C0-F5F9-435C-B3B1-E0D242669687","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 9}, {19, 29}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"ED45C9D2-D535-4BF8-9B12-A9ADE181C2EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":211.0641142509876,"width":23.24061272658959,"x":96.26111851916508,"y":80.27438468550591},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AFBC0BBC-CD26-4D3A-8974-9CE4D80253F6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"1EC8B174-EA2D-4C16-9770-09C770F18E77","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":165.8003646308113,"width":23.24061272658959,"x":0,"y":2.843034562287754e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EFB564A5-F3AF-4E7D-9461-D276B0BB854D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"4DCD89A3-E8F1-4ADA-855B-3C55D602B1F4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870843,"x":0.6247476539405804,"y":165.0571254937709},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32BBEB10-945A-4D6C-B938-CC2124BCE350","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {20, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"035B9097-095B-4F78-A257-880FB940C9DD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":127.0385900941962,"width":23.2406127265896,"x":128.3481580255534,"y":164.2999088422972},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52CB4634-49A8-4925-9272-CAAAB7ED14AE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"6F77DCC1-B82E-4995-9D43-7E70E32D6956","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":82.52506836827708,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FA2D70D7-5F7B-4FC5-BBE6-217EC0E942C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"84B2FD02-725D-4CBC-8D5E-97DAB24DC3C1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"5","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405807,"y":81.03160133697958},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"76F60171-D24A-4445-B124-F88EA03EC01E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"5","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {19, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"B138AD9B-DFD3-4D52-917A-7866A321622F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":98.52993011242776,"width":23.2406127265896,"x":160.4351975319418,"y":192.8085688240657},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D9F28CD6-733F-41B0-AAE3-E37480D5C446","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"7B50DADC-218E-4111-A756-53B7D5A6EA48","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":54.01640838650862,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7013BDFF-2724-477F-B051-754B5716737F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"76F80BF7-AD86-4BC3-BE9B-1D125EEB2A88","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"6","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405807,"y":52.52294135521113},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AD1C9907-F524-49D1-9345-F12BCE0C7619","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"6","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 9}, {19, 29}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"group","do_objectID":"99E9889B-FBF4-4857-9CDD-E939F357CBF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.2309226379079,"x":371.8498036254337,"y":522.908842297174},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"49FC20FA-F868-4C41-BA50-ACAC68C902F7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"5A7B6A87-EE65-4C92-AC42-910EFBB6BE70","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.23092263790789,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E2AC4EF7-7AA6-463D-B05F-B95D5094FBD0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A8087C40-A089-4174-AB34-027EFDFFB24D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19.99192492609858,"x":13.49454932511654,"y":9.009115770282584},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3C23A17-CF75-4D7A-A480-A6BDA722CDD1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 8}, {15, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"7F5718BE-A2C7-4FB3-AE3B-A9DCDFB15723","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.23092263790792,"x":219.6612751255082,"y":560.4202370100273},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FD8BF6A1-F8EE-4DDD-B7C6-579BF4467741","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"48945619-C785-4867-9DAA-AEC3051C4445","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.23092263790792,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90D28A7D-2BF1-4E8F-9F0D-77D0CAC84FE0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"1C0BF646-4739-4B07-B436-00B323C768A2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19.99192492609859,"x":13.49454932511655,"y":9.009115770282584},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B2A0726B-ACF9-469F-B2CF-F73FF8458DC1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 8}, {15, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"rectangle","do_objectID":"092E99C1-F6B3-44F3-8A6D-B15F0E586D37","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":127.1636280765724,"width":183.6758102585308,"x":122.9503382955063,"y":290.338195077484},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5573A83B-20DC-4A06-B915-481A0AEEAAE2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":1,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":0.9326139616824488,"green":0.9326139616824488,"red":0.9326139616824488}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000036, 0}","curveMode":1,"curveTo":"{1.0000000000000036, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000036, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.500000000000004, 1}","curveMode":1,"curveTo":"{0.500000000000004, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.500000000000004, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"group","do_objectID":"ABF22751-C94D-4366-AE18-00299F825844","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":147,"width":256,"x":617,"y":422},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C2D298F3-EC3D-4E4A-AD18-CC1C8EA2D3E0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"0A660644-7F0D-48DC-8A04-9976F3307167","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(1) Embedding","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":256,"x":0,"y":105},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A56CD294-1EFD-402A-8B22-D99F7C271860","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(1) Embedding","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 7}, {252, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"ABC65BF8-65C0-4B0A-BB70-889D7575117F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":210,"x":23,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3FA26F96-D8AE-4CC5-A38F-2E16C261DA4D","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":20}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0023809523809523829, 0.25000000000000011}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]}]},{"_class":"text","do_objectID":"3F62C4B2-2B5D-4F21-B12F-95D9605AB498","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(2) Processor GNN","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":395,"x":1353,"y":507.8760330578513},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C25BC2ED-246D-4137-8497-916C4E7C4171","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(2) Processor GNN","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{35, 7}, {324, 35}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"C42F8083-0B60-44EE-8CBB-46615176D3EA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":401,"width":343,"x":983,"y":274},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DDE6339F-B874-4C07-BEEE-5E0DB7ED84BD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"46BB867E-5AD1-4F99-890A-03BB396FBA74","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Latent Input Represe","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":269,"x":37,"y":317},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69856A0B-11BE-4E73-B0AE-990771E04A89","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Latent Input \nRepresentation","attributes":[{"_class":"stringAttribute","location":0,"length":28,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {264, 77}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"E54119EE-4B61-4015-AFE2-CE15FCB6175C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"37CD1906-FAD2-40D3-8346-51CC5BE013FE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"D32BB197-CCC0-4309-BB29-4D3A119CF98B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"25FD36FF-3B34-4781-840E-AF86A6811F94","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"A811F762-4B54-403A-A3B2-9DED05129D80","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":162,"width":241,"x":51,"y":46},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EE1DBBA1-8C01-4FA2-B622-5BA7A2D290F0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"FC9CF136-DE90-48BC-A1FF-549DA1B6D22B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":25,"width":182,"x":30,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BB15F538-A771-4C69-8275-4859DF322A10","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"AAEACA7C-54D7-46DA-88DF-E833BF517BD8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":103,"width":36,"x":176,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C93A7366-BCA6-4DBC-A20C-BAE69F2A4A12","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"DA7311DD-CBD9-47B9-A7F5-FD7A9A4FA0A6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":146,"x":30,"y":55},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"372062EA-AC8A-46C9-91E4-8E9C5B964EA9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"293726F3-E653-454E-B551-D01B7063A703","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":0,"y":25},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4C54C984-FA5C-4906-8D1C-88B861579165","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"8FCFD13E-33FF-4182-93B6-A8D9AE1B17CC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":146,"y":102},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32486793-BC29-4CD6-B887-939E5B99216D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E13AC8D7-EBD7-4BB0-9147-4C0689F79902","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":181,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2DE358E1-DE30-4CB3-B7EC-991D6FF3A88E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]}]},{"_class":"group","do_objectID":"3F5B1241-95BA-4256-9883-F38D6A85373B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":403,"width":485,"x":1699,"y":270},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F0CE21E2-20BD-4F17-ABFB-57903C412567","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"A8A04802-996B-4010-9192-704A40696F41","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Latent Synthesis Out","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":485,"x":0,"y":319},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B03D7FF5-DFE6-48F3-80F8-FDB2A5FBEA88","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Latent Synthesis\nOutput","attributes":[{"_class":"stringAttribute","location":0,"length":23,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{97, 7}, {292, 77}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"41D8CF0E-7AEC-4625-A1C8-C3B0D59269E4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":71,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5D59FAA2-72DB-4E9C-B733-F2C94FE4126E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"701DD707-024C-4936-90AD-9A7E70814C0C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4B8AC5C1-3DB4-4E86-9D2F-DD680A0F7050","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"0611370C-4387-45D9-B3E6-42EE967F3220","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":162,"width":241,"x":51,"y":46},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6CEF152E-50AA-4344-A7C1-5B9F2BDED8A7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"1B8F1526-6A92-4982-88AD-E428F002C08B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":25,"width":182,"x":30,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8F47D2FE-73CA-4333-8DB9-A5217F0264AF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"8055D935-3028-4D39-B234-BA17987B5F07","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":103,"width":36,"x":176,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9085F9FA-10DA-4DD0-A6F8-EED41907B974","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"A97CB5AE-FF20-4E41-B6FB-4A42E4E33C8E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":146,"x":30,"y":55},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7C50602B-3296-422A-B7C8-6F4366054041","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"A00821C1-9955-45AE-B169-71A95C75286F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":0,"y":25},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16F60D91-5B98-4A8C-8531-E9EB07E91C61","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"EDAC3133-FE4C-4280-B5C8-82928908148C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":146,"y":102},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7482B91A-DCA7-41C0-9C38-6071A53EBBAB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"6044160C-0769-4BDE-9DC5-12353BB8290E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":181,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"80491ED8-979E-4FED-A21D-24C5D80FFF07","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]}]},{"_class":"text","do_objectID":"AE961CF3-3F76-4898-A097-99C4F260CC95","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(3) Decoder Network","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":395,"x":2131.5,"y":458},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6FD36944-67FB-4AF2-AAD5-D04ACAB9FDCC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(3) Decoder\nNetwork","attributes":[{"_class":"stringAttribute","location":0,"length":19,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{97, 7}, {201, 70}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"shapePath","do_objectID":"73834FA4-1973-45B9-AC46-7B50537670F6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":210,"x":1445,"y":421},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"67D3C4DD-BD8C-4585-84E6-84150A8A0F9E","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":20}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0023809523809523829, 0.25000000000000011}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"570EF8DF-77D3-4640-AD4A-06B6E07D4BB7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":329,"x":2184,"y":421},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B31AC48F-58D7-422E-9B9D-2364DB797B09","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0015197568389057777, 0.49999999999996092}","curveMode":1,"curveTo":"{0.0015197568389057777, 0.49999999999996092}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0015197568389057777, 0.49999999999996092}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0015197568389057777, 0.49999999999996092}","curveMode":1,"curveTo":"{0.0015197568389057777, 0.49999999999996092}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99848024316109452, 0.5}"}]},{"_class":"rectangle","do_objectID":"B27EE6DB-3C3D-487C-A576-BECDEEDC9BCE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":79,"width":63,"x":2742,"y":379},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"365E4A5E-A163-4C0C-B079-B7E685A7F3D4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.7568627450980392,"green":1,"red":0.6666666666666666},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34107/new/figures/pages/D3C15514-8F9A-4089-BAE4-F507E02C6B90.json <==
{"_class":"page","do_objectID":"D3C15514-8F9A-4089-BAE4-F507E02C6B90","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DED26A81-4E8F-4413-A343-D1324B0ED833","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"F6098229-3541-4BF1-8306-8145D9F55E8D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"synthesizer-overview","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":378.0000000000003,"width":731.5,"x":217.5,"y":216},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"94F7C309-0570-4C5A-8D70-8A94B56E0260","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"78E6BA01-1558-4BD8-9DE7-A085E197F858","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":142.5000000000001,"y":42},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"004295EA-F0FB-4046-AA71-6A9C122B1F7A","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"F162123F-B23D-434F-B45B-AB33AE471B08","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":116.5000000000001,"y":277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7B886380-8934-4041-AA4D-5B36778993DA","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"027A8E8E-FD9B-4280-9E87-6FF191F4CD65","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":353.5,"y":277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F2D7FB36-F365-424E-B47A-2C31DA213C75","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"0C2E7485-3C64-4BBC-B40B-388A3848C95B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":342.5,"y":42},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ADC1DFB7-1924-4DA7-8B2F-6EF585F9B0C1","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"7F8D44E8-3022-4D1C-B629-085304899BCA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":538.5,"y":42},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4F3A147A-5D79-45D4-B0C4-E85368B39A09","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"group","do_objectID":"05ECDE98-6176-478F-88EE-F88C168AE131","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":87.00000000000003,"width":64,"x":230.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"997D9CD8-2404-4AAD-8B32-1BE64BC77CA9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"ED0B7353-A341-4A93-887C-E66D0EE7336F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.2409972299168999,"width":42.14634146341463,"x":14.64915572232644,"y":29.04016620498612},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1949981F-4158-40E2-A31B-D850C9DEC798","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549854, 0.75000000000000011}"}]},{"_class":"shapePath","do_objectID":"AE7B165E-DED2-453F-835D-CA94511441C9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.32825484764543,"width":0.120075046904315,"x":7.384615384615358,"y":36.51108033240996},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0D272F96-A476-43E1-944A-AABA66FB46E2","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.3474576271186469}","curveMode":1,"curveTo":"{31.999999999999989, 1.3474576271186469}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.32485875706214756}","curveMode":1,"curveTo":"{31.999999999999989, 0.32485875706214756}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"1B4515F7-D68A-479F-93B9-D5651415ABED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14.45983379501385,"width":0.120075046904315,"x":7.264540337711082,"y":14.70083102493078},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FFD8FA98-B0DE-4371-98F0-DE51226207D9","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 1.5125000000000037}","curveMode":1,"curveTo":"{31.999999999999972, 1.5125000000000037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999867, 0.99999999999999656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 0.0041666666666676788}","curveMode":1,"curveTo":"{31.999999999999972, 0.0041666666666676788}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"D20B4A2B-D20B-41F2-9D60-C3A4C27ED8E1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14.45983379501386,"width":0.1200750469043115,"x":56.97560975609758,"y":57.8393351800554},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"34635C9E-BB26-4495-B774-BEEE2C1ED6B9","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 2.0208333333333393}","curveMode":1,"curveTo":"{29.999999999999964, 2.0208333333333393}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 0.51250000000000151}","curveMode":1,"curveTo":"{29.999999999999964, 0.51250000000000151}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000045453, 0}"}]},{"_class":"oval","do_objectID":"31C60889-D13E-48F7-BFF9-5C21144205BF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":0,"y":21.81024930747924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"72205E59-665C-4390-AFFE-DED51D865570","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C53E7B3A-1C0D-4917-A4B7-189386E6F7FA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2A0CF06C-D608-4CBA-93FC-980903156C8E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E5F3A418-1FD3-4D5C-924B-D6C4431E6247","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":49.35084427767356,"y":72.29916897506928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DF80FEE6-2CDD-42A3-8079-A3032D10E261","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B223BDB8-DBA3-464A-B0A5-868940A8D9CE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.64915572232645,"x":0,"y":50.48891966759004},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C71DB0F7-3E79-4191-95CA-0D300862EB83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"CDEDC8C2-30F3-436E-B964-F4ABFED948BD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.64915572232645,"x":49.35084427767356,"y":50.48891966759004},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2111EF47-8605-4CE3-89D9-FB3C7D2ADC0B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"BE8CFA79-A2A1-485A-ABD4-938CC5DDF3A2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":49.35084427767356,"y":21.68975069252076},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD8010D2-6C1D-4B56-93F4-4B7E98448ABF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C80240C3-A02A-4142-B0D6-C3A803563E80","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.003126954346467,"x":5.163227016885571,"y":25.79916897506928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FA66EB6E-FE46-4F2C-B40E-5C1AC058B98D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"485D45EE-E935-4D08-B2D5-9AF51A4EEE39","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.00312695434647,"x":54.75422138836774,"y":25.79916897506928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06219BF5-68BC-49B1-BD3B-4130E089A439","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"CA8DA48E-823D-4EB0-8096-DE4CA05A1CC7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.003126954346466,"x":5.043151969981238,"y":54.3573407202216},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"89DF3FC3-0564-4C53-A191-C90C0487F4D1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 6}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"244EE16D-9F32-4849-8DBD-B8C74BA65B7E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.00312695434647,"x":54.75422138836774,"y":54.3573407202216},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA809FDD-5175-48F8-9992-572A8F094B53","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"39F127AC-B47C-43B6-92A5-8174102C8D54","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.003126954346466,"x":5.043151969981238,"y":3.988919667590039},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3B3403A1-FC99-43FD-A8AA-0FFB3226B4BD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"EEA592CB-DE4D-4E8F-B9FD-A4CE2F975004","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.002501563477175,"x":54.99437148217635,"y":76.16759002770084},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"418CED24-84B6-47BE-B298-2BAA9CF52338","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"1A98CED6-5774-443B-AD57-F1EBD4DA1A94","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.002501563477173,"x":2.641651031894924,"y":39.65650969529088},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D192B1BC-DF2D-4C1C-B321-03ABD7ACA060","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"ABFE6F93-BC2B-4A33-8706-6E99A3B19662","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.002501563477175,"x":30.37898686679176,"y":21.46121883656508},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EA6C2F26-3ECF-45FC-9F02-74708961B841","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 5}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"text","do_objectID":"4F61F8FF-EDE3-49D0-9195-8A25F2ECB3CA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Configuration","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":136,"x":408.5,"y":109.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"44FC39FE-E93C-415E-8433-B74E751E43E2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Configuration","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {134, 20}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D19740A1-4594-42C1-9444-AC1D91721B0D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Forwarding Plane","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":113,"x":209,"y":97.00000000000014},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"14C6A172-D6A1-4945-9212-C8E6B9C6BECB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Forwarding\nPlane","attributes":[{"_class":"stringAttribute","location":0,"length":16,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {110, 40}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"10871818-4A65-4BB2-9189-2EFE0F1B1297","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73.33890789464236,"width":125,"x":0.5,"y":7},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F9C69489-D50B-4B86-9FF9-77F20387D505","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"D6C0B9D8-FFC0-4180-AFDC-6C7B9FE2AD88","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73.33890789464236,"width":125,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BFF4C3CD-FB62-444C-BC3B-3BA389377B32","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"C7AA630A-EB7C-418C-8160-7E9C8BEE44C2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73.33890789464236,"width":125,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D129A7F0-AEAD-4F60-9016-FAF46305DC87","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9488326362941576,"green":0.9488326362941576,"red":0.9488326362941576},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":2.5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"3B625BA4-0573-49CE-BD61-7CEF47431D6C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fwd(A,B,N1) not fwd(","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":50,"width":110.9154929577465,"x":5.809859154929575,"y":4.957336936947254},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA01EDA7-D03E-4E2C-8B5A-16AA96C6FD64","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":8.925000000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1487500071525574},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"fwd(A,B,N1)\nnot fwd(C,B,N1)\n\nreachable(D,A,N1)\nisolation(A,B,N1,N2)","attributes":[{"_class":"stringAttribute","location":0,"length":67,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":8.925000000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1487500071525574}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 1}, {109, 49}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"75B5BED2-7854-49FF-85F9-E5436678A42F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Specification","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":129,"x":0,"y":109.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8D22CBEC-7386-4629-9626-4663051C74C5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Specification","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {127, 20}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"4535937F-5752-4679-AA51-2F6547953F44","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":108,"width":136,"x":198.5,"y":224.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A18F0D02-075E-4E0C-9894-36ADDC45B636","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"52702118-7178-4C1C-B8C0-3087A72440C0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":108,"width":136,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E127A9A0-289D-46A1-96B8-7854D7C3DB5B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"2CCE8FF8-68EC-40AD-813D-E8C96A800E75","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64.79999999999997,"width":95.5,"x":20.49999999999999,"y":18.08372093023256},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5B554E45-194F-439A-BFA4-A585512E1F6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"B3C2C307-9BE2-4C4F-8471-00AD0FE40234","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":9.999999999999998,"width":72.12033195020747,"x":11.88796680497927,"y":12.00000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"00CD555E-3B27-4686-8271-79E53E340B36","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"366122F2-8D0E-4A30-984D-BE223B327E54","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":41.2,"width":14.26556016597512,"x":69.74273858921163,"y":12.00000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"79CF203C-EAE8-4074-99D1-C231729D2C89","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"28B676B4-6AA5-4F1D-9F46-629A0A4DF8AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":31.2,"width":57.85477178423236,"x":11.88796680497927,"y":22},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C14C62F-92BB-4BD2-92BB-B26F7562562A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"AA841CDB-CE05-4070-8F2A-D80B9BB5F78A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":23.99999999999999,"width":23.7759336099585,"x":0,"y":9.999999999999991},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"619FE199-656F-47A2-925B-1727269DD568","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"50AD97EB-C868-402F-BEE6-A2E3050D022F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":23.99999999999999,"width":23.77593360995851,"x":57.85477178423235,"y":40.79999999999998},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C59FEF71-19CA-47B3-99B8-E8C303325FCA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"13A21D33-3A9E-4F7F-AB8B-A267CFC0D7F1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":24,"width":23.7759336099585,"x":71.72406639004151,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C35B3FA5-96AA-46B6-813D-6BE41FC87DB9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]},{"_class":"text","do_objectID":"B1527AF6-1285-44FC-BC61-34211001B0B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Learned Synthesizer","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":344,"x":93.5,"y":354.0000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7A02B0ED-02A5-40E1-8191-54EBC1813848","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Learned Synthesizer Model","attributes":[{"_class":"stringAttribute","location":0,"length":25,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{39, 4}, {265, 20}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"FC6BF989-3D74-4686-9A3F-C57D63C05602","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":18.5,"y":246},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"914EC539-62C5-434F-81FF-418BA8B14D1B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"F5A951DA-0268-464D-9C7C-E6302B87A324","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"330584C9-F3FC-42D0-95D6-39CA883C427C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"767A947B-07DD-410C-9D44-9ADF52016AD1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Input","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":41,"x":25.5,"y":22},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"600B13E8-2680-4AE4-83DC-874411C1A0A3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Input","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 3}, {39, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"8C21BEE5-7444-4B6B-B66E-25F6E1559599","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":441.5,"y":246},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"78379250-D883-48AB-9A05-4CB8928955CF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"2ABB1A07-7793-494F-99B5-ED240648A49F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A1226A1-2FF9-40EA-9572-D73A1A625E3F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"6AB76526-FD78-4E31-8A89-AB2504493A3A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Output","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":55,"x":17.5,"y":22},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87B5E70B-22AD-42D6-95EC-8E889788B66E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Output","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {54, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"shapePath","do_objectID":"53706BF6-9291-467A-8E70-8339745564C6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":75,"width":1,"x":67.5,"y":155},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ACA7974A-2B85-4278-A038-3E71A7F39B1B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[10],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999994, 0.0066666666666666723}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99333333333333318}"}]},{"_class":"shapePath","do_objectID":"120855D3-9A11-4563-B15F-4AA773CD12A7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":75,"width":1,"x":485.5,"y":155},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"58348DCF-2201-45D6-A155-005F46628222","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[10],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999994, 0.0066666666666666723}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99333333333333318}"}]},{"_class":"group","do_objectID":"FC5C407A-2AE1-4BBF-82E9-AFB575D687FC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":101,"x":630.5,"y":3},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10CB09A7-0716-4C8C-A9B1-8FF446DB3C9A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"687BB489-3260-4D37-A479-420DE39AC933","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":101,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"04B68A0F-E95D-447D-B36F-536F2CB7ABA7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"76EDAFBB-221B-467F-AC7B-B5941FD3D18E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":101,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8B49B36-11DA-45BC-9DB9-2D4DD73B789B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A82205FA-0E89-4623-B55A-000F57AB7751","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Generative Process","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":86,"x":8,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A5FCA2FA-176D-43A7-B74F-A0F899C8457B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Generative\nProcess","attributes":[{"_class":"stringAttribute","location":0,"length":18,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {85, 32}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"52B80EDC-09E4-4F05-B33A-93EB55F28A4F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"simulate","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":62,"x":348.5,"y":59},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D4733F0F-37D2-47C6-99D6-F00A3998BFE5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"simulate","attributes":[{"_class":"stringAttribute","location":0,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {61, 13}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"23A6481B-53E5-46D3-8661-5270AEA8ECA7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"extract","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":50,"x":158.5,"y":59},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ED8B1CC2-B5AE-4FD5-89A5-6BF94472A988","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"extract","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {50, 12}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"997BA4A6-5424-4F55-A4D5-653924D84216","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"supervise","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":71,"x":79,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"82E63866-B9E9-4BC5-821F-3B21D8623334","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"supervise","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {70, 16}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"C4F6D8B3-6156-4571-BECD-072E0A390524","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"supervise copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":71,"x":407,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8DC9CE14-3708-4F06-A069-15439CC768E2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"supervise","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {70, 16}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"F1E43AA6-3F92-4DF7-8F24-199F37A0121B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"sample","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":54,"x":547.5,"y":59},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3419E4D6-2596-43B1-940E-60A59E2EAFF7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"sample","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {53, 16}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"A42C9879-9716-421E-9B8C-888C3D50A335","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":87,"width":67,"x":446.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"60062AF1-B91B-415B-A5C8-191E9A2C6C6B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"25632F0D-CF51-42C0-9E2D-E70B291162D2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.120498614958457,"width":49.83611054182205,"x":7.378647434590128,"y":29.16066481994462},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7489E3B1-F8A2-474F-8835-EE49A8A4CBA0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"5EA25E0F-E70F-4431-8245-C0EE6DFAEEAC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515236,"width":49.71514910846813,"x":7.378647434590128,"y":29.28116343490307},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B2AEB844-A6A2-4F8B-BF2A-07358CAEDF8A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"F4D5C7E1-6447-4DF7-8CF0-2CC63D421FBF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515236,"width":0.1209614333539362,"x":7.439128151267157,"y":29.28116343490307},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"252458E2-0557-481C-A0F5-B82631AFDA1D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"99C686A9-3487-4F33-BCD0-EF1AD2F6E245","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.93074792243769,"width":0.2419228667078741,"x":7.318166717913213,"y":7.350415512465386},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FEDFD1CF-3DF4-4C9D-A28C-EF913E4A6C1F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"A8125BA4-58D1-43DE-BAA8-1813460ABD39","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.9307479224377,"width":0.2419228667078883,"x":57.15427725973529,"y":59.64681440443214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"375549D6-C87E-4D38-935C-76ECE5F67BD1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"83D7AF51-B116-439C-A882-81939CF045B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515236,"width":0.1209614333539477,"x":57.15427725973529,"y":29.28116343490307},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3C6DE9C9-5710-4D59-88FA-50DBCFEB206D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"022756EE-2E95-4865-9154-8F5E0DC9ACCC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515238,"width":9.555953234961038,"x":57.44404676503896,"y":29.22091412742385},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B53ACB87-297C-48A3-AC6C-8D0A38437698","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"656F5745-3AF0-458C-AD42-ADB241CC7213","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":49.8361105418211,"width":11.20637119113568,"x":26.68088303185171,"y":-1.420825354013065},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"71AA0EE1-33BD-4176-B9B8-3D515F055F23","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214502, 0.16551566224734077}","curveMode":1,"curveTo":"{0.98903615697270397, 1.0842021724855044e-19}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270397, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119010811, 0.83783632733723135}","curveMode":2,"curveTo":"{-0.0036902158117898569, 0.16216367266278722}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.376865005562472e-05, 0.50000000000000955}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270397, 1.0842021724855044e-19}","curveMode":1,"curveTo":"{0.99816007339701551, 0.83218232891400556}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, 1}"}]},{"_class":"shapePath","do_objectID":"9A1BDABE-58B4-476D-B774-9CB03055EFEF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":55.83717495289568,"width":6.918904577222812,"x":27.19182899995313,"y":13.02320879295574},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6CF3CD87-AD4F-4121-B226-187A8BCD447E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9802199138122426, 0.16551566224734077}","curveMode":1,"curveTo":"{0.97629663578704295, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97629663578704295, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0080724842978494755, 0.83764156143898683}","curveMode":2,"curveTo":"{-0.0079432307246380431, 0.16196890676454256}","hasCurveFrom":true,"hasCurveTo":true,"point":"{6.4626786605730124e-05, 0.49980523410176497}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97629663578704295, 0}","curveMode":1,"curveTo":"{0.99602215662088656, 0.83218232891400568}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 1}"}]},{"_class":"oval","do_objectID":"423167CF-C146-46E0-A011-948FDC0A8753","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":0,"y":21.81024930747924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4DF986BC-37D1-419D-9526-CE32FC699339","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E7E8F773-F452-49B4-93A6-39641B0BA46F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"47BB2883-0049-4D06-92B0-D9DA3D5DC2FF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"70EF5516-6777-4BC7-BC22-757356B0726C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":49.71514910846813,"y":72.29916897506924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B917CC90-99B1-4A70-B822-9BF4562C14EF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"BD90912C-153B-4263-862A-15452F0753AB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":0,"y":50.48891966759009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CECDA711-31B5-44C3-B74C-B8868C47E08B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"879ECBEA-FE23-41B9-949F-FB174CC43684","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":49.71514910846813,"y":50.48891966759009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"86887F8E-B160-4E0A-9D48-8BF79EE6209B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"EBCE63E6-B5B0-4E8C-8755-555242172D78","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":49.71514910846813,"y":21.6897506925208},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A6744CD7-F509-45B5-8294-3F4A63235828","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"D702B85A-E8C6-4D35-8A86-BE063C2E1B81","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.838457334157483,"x":5.20134163421925,"y":25.79968928788012},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"198C8A66-BDE3-42B6-A74E-B565D1632FCB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"95A3744A-3C5F-4A53-8DA7-9EAEA053552D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.2336501673878,"x":55.15841360939528,"y":25.79968928788012},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C521D288-DF36-40AC-9658-4F2C3ED64117","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"6FFBA04D-3003-4A09-B3AF-680B092AAA29","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.838457334157482,"x":5.080380200865307,"y":54.35786103303253},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7430009F-93AF-4636-9373-B73FE384F3AA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 6}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"C1E18156-881A-4D32-A488-C58482F719DC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.838457334157475,"x":55.15841360939528,"y":54.35786103303253},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3CCD2323-67BF-4B91-B958-31621706B9A0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"35EDB716-D1A8-4CE9-8C99-FD6F03D23E9E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.233650167387795,"x":5.080380200865307,"y":3.989439980400884},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9045E273-3DB0-4DDE-AD31-51BAF476D17F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"2A222320-2B01-4603-A4D1-0DB3EDFAF33D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.2336501673878,"x":55.40033647610316,"y":76.16811034051177},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10E7B6CE-4727-468E-8189-0B0F5140C62F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"F1713D60-F958-48BB-9BEB-62117D995E67","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":3.628843000618115,"x":30.60324263854601,"y":21.46173914937597},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8B62110D-223B-4A09-990C-67C0989776B9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"FBB4C993-4837-4D1D-9353-36414863D5BB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":3.628843000618104,"x":58.66629517665954,"y":39.65703000810173},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C34CFD2-E9D4-4276-B2A8-B997019A03EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 6}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A5C8E4F0-A778-48B9-B198-7AE7C16EF40C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":3.628843000618112,"x":35.68362283941143,"y":41.70550646239537},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C9209EE-162F-4A33-A568-70E2AB3B6D14","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 6}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34107/new/figures/pages/EB0575C0-53E6-439B-967C-94B3938B0C70.json <==
{"_class":"page","do_objectID":"EB0575C0-53E6-439B-967C-94B3938B0C70","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A93366AC-776A-42EE-AED8-9F8A32167113","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"C1B932A9-31ED-4333-9712-8D0A7C76FB29","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"networks-all","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":1046,"width":4724.273333333333,"x":-449.7733333333331,"y":155.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"17459580-A3AE-43D8-A1F3-88F5EE12DABC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"75B65E67-8E82-4305-A411-31340AA71EF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":722,"width":553.8955528408449,"x":691,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"96ADCAA4-980F-451E-A222-CBFF386ED7B2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"5EBB84B5-B0FC-4A40-8ECB-5C04DA0A7F79","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":61,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7F50C57A-9C83-4131-B3F8-2B5397FB05BC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"7FADE731-0F3C-4B17-83EA-179EA9A36E18","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":61,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"41052918-CBA4-4D2F-B552-1B8515F577DD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"888A671B-CEA0-425C-B6CA-6CE9B501DABC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":61.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"728B81E8-76B9-4FEA-B770-375A4F040BB0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"592A9190-3EE8-48F0-A57C-97723AC2E2BA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":60.5,"y":61},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E1F345CD-B0CE-440E-BA97-A3FFB551EC95","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"BBFA7464-99E4-48F1-9CEC-723DD3C2E332","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":472.5,"y":495},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"01C7FC93-DB6F-49FD-8B57-6964D7AC4191","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"01D169AB-3097-42C0-84EB-61C64228D297","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":472.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8268C203-9AF2-4F24-9636-A4FFA3B5453C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"FE50EDF7-37D6-4F00-963D-97E65CB3CAA1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":474.8955528408449,"y":242.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B6FFD34B-50E2-4C61-8822-06CDFBFBA2CE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"B5FB44C8-9669-4C34-8447-1A1548C1F3F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":220.3955528408447,"y":-11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"007A5F13-007D-424B-B559-E4814DAAEEA6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"7DE3B443-83F6-4DD5-AAC7-E74651A87097","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":224.7723511495175,"y":108.6298457411079},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"729AA119-9B78-49A4-9E8B-8DF8B0982392","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"14069508-3418-48A2-9037-DE817F4C6AA6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"17752DA9-29B0-45E4-93EF-CF2135878C37","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"4E28EEB7-A820-49A0-9979-01FC7A15C660","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CF27646A-8674-4C62-8F7B-91739F8BADE6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"290ECCD7-4A5C-4E52-9EC0-EC097B1934AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CEADBECB-0076-4ECB-B477-FE4DA90A2BFD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A8D39E64-C052-426B-B286-EB7D7E61EAC6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A33D911B-FC50-4A73-BE1F-A9916952E5E1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A7056E76-9490-457E-8849-88DE4A609B81","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06D16552-F642-49CA-AE8D-6D0E90E95198","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A20A4F2C-D558-40E4-BE95-082A4C75D685","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC445377-3486-4A9D-BAEC-D3B7A570CC2A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"D0281684-3755-4012-B4E9-18719968E9EF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":43,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0A0919DF-C00C-41AB-8B2F-54F4107A00C2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"5B5D0FAA-EC09-4FA1-96E9-CD2AEF8DC9D0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":456,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"805A06E4-912A-40F3-B9E9-A1C1765EF3D9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"6C9F9DAE-2A14-4C63-B39B-9AA76DA6D5FC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57CAFCD5-0E72-47B5-9551-CDA0CCE8A06A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {33, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"97FDC07A-8BDE-49A3-9DBC-2D9CE911A798","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":456,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"25ED74AF-6B68-4232-9C72-70682D3EB9E1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {35, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"97C94A2A-01A9-47E0-90AE-C71024D033EB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A6682BA6-69F4-49E8-BC70-8B2588D52D09","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3B52272E-BC5B-4B90-A242-215CB90EEE2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0573A97A-3C8C-479E-9DA4-BADB79E60BCD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"CEBC59A5-79AD-4463-BCED-83F9EF4F8A16","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA22A8DC-6693-4A74-9B5D-0D889980070B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D989DA3A-0A1F-48AB-B705-9BCDD38AA82B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":485,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3CAE81AD-A250-4F78-A63A-70F7167B3E53","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"10B75492-F001-41E3-9F0C-702768A65A23","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":295,"y":346},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"858AEA19-F0E2-47B3-BC1B-73B5D944C07C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"text","do_objectID":"9C475A8F-FF50-4F68-9117-FFBF037FE9EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(a) Network","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":378,"x":772,"y":963.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A625D8BB-9A66-4650-86E7-51F9BC9D69AB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(a) Network","attributes":[{"_class":"stringAttribute","location":0,"length":11,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 14}, {376, 64}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"A2C16BC0-119B-40D2-A4D1-22DFFDCEAC3B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":712.7733333333331,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D8DB7835-36A5-4BB2-A4C1-C44BBB6AB169","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"4AECEB1F-D3DF-4E82-8FAE-45799BF9285D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":898,"width":733.0000000000005,"x":1543.773333333333,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"181F27BD-172B-46A3-8A25-E3E599A9AF73","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"241E3F57-678C-4507-A62C-FF83924A5421","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":61,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FAA11FF2-31A1-44B4-AE64-E8F161B79FDF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"0F48D376-4CE3-4EB8-BEB0-4CBAA99BB3B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":61,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B299116F-5BB3-4E97-9038-8B103C6EFD24","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"FE5C2CE4-0F22-4B91-B1DB-2664047D2750","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":61.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D1D37804-EC88-41B5-9B19-7A565A6EF753","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"2936EE15-CACE-40E7-A229-51714EB9B4A7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":60.5,"y":61.00000000000006},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CEF6ECD3-836D-4C08-BBE3-948A50A07B3D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"A0368F7E-2972-4577-B62C-5DF06043C42F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":472.5,"y":495},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1111A570-92F0-4AA7-80F3-F4F6A40FB968","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"DCE716B3-1933-4731-80BC-9E7446E7968C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":472.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"762F22D5-60A5-41BC-8FA5-3FEB558B64CE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"A7F8B2F9-889E-4235-B133-25B1D55F8BF1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":474.8955528408446,"y":242.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7804B00-5C6A-435F-957B-C56A80B2EF36","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"CFCE6F5D-94DD-4F63-B379-CF1FAE962E5D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":220.3955528408446,"y":-11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"205E4EC6-0B80-4A42-AE72-C4CE588F59D7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"843D7CD9-B905-4ED8-A960-1696533B7335","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":224.7723511495174,"y":108.6298457411079},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7B8709E0-851A-4C81-A6B9-CD877449BCE4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"A1ECE315-1094-4829-BAD3-DE5D5F0C9F2F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A2E8B80D-D940-42FE-A628-F8567FA85526","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A3D76173-6193-4CE3-AF89-3233E8797CE2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":2.842170943040401e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24BDB972-A23A-4AE1-8EA3-5A0E4C4F6936","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DCB766C5-D499-4DB6-B41B-971A4758035A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6783AA57-57D9-48A7-BB5A-2F6FD6F0D910","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C1D82E30-F28F-4F01-AC1A-F936CBF13712","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ACD0C524-B1A5-445D-95FB-5756EF2440E4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"30535F84-7915-4660-A655-36F0BAFB248B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA81834D-431B-4F25-88C4-BCE0055B293A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B4CA78C4-D173-4A79-B32D-44979742EEF6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1549F517-B02E-4F7D-9C8F-205E994B700D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"89E65D8D-A473-46A2-A28B-4F758A105507","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":43,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3062FF05-322C-4E97-86C8-4CED40A237F3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"42FD58ED-662B-4104-A9E4-9BD7A9B28316","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":456,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F22C7B65-0CAA-4794-AAAE-EF56453C9527","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"AD24CCB8-6C84-4FA1-BD69-B3CD2F1CB0E2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"09A22254-5581-4D67-A84F-423559568D73","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {33, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"BE21D810-C848-4741-B884-348093392214","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":456,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9B20CA32-136E-441B-BC3D-8F0E8F56AC0D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {35, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"592D5135-003E-413F-9600-91470B0CE103","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42,"y":33.00000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C9C3A33E-D666-4733-B83F-89D5BBB4062B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"436797A5-38BE-4A50-B4A5-D93E717D3668","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D0970D73-AAD4-482B-9C75-0709ABD5ACDC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"45152FC4-38CC-425F-8B43-4B35F6BDA4E7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":22,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8DBBD741-95B6-4555-8992-9CC13E0054C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"55D343ED-6DFC-4AF1-B0D3-30B9F186767D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"43F28D25-3FAC-4508-9DDB-660E0E74CCBB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8AD26059-F71A-4917-9381-739CC4C3562F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":485,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"112C91B2-C218-4066-986E-D192284E411B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4DE7CC2E-677E-442C-8B74-7EE9D7C358B0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":295,"y":345.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2C30BFD0-1831-49BD-9787-66791D47B7D3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4AFE121E-C59C-44F4-94C0-A00E1D2FD876","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Round 1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":251,"x":143,"y":820},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"63A3258C-0F6C-4376-AADC-806593AEFA9D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333333},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Round 1","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":1.183333333333333,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 13}, {241, 51}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"rectangle","do_objectID":"B1C11423-677D-4D7C-A313-E358258B07E8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":146.0000000000005,"y":42.00000000000009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4AF5BD4D-DF7B-4782-B67F-E74E8A3C7281","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"636DF482-E456-46D2-877D-F1E73BAFF698","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":197.0000000000005,"y":33.00000000000009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C04B295F-8F39-4683-AB9E-8344CB0CA10C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"1E75D1B3-5124-49CE-B4B0-E21005BA624B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":608.0000000000005,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"26D402A5-FEF4-49A3-AD56-52E676B52D3D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"triangle","do_objectID":"94DCDE97-3572-431F-B11E-4C7EE68D3FE4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":51,"width":51,"x":547.0000000000005,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"578AAA7B-9343-4137-B486-E38CC1B6B40F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false}]},{"_class":"group","do_objectID":"CD899597-1357-41CC-888B-012A03D64A70","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":898,"width":733.0000000000007,"x":2349.773333333332,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"208F50EC-EC39-4D69-A6BC-E0A11D51DAD2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"1A98B091-C98C-4A4A-984B-6E11F5C80313","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":61.00000000000023,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"08DFA38E-AD41-4D83-9FFD-3E0BD4D63D6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"770A853F-546F-4728-8401-0FF9175E3D5A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":61.00000000000023,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"873FF3FC-9C3B-4380-B38A-624E0A65BF02","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"393A44C8-D616-46F6-ADC8-E7B0601707D4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 21","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":61.50000000000023,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"00FD57CD-1987-4A26-B5F6-E0288F0DCE80","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"C5B529DD-B0AD-4328-B027-6C330CBA2B76","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 22","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":60.50000000000023,"y":61},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3BFBF773-8DE9-4649-876C-02159F20ED0B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"5B96EECA-FD2A-415E-90E1-4AF462F61D2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 23","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":472.5,"y":495},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52461240-7A73-4286-BEB7-692DAE2B6ED6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"206942B6-2A53-4194-8D85-5D69D16EF960","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 24","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":472.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E285FAC7-1294-4251-9792-F02C5F82092D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"455801AE-AE48-4B1C-93DB-B197C27DC9DB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":474.8955528408451,"y":242.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1DC84AA8-BDB3-42B6-AA90-D6615BAEC291","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"E9BA1949-40D6-4816-BD2A-73D51A03DB86","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":220.3955528408451,"y":-11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0D4803A2-B714-4BAB-90B4-176D82E9BAA2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"94BB026E-722C-4DC8-BECD-761029F3CAE3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":224.7723511495178,"y":108.6298457411079},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"74E4272D-7486-485B-A932-A9860A6C9C4F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"CD5C3780-4445-499E-BB56-65CD83FE0EF8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":2.273736754432321e-13,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6A30EFD4-3871-41AF-9767-546E988CD17A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"6A47D96B-97B5-4DA1-A048-C05193EAD6A4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":2.273736754432321e-13,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C21B9601-38E7-4F4A-A3AE-7824984A33E6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"AC7444EF-A751-47DD-B0FD-278E9EFECD0C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A06FEB3-EE98-4D23-8495-9DFFEB2FE857","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"84A3F77A-FE9E-4DB5-8E0C-4DDD254AB8CF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 21","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":2.273736754432321e-13,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"75129232-2066-4239-BBAC-401B6FCFBD31","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"F7D0D805-AC0E-41FC-B07E-99CAEA9C058C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 22","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"95446E28-A1C8-46A4-9528-02F1B046052D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"64217B4B-AD38-4201-82CC-79CFE8C481F2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 23","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"05083609-28D9-414C-A3D3-8A89AFEC9A6B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"2B2A7123-2B26-40D5-B950-4B664BADCE24","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42.00000000000023,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"07E52DC2-2670-46B4-BBF2-5DD279FDF0D8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"CF4154B8-6EC2-4100-91C2-0510167BC4D2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"05E47655-6FC3-439C-87EF-4B0CCA13E8DA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"278BAD75-98AE-42A0-8A32-5CBCFA225BEE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":22.00000000000023,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3BAAFC59-9F49-43D2-85EE-3AAD85C3FEDB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8C6AC53D-4EA6-45F8-811E-1BAB78BD4301","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 5","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DD63CB0E-905A-4884-B0DC-90EF49D5EB46","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3BAF9342-A19D-461A-9634-2E64A1BB575A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":485,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"67D2F6F6-7EB3-4F14-91DC-85B9417C6E19","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"418B9C93-93A9-45BD-A4EE-576F9171911B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":295,"y":345.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9236B988-52E8-4668-9C4E-9EB3EB075134","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"1DFDF1DC-EAD4-4D3D-A11A-FD81897A5D5C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Round 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":251,"x":142,"y":820},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D3ADF027-EFD5-4533-9F58-A4437422974A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333333},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Round 2","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":1.183333333333333,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 13}, {246, 51}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4C72C878-C62F-47F5-A732-7DA44D03E222","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":197.0000000000009,"y":33.00000000000006},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EC34D664-DCE9-4595-8E76-AAF149FD9B04","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3C84DAC5-4C48-46E1-A0D9-5CFCD3F56CFC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":608.0000000000009,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC8CFE3A-C435-44BD-A1E2-1BBC03AC842C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"triangle","do_objectID":"82B0DCE4-0CD8-43CB-ABE0-0F76B7508AB6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":51,"width":51,"x":547.0000000000009,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"850DC908-1EBA-4E28-BA7A-FC064FE304DC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"triangle","do_objectID":"1EA7C101-EAAD-4CE7-A81E-255DE6D31513","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":37,"width":37,"x":482.0000000000009,"y":220},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4D4C033F-42FC-4565-807A-C15305B7E30C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"triangle","do_objectID":"9FE327C4-375C-484F-B53D-C686E6AE8DC3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":37,"width":37,"x":452.0000000000009,"y":458},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AFDCAE0D-17A0-4C09-AF15-5634C4910978","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"rectangle","do_objectID":"862DED48-133F-4CBA-A5EF-807325168D13","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":43.00000000000068,"y":224},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8D84B9B6-920D-415C-87BF-8F64100A6728","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"283AD711-DDF4-470C-ACA0-0F0B314A28F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":145.0000000000009,"y":43.00000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7CC719F-7A45-4C55-A4FD-7C7485F612CD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"D16A576A-7F66-4F5B-A7B2-873B416544C0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":32,"x":429.0000000000009,"y":223},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA8F908B-C531-4B97-BFDE-08CD79E674C7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"shapePath","do_objectID":"78131F4D-90E5-4163-82AF-93E1E6529360","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 25","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":3216.773333333333,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06221CC0-392D-4169-8822-485719002C12","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"EAE82284-0B20-4D2B-9E42-B299213948DC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 26","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":3216.773333333333,"y":244},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8D1C70C-D9E2-4D1B-89E0-57E84FFF7330","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"CDC8F3FD-92E8-4F11-8046-CC56B0AB1B41","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 27","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":3217.273333333333,"y":244},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B1866276-F2FA-42D6-9BC0-E85476FA8D4B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"25769DAF-021B-4E2E-8BA8-BC3480AB3FF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 28","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":3216.273333333333,"y":62},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6F7059D0-59BC-438B-A889-CB3096DDC505","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"9C3CECD2-6483-406D-AB68-56F27CF8C012","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 29","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":3628.273333333333,"y":496.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"28220961-E765-459B-970E-0620E3BF2FBC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"5A7FA486-A0FC-4808-B55E-ABBACF9AE786","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 30","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":3628.273333333333,"y":244},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"02444A75-4EAF-4F8D-8477-403CD7FF041D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"111C722E-C407-4275-B184-15788219B5EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":3630.668886174177,"y":243.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7487D9B0-81CD-401A-A424-A4FD9B840E4D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"7E0285B8-E43D-458B-BFAA-735713B39B6A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":3376.168886174177,"y":-10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4E5B7A58-F8B0-4485-A771-BDE5FD1F1AF8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"5683CA2C-4389-4878-824A-77CAC4ACAE6E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":3380.54568448285,"y":109.6298457411081},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6EAB730E-2530-42D9-B3C9-0B7010D999EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"282F8B74-52C3-4563-99A1-CD632855654F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 24","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3155.773333333333,"y":182},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8953E579-3B16-4560-A4B8-920F3B51CBF2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B6815C97-D8A1-40CF-B05B-44DD5812546C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 25","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3155.773333333333,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"573A8FC0-F5AE-4596-939A-419D71EA75C4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"CBA62E33-DE7B-49C1-8CC8-2247E19C537E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 26","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3566.773333333333,"y":601.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E9C32379-21E8-4753-BFB6-355F4FC0083E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"53DECBBE-E975-46C6-BEA6-E76EF41DD673","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 27","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3155.773333333333,"y":420.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BE7BCB6E-3A18-42F2-B602-892263C3DB66","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0A3AE8D8-767B-48A8-B8AD-CA5682C999AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 28","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3566.773333333333,"y":420.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A689FADD-656A-4688-B098-D65740E36658","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"176E3E12-7600-4E48-93A6-77B54E3EA3AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 29","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3566.773333333333,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A9742A3D-BA57-4C83-B930-DFB14C78DCBF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C4F68604-BF7B-44D0-B8F2-B80D5F996426","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":3197.773333333333,"y":34},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E7D6F8E5-9B1E-498B-A253-886CF19F50F1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3ED023BB-83EA-41CA-A95C-54F3E1CB1A3F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":3613.773333333333,"y":633.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"85BB8B65-592E-4803-9017-A22C33AEA6BD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"EC94CDBD-A2F3-49AA-BEAA-FFBB2B593FFA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3177.773333333333,"y":330},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E4F750D6-F533-4F8F-8D81-A248AD845516","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D56A353E-4152-4DD7-8976-66ADB1706B4F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 6","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3408.773333333333,"y":179},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4C2EDA04-C174-4B49-8978-4AC0DD27DB5C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"98113ED7-2A7E-48C6-8647-7EECCF167973","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3640.773333333333,"y":330},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F2424D90-EFCE-4E2D-9D4E-30D2296D4D6B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"25C1F904-FE14-44EB-A3E6-CF7F7FC9F7B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8 copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3450.773333333333,"y":347},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2D7ACD39-782B-43A2-8271-8BCB0F7222C3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"611C3C65-9847-4A08-926D-1443D6276B64","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Final","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":152,"x":3353.773333333333,"y":821.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"313BAB7F-1368-43A1-B6F0-324F795F8745","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333333},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Final","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":1.183333333333333,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 13}, {149, 51}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8818B945-BD7F-4A0D-8E05-83648A9A5A6A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":3352.773333333333,"y":34.00000000000023},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1FCA9FDA-4B09-4055-BF2D-0080F2E83EF1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"CEE6F936-08F6-40CE-920F-7EAE3473A4A9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":3763.773333333333,"y":633.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D4A56462-4122-4206-82D2-2B61DEE5AC8A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"triangle","do_objectID":"399E0ADF-FE35-446D-B90C-2B0FD667AB6B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":51,"width":51,"x":3702.773333333333,"y":633.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D3228EEF-E53B-4C7D-916E-77C56CD2499D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"triangle","do_objectID":"17CFE41F-9E8C-4FA3-9D24-A0596B8CF9BA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":37,"width":37,"x":3607.773333333333,"y":459.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5CC43625-1523-4200-8FFF-89BE025CC193","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"rectangle","do_objectID":"C3C51D84-1A65-4D7A-8EAA-90071634A41F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":3198.773333333333,"y":225},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1CA3C6E8-19CB-4674-84ED-C9E18EF26909","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"0A41F763-52FC-4901-BF64-10A944863C1D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":3300.773333333333,"y":44},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24A62901-841F-43F0-94FC-6437066D65ED","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"8C8670D5-7D04-4751-8DA0-EF77DD7E847F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":32,"x":3610.773333333333,"y":225},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C0B379B4-B1F1-4B81-9B27-084EFCA23DCC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"158D8879-77D7-4F94-A279-1F619EA05E5B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":32,"x":3200.773333333333,"y":464.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"82E50FA6-BA38-46E7-AF30-1000A3AF59BB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"A9EDB322-10FE-453F-A9A6-34961E4CBF14","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":492.6666666666667,"width":530.9999999999999,"x":0,"y":238},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9F935034-120C-4F66-BB00-3504D804B5F4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"EA875FB1-4165-4C0E-93A8-DD456E4AC2D7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":342,"x":19.11333333333317,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8572BA8E-C27D-465B-9622-0708D8A5F940","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"3D90199B-9CF7-4098-8E58-9265BCF0907C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":122,"x":0,"y":27},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4408EF63-BD3D-4DC3-A2FC-60761342318C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.7172131147540981, 81.749999999999972}","curveMode":1,"curveTo":"{-1.7172131147540981, 81.749999999999972}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.49999999999999983}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.7172131147540981, 81.749999999999972}","curveMode":1,"curveTo":"{-1.7172131147540981, 81.749999999999972}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"text","do_objectID":"367CF562-2EA2-49DB-B7A6-84150A27E581","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Physical","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":189,"x":153,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BB2A990B-E449-479F-AE57-816DF5E567AF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Physical","attributes":[{"_class":"stringAttribute","location":0,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {186, 47}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"A3744FE6-2E81-456D-8060-93EEDEFEF9EF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":518.9999999999999,"x":0.4433333333331575,"y":370.6666666666667},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90C4B512-0E4A-4471-8CB3-7AA36520365E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"64611BF3-03E6-405A-A83E-1DFBAC37EC74","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"057C1024-BF3B-4DC4-B2F0-9C09DB9BA65A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"05F4FDDD-5BEA-4844-B9B9-337CEC71E8E3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Internal Router","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":357,"x":161.9999999999999,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6BB658E1-B909-4220-B70A-B365E8E3734C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Internal Router","attributes":[{"_class":"stringAttribute","location":0,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {355, 35}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"B1AABD3A-F200-454B-A2C1-5B96A0317ADC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":530.9999999999999,"x":0,"y":227.7777777777778},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8BFC5AA-6175-4004-8322-3041392EABEC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"B91B122F-7B26-446B-8060-7F1560D4870D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 30","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A8960D3-706F-4E69-B1DD-CED29D83C6DF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"830EC12F-94E5-464D-8093-6D78F09FF339","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"External Router","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":369,"x":161.9999999999999,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"56677FF3-14C9-445A-8CEB-EF6569F02CF4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"External Router","attributes":[{"_class":"stringAttribute","location":0,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {366, 35}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"FF072AF6-EF2D-4B31-996A-20BD4DE5925B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":436,"x":19.55666666666679,"y":121.8888888888889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9F884CA6-B480-4FE8-AD8A-6BA4891501AE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"04EF648F-8028-4EB7-A226-9C29B8D86777","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":121.8955528408447,"x":0,"y":27.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F2A8DC69-1519-4A41-889B-9B492F940C6E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[14],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4036856388700181,"green":0.4036856388700181,"red":0.4036856388700181},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.2666217039306935, 481.00000000000102}","curveMode":1,"curveTo":"{1.2666217039306935, 481.00000000000102}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5455490249658812, 58.000000000000234}","curveMode":1,"curveTo":"{0.5455490249658812, 58.000000000000234}","hasCurveFrom":false,"hasCurveTo":false,"point":"{5.1469257555777798e-19, 0.50000000000000178}"}]},{"_class":"text","do_objectID":"4C8394CB-2DCE-4FDD-8C63-128B7BF6D378","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"BGP Session","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":283,"x":153,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"45D00912-9650-47A2-AAC9-A4521E030D9C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"BGP Session","attributes":[{"_class":"stringAttribute","location":0,"length":11,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {280, 36}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"1BFE1602-17D2-472D-8914-4F86342074EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(c) Forwarding Plane","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":88,"width":713,"x":4011.273333333333,"y":958.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"50648227-E1FB-41D9-BB75-9EA84925F63F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(c) Forwarding Plane","attributes":[{"_class":"stringAttribute","location":0,"length":20,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{24, 14}, {665, 65}}","lineSpacingBehaviour":3,"textBehaviour":2},{"_class":"text","do_objectID":"6A095AAE-82CC-4D11-87C8-8A01D1ADCA46","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(b) BGP Propagation","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":688,"x":2255.273333333333,"y":963.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A9D33B0E-DB27-4856-9693-3878BCB71B98","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(b) BGP Propagation","attributes":[{"_class":"stringAttribute","location":0,"length":19,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{16, 14}, {655, 65}}","lineSpacingBehaviour":3,"textBehaviour":2},{"_class":"group","do_objectID":"A2D96321-81C8-4747-9405-3DD9919CB513","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":722,"width":533,"x":4114.773333333333,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DC3983FA-AE2E-49E0-BCFF-5688C26C179E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"0047A23F-2CC5-42A9-9543-CE218E727EA1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":351,"x":122,"y":241},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"37007BD0-078C-44D9-BF0C-3B285D4ADF39","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549854, 0.75000000000000011}"}]},{"_class":"shapePath","do_objectID":"C3190525-41BD-4E70-AFE6-A4ADD13AC62C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177,"width":1,"x":61.5,"y":303.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1824FF1E-42CA-4FBF-804A-8DD8A06C2185","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.3474576271186469}","curveMode":1,"curveTo":"{31.999999999999989, 1.3474576271186469}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.32485875706214756}","curveMode":1,"curveTo":"{31.999999999999989, 0.32485875706214756}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"64472253-678F-4228-BCFE-CCE31602199D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":120,"width":1,"x":60.5,"y":122.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D5BB1E2-4081-43A1-A74B-38DAC0B0EC30","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 1.5125000000000037}","curveMode":1,"curveTo":"{31.999999999999972, 1.5125000000000037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999867, 0.99999999999999656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 0.0041666666666676788}","curveMode":1,"curveTo":"{31.999999999999972, 0.0041666666666676788}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"CFAC4A51-0D6F-47C1-AB5B-1E388D318205","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":120,"width":1,"x":474.5,"y":480},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C840958-B4F8-4C12-B3CE-70D696822F91","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 2.0208333333333393}","curveMode":1,"curveTo":"{29.999999999999964, 2.0208333333333393}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 0.51250000000000151}","curveMode":1,"curveTo":"{29.999999999999964, 0.51250000000000151}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000045453, 0}"}]},{"_class":"oval","do_objectID":"AE9DAE16-553C-45AA-8950-44242585FED0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BA353FC4-4E71-41F7-9FEA-2EFC9004F9B9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"73E0158A-EC67-4DE6-BD5C-C5FD684F1A51","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":2.842170943040401e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F0D023D1-F90D-4FE2-91DB-CFCC082FF25E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"7D74978B-FEE6-4CE7-A03E-C957F1753984","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"68E4622C-737A-4035-B1FB-FB9511C5F900","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C08D59F5-12E9-4F7F-BB29-BC2022A1F98F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"790F20BB-532A-4D3B-A5AD-19E4B8E68D6A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"3BD418C9-05F1-4883-B14E-E0ECEDBFDB0F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A15882E6-0513-48F9-87BD-D80868704319","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DBD2A64B-CF1F-4480-847B-C3AA93ADD68A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"516BE512-FD68-40B3-A9FD-92D4E1599F7B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"49175A70-01E5-433B-A224-4E93F59F241D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":43,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2B757FF6-0BEF-4BD6-AF42-CB32D94CDD00","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"109B7350-B8AA-4F7E-84A8-796DF7AA34ED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":456,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B98A3E83-CB5D-4FE4-9D49-464398A113E8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"A8042410-B893-489C-AE02-7D1A2ADD93E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DEDBEE8-F665-4FDB-B705-D667A4A2B34E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {33, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"884C9103-70B6-4A37-BF96-6878ED7E561B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":456,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B62AE198-A86E-4814-8BB4-CA347D2FAB56","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {35, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"99E1B981-B47E-41D0-AAEA-D8F782882A58","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42,"y":33.00000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8A17F550-417E-4FDF-A775-4E31EDB26E6D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"90603F08-5EF3-462B-ADAE-A874E22BC595","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7AFB8B1E-BAAE-4F3D-B6BA-328903380DFA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"ADCE924C-6DF9-45CA-8142-18CDF87A77ED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":22,"y":329.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6FC02C5F-3308-4601-8556-1FA4ACB4E5AB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D012F9B1-2178-493D-AB27-B95BDC56ACCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7E5A571C-D502-4C81-B1F1-20EC843E184F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34107/new/figures/user.json <==
{"document":{"pageListHeight":85,"pageListCollapsed":0},"EB0575C0-53E6-439B-967C-94B3938B0C70":{"scrollOrigin":"{368, 202}","zoomValue":0.1879316005215029}}

==> diff/git-latexdiff.34107/old/figures/document.json <==
{"_class":"document","do_objectID":"2AA2F351-79A5-45DA-BDCA-B5EDD199E50E","colorSpace":0,"currentPageIndex":0,"userInfo":{"flowArrows":{"arrowConnections":[]}},"assets":{"_class":"assetCollection","do_objectID":"407659CD-18C1-496F-8BF3-887FFF35FCE6","images":[],"colorAssets":[],"exportPresets":[],"gradientAssets":[],"imageCollection":{"_class":"imageCollection","images":{}},"colors":[],"gradients":[]},"fontReferences":[],"foreignLayerStyles":[],"foreignSwatches":[],"foreignSymbols":[],"foreignTextStyles":[],"layerStyles":{"_class":"sharedStyleContainer","do_objectID":"9A8F37C2-DF9E-4BD5-BFDB-C830FDB25FD6","objects":[]},"layerSymbols":{"_class":"symbolContainer","do_objectID":"A09AAD53-2F57-41F0-BA04-98E7136926C9","objects":[]},"layerTextStyles":{"_class":"sharedTextStyleContainer","do_objectID":"44543A82-5F63-48B5-A43E-1BF99A5E10E0","objects":[]},"pages":[{"_class":"MSJSONFileReference","_ref_class":"MSImmutablePage","_ref":"pages\/EB0575C0-53E6-439B-967C-94B3938B0C70"}],"sharedSwatches":{"_class":"swatchContainer","do_objectID":"3B498D1B-44A8-4990-933F-87A49B29D830","objects":[{"_class":"swatch","do_objectID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860","name":"Internal Nodes","value":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837}},{"_class":"swatch","do_objectID":"7D822526-8259-4BD4-8787-12753EFE7EEA","name":"External Nodes","value":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296}}]},"documentState":{"_class":"documentState"}}

==> diff/git-latexdiff.34107/old/figures/meta.json <==
{"commit":"932244b639e24421d42316c5db14720f20458126","pagesAndArtboards":{"EB0575C0-53E6-439B-967C-94B3938B0C70":{"name":"Page 1","artboards":{}}},"version":136,"compatibilityVersion":99,"app":"com.bohemiancoding.sketch3","autosaved":1,"variant":"NONAPPSTORE","coeditCompatibilityVersion":136,"created":{"commit":"932244b639e24421d42316c5db14720f20458126","appVersion":"75","build":129697,"app":"com.bohemiancoding.sketch3","coeditCompatibilityVersion":136,"compatibilityVersion":99,"version":136,"variant":"NONAPPSTORE"},"saveHistory":["NONAPPSTORE.129697"],"appVersion":"75","build":129697}

==> diff/git-latexdiff.34107/old/figures/pages/07E728A4-6089-47BA-B7E9-16085B72CB4B.json <==
{"_class":"page","do_objectID":"07E728A4-6089-47BA-B7E9-16085B72CB4B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"99D03CBC-DFD2-443F-9BEE-E84E6E07C659","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"3B416AD9-6AEB-48E9-BF86-E3F6C3DE4F97","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"synth-architecture","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":1177,"width":603,"x":283,"y":-105},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"502941D4-9C53-4EE3-B69A-8DEFB150D0C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"6B4E8E26-6831-4DCF-99DD-7E65BB1A0BF7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.30061307601411,"width":1,"x":244,"y":232.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BA30BE6F-BE19-4D53-BCC3-85862095383B","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, -3.715136657468476e-18}","curveMode":1,"curveTo":"{0.50000000000000011, -3.715136657468476e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000000011, -3.715136657468476e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, -0.079246852270515353}","curveMode":1,"curveTo":"{0.5, -0.079246852270515353}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"shapePath","do_objectID":"479761BB-B86E-49D9-9C66-156A2AD92896","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.5,"width":169.5,"x":75,"y":757.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1F66FFC1-7240-4F7D-8184-D15868FE929D","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, -2.5970129230997812e-18}","curveMode":1,"curveTo":"{1.0000000000000002, -2.5970129230997812e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, -2.5970129230997812e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, -0.49340747949586561}","curveMode":1,"curveTo":"{1, -0.49340747949586561}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.25513053220004078}","curveMode":1,"curveTo":"{0, 0.25513053220004078}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},{"_class":"shapePath","do_objectID":"BD3D596D-B683-4979-B5D7-849381F208BA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.5,"width":162,"x":244.5,"y":757.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"37EEA247-925B-4780-8596-8D0E102EFDCA","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.6554303850446429},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.4802973661668763e-16, -2.5970129230997812e-18}","curveMode":1,"curveTo":"{1.4802973661668763e-16, -2.5970129230997812e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.4802973661668763e-16, -2.5970129230997812e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, -0.49340747949586561}","curveMode":1,"curveTo":"{0, -0.49340747949586561}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999956, 0.25513053220004078}","curveMode":1,"curveTo":"{0.99999999999999956, 0.25513053220004078}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999956, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999956, 1.0000000000000009}","curveMode":1,"curveTo":"{0.99999999999999956, 1.0000000000000009}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999956, 1.0000000000000009}"}]},{"_class":"shapePath","do_objectID":"5BB73D97-355E-47AE-9AE4-CA56619D55B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.5,"width":1,"x":244,"y":757.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"374C9B31-CCD1-4563-AE20-D9EBA5DBF0A6","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.6552109491257441},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000001199, -2.5970129230997809e-18}","curveMode":1,"curveTo":"{0.50000000000001199, -2.5970129230997809e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000001199, -2.5970129230997809e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999998801, -0.49340747949586555}","curveMode":1,"curveTo":"{0.49999999999998801, -0.49340747949586555}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999998801, 0.25513053220004073}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 1.0000000000000009}","curveMode":1,"curveTo":"{0.5, 1.0000000000000009}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1.0000000000000009}"}]},{"_class":"shapePath","do_objectID":"D0819973-E22A-42F7-840E-41A21DCCC874","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":65,"width":1,"x":74,"y":1052},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0BCF2673-E1A5-4C0C-9886-17CEA627C89F","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, 0.0076923076923076893}","curveMode":1,"curveTo":"{0.50000000000000011, 0.0076923076923076893}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000000011, 0.0076923076923076893}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, 0.0076923076923076893}","curveMode":1,"curveTo":"{0.50000000000000011, 0.0076923076923076893}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99230769230769234}"}]},{"_class":"shapePath","do_objectID":"D559EE2F-4E91-4E9D-BBEE-FAA5D27E382C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.8294246368862,"width":1,"x":244,"y":86.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"14D381EF-8500-4CD9-8775-958B1676822C","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, -3.7402888254259229e-18}","curveMode":1,"curveTo":"{0.50000000000000011, -3.7402888254259229e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000000011, -3.7402888254259229e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, -0.069707763168801604}","curveMode":1,"curveTo":"{0.5, -0.069707763168801604}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"group","do_objectID":"A656A335-DC96-42DE-93A8-FF147E799E7B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":228.5,"width":219,"x":57,"y":413.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F0A7423-BB47-4206-81E7-7CD7DC89406F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"E76A2F8F-8A8A-4600-9F34-BF4AE626BEB4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":70.38085211048305,"width":1,"x":186,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3E3CA068-E100-4DAB-B78F-2A93F9572BB7","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, 0.22733455933274846}","curveMode":1,"curveTo":"{0.50000000000000011, 0.22733455933274846}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 2.0186435432676298e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000022, 0.30378791204345806}","curveMode":1,"curveTo":"{0.50000000000000022, 0.30378791204345806}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"group","do_objectID":"7136966E-1EEC-4FDD-A090-0D40F99605EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":151.2087048367277,"x":0,"y":59.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5250CD17-D779-4BB0-B823-E28F6734EB6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"75389CD4-3C22-4E46-AF15-70A6C8F8EE5E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":60.70870483672776,"x":90.5,"y":45},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D87096F7-46E2-4398-8EA7-8D3692D29CC5","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.52710727540740665, -2.4999999999999969}","curveMode":1,"curveTo":"{0.52710727540740665, -2.4999999999999969}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-7.2380745275999878e-16, 0.49999999999999289}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.55525323637500057, -2.4999999999999969}","curveMode":1,"curveTo":"{0.55525323637500057, -2.4999999999999969}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999911, 0.5}"}]},{"_class":"group","do_objectID":"D3A99346-0D6B-430C-9633-0C51E9236E52","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":90,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"26155926-0FAF-4BD6-8625-1674723D65D7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"4D3CEE22-4CEE-414E-BF7E-45B2BA660668","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":90,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"27D5C3FC-7A81-4954-9975-091F1A1DA5D6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"B77E8BF0-B922-45A7-9593-6745AB0C4B31","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":90,"width":90,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"699A756C-E69F-45A7-95B3-B3AFCF6357B6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9356764641360961,"green":0.7660677709061799,"red":0.6529075662389835},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"97429621-3849-46F4-96CC-0E1E8E9C396E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"z","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19,"x":35.5,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"549ED4A9-18B5-4699-9B51-3C90A59F18C4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5833333333333335},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"z","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5833333333333335}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 14}, {17, 20}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]}]},{"_class":"shapePath","do_objectID":"35FE1D8D-523F-4267-98B3-0DB2A29C71C9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":94,"width":1,"x":187,"y":134.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8FCE364F-7E1B-47A2-B247-DEFAFAC4568A","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.50000000000000067, 0.10106382978723427}","curveMode":1,"curveTo":"{-0.50000000000000067, 0.10106382978723427}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.0053191489361701372}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.50000000000000067, 0.10106382978723427}","curveMode":1,"curveTo":"{-0.50000000000000067, 0.10106382978723427}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99468085106383131}"}]},{"_class":"group","do_objectID":"4B034317-0316-4DE3-A312-49A99EB88BF6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":94,"width":64,"x":155,"y":50.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0987C57B-16A2-4E54-950B-EFDAB63A620B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"F8F34493-588B-4C6A-8C7A-57A42B6188F9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":64,"width":64,"x":0,"y":24},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3D346177-00DF-4A1B-9237-110051E29238","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"DC7D3D1A-9AFB-443F-A7DC-04E8FB567283","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"+","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":94,"width":47,"x":8.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"58515DB1-ACD2-4AD9-8148-2B7DDC192787","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":78}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.3541503021682518,"green":0.3541503021682518,"red":0.3541503021682518},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.3},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"+","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":78}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.3541503021682518,"green":0.3541503021682518,"red":0.3541503021682518},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.3}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 36}, {41, 40}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"group","do_objectID":"8FC469AB-B7F5-4E3B-AD4B-D5B96401E85D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":479,"x":1,"y":151},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"33AEC476-F873-42A5-82D1-EE1C6E431BA4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"D87DA093-A0E8-4488-85C9-399A81A0F1B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":479,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F3F84E38-18BC-4856-A5F7-FBB743B83C1F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"E6564650-A4F3-4FE0-9B4B-78EA0BA0EE8E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Embedding","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":220,"x":129,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E92EC896-DCC0-4F93-A809-4EAB1790AFE7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Embedding","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{33, 7}, {154, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"97C564C1-AD0D-4A10-B2EE-657C31A5A491","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":17,"y":703},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DAD4B64A-9739-4A5B-835B-631CB6687DA6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"03D76C87-FA00-4B35-A95A-55BC18676170","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DB716607-0395-4858-A397-0063B77FEF58","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6341898104039634,"green":0.6341898104039634,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F57ED46A-22C3-4F9D-AB0B-6926CFF76F8D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ReLU","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":53,"x":178.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7822D935-6CCC-4369-A2C6-65BB67DFEC92","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"ReLU","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {50, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"90386999-AA3D-447B-BF5E-C9C7D9966D5C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":595},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57FE58D9-FA64-494D-8D62-2A62E1BDEFC5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"C3CBA8EA-A788-48E4-A0EE-56645674F7B4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A70CC3B-DE05-470F-8187-677A970E3E92","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"5CCB9FD6-F153-458B-BBD8-30D7B6DF0DCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":17,"y":52},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B341D4A4-4DFA-4071-9E63-274E1756A9D9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"819E2398-AB85-4405-8C71-3C1B77612C2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F96358CA-7824-42CF-B50F-F87A7B19397D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6663955316310975,"green":0.9376991969437479,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"B4E8E2D1-BD11-4814-93A5-F972DA02D3BC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Graph Attention Laye","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":202,"x":105,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"00FC0CC2-1DF4-4A49-905D-6402E3EB0C94","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Graph Attention Layer","attributes":[{"_class":"stringAttribute","location":0,"length":21,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {202, 20}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"3D64AEEF-014A-478A-8A7B-EDF56D573B1B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":17,"y":98},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E0431F09-0948-4FFD-9BFF-D3B66CE31E6C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"0DD3F2AE-D723-4C26-9A09-8B420D1FE629","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"48CC5AF2-E60F-4955-8B2C-29CCBDF6DDE4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"F7BDDFD9-A7E6-4682-AEA6-ADC388E42A2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"487C38EC-0EF0-4199-8C3C-F4388A0BB5AE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9407308827275815,"green":0.8633758746119456,"red":0.8574646376507912},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"D4C3C0CF-7C54-4788-A5AE-F74C3E82F2D8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ReLU","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":53,"x":178.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"827841AA-7C2B-45C0-9AA3-0BFFF6FC3C97","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"ReLU","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {50, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"55219586-6EF4-4CEC-953F-2C5FB380792F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Processor","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":142,"x":174.5,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0E9132DA-1604-4887-B59B-83B99947D56E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Processor","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {139, 22}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"728385E1-8AEE-4327-AF5B-CB5D3858D62E","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":12.38575978758843,"x":421.5085859170186,"y":47},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9891C36F-5228-4148-845B-6B3BFF1ED57F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"text","do_objectID":"66C12108-7F59-4BEF-A08D-E29F6810E282","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"6x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":22,"x":444,"y":75},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54D7064F-3BFB-4BA2-B833-08FFB0D401C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"6x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {22, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"6B8CA03F-23B1-486B-A30A-8D26DF47BCC9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":297},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6C3FAC2B-10CC-4A74-9D1B-DCBBB018DE6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"363019BA-7F6B-4763-8CB0-41DD9B68C8F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D64C9A89-B36D-4AB7-8C47-A950A2E09709","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"C399DE82-89C4-4A89-9399-D75752CD7821","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":17,"y":52},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E6B4A092-15F6-45F7-B356-A4DAD7DF736F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"0C047A3D-6FE0-427D-8E16-771D7274D58B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BB08B761-61F5-4C50-B9AE-A37903ACD9C7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6663955316310975,"green":0.9376991969437479,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F629CFA7-703C-4EBE-8C66-9A0FFD8AEEBB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Graph Attention Laye","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":202,"x":105,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69450A7E-7088-49CC-8F3F-2198B8994D70","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Graph Attention Layer","attributes":[{"_class":"stringAttribute","location":0,"length":21,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {202, 20}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"E5BCFF99-A1C6-4B37-B45E-5FBE5B5D8F05","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":17,"y":98},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"78AF391B-E9A2-4530-8ED2-D24F6439667A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"715D5552-ABCF-4D45-8998-87C099D1A1AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ECDB0E80-6714-455D-9044-5FAE9DC7AADE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"CC69446D-5637-4701-BBDB-6E43119994E4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"30D74613-E067-457E-9373-E972D24F1B13","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9407308827275815,"green":0.8633758746119456,"red":0.8574646376507912},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"BD2DE498-662B-4348-B9A2-73CB3D8F3665","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ReLU","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":53,"x":178.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B217017E-5499-431C-ADB9-3A518FAFFEBE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"ReLU","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {50, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"AF6ADE43-6775-47C0-9ADF-2D4B8DC93FEE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Encoder","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":116,"x":187.5,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"887E554A-6A2D-450E-AE6A-54EB02CEA521","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Encoder","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {113, 22}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"3F52AA9A-FE18-4E0A-8E51-C5FC4653A464","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":12.38575978758843,"x":421.5085859170186,"y":47},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EFF70EA0-A748-4593-94D5-BCDD72B86FC1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"text","do_objectID":"C1798626-076A-4EB9-AECD-A6C20FB9E32B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":22,"x":444,"y":75},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F3634D66-1631-41FD-B475-4DA6C169466E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {22, 15}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"rectangle","do_objectID":"F8B546F1-61C7-4358-AB42-BA5F7568DB4A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":209,"width":147,"x":1,"y":843},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B991F3B8-C874-4121-9999-ED7B61E5FA51","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"E030444B-D9AE-4DDE-A054-53933234390A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":209,"width":147,"x":333,"y":843},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F67BFB76-2F37-4C53-832D-3132890EFFD5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8941176470588235,"green":0.8941176470588235,"red":0.8941176470588235},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.3506840297154018},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"FAD4F33D-F708-4FA2-900E-93B9060E4620","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Argument Decoder","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":93,"x":28,"y":859},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3B167CF8-2887-4D1C-A359-745935DEB3B2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Argument \nDecoder","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 5}, {87, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D05AF2F8-7F9E-4200-8044-E54FCD74EEA4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":22,"x":581,"y":663},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"850C0DD6-9622-453C-B9BF-467C53669BFC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {22, 15}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"F7BEED87-EF10-4D2B-A8EB-18F0F77C3CC8","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":87,"x":484.5085859170185,"y":634},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7F1C2D98-4106-4F04-990F-3501FD9AB685","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"bitmap","do_objectID":"D8782111-ACA0-4580-A13B-D83759F6EBCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":73,"width":76,"x":208,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"28372AF0-D031-40AF-8F1E-1C2A28D9DE69","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/e27b189f3b07ec504190d988e5da9508529aa531.png"},"intendedDPI":144},{"_class":"text","do_objectID":"C917AFAD-3CA7-4AD2-8296-C6C4BAA22FF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"…","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":60,"width":51,"x":219.5,"y":898},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CB14C0B5-654C-4C8D-8214-D54BFBFD43CA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":50}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.8333333333333336},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"…","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":50}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.8333333333333336}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{5, 43}, {40, 6}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4BAF4B78-E2E5-451A-BDD2-CE7E8EA00CD8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Dconn2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":58,"x":46,"y":939},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EB4E6FF1-36AF-4A48-A3DE-5FBFA6FFA9BB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Dconn2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}},{"_class":"stringAttribute","location":1,"length":4,"attributes":{"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2166666666666667,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":13}},"NSSuperScript":-1,"textStyleVerticalAlignmentKey":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0}}},{"_class":"stringAttribute","location":5,"length":1,"attributes":{"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.1333333333333334,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":8}},"NSSuperScript":-2,"textStyleVerticalAlignmentKey":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {55, 22}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8E6A4815-97BE-4AD1-87FA-F7E3756D61A0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Argument Value Proba","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":147,"x":1.5,"y":1129},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FF1D96CE-F531-4926-8E8A-CCDC8146C21D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Argument Value\nProbabilities","attributes":[{"_class":"stringAttribute","location":0,"length":28,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {146, 40}}","lineSpacingBehaviour":3,"textBehaviour":0}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34107/old/figures/pages/4FB016CF-8D53-4C40-8A81-D87F87B96BDC.json <==
{"_class":"page","do_objectID":"4FB016CF-8D53-4C40-8A81-D87F87B96BDC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9DBFF473-42E7-4FFD-8FD3-2A69816D9786","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"3D158123-CE5E-4503-940D-FE919868521B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1242,"width":2180,"x":-156,"y":-24},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FEAB0DBF-CA87-4CA9-AA8A-BEBD7DD93425","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"CD8A271D-5AE4-4FCB-ADF1-72CC1A67ED22","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":1242,"width":2180,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0AF481E3-65FE-442E-B611-18DD7FF54F6E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"DD010E18-6F82-43D2-8AC4-2317507C1E84","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":340,"width":279.9999999999999,"x":76.00000000000003,"y":306.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0E85F4F5-A241-4292-869B-3229E558A052","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"A3AFC222-AD2D-4A04-B14E-EFA65A6B00FF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.4709141274238249,"width":203.4942758360059,"x":36.54994274724379,"y":113.9612188365652},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F99A6730-8E75-490C-87C8-45CF53F95B11","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"D2DCB38C-4692-4119-B47E-A0DC5EC795FB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":203.0003576907728,"x":36.54994274724379,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2F20388E-B15F-4E87-90C8-3BE933D13849","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"3E99AE2A-E182-4144-85D4-46E66013CF8B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452330317,"x":36.7969018198603,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"48DE4CF1-4642-4A74-8E66-CAE5FE84D508","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"6E57C934-05DC-4B3E-B9EF-D5D631ABB9CC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.70637119113576,"width":0.9878362904660491,"x":36.30298367462728,"y":28.72576177285319},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DC4812E-1702-4AE1-8AD4-326A41293C00","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"6620D30A-3B75-4956-A49E-67EC985D9C7D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.7063711911357,"width":0.9878362904660207,"x":239.7972595106332,"y":233.1024930747923},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F394B36F-541A-4B81-9835-34240417E6F6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"0EBED3F3-F46F-4FD8-B9DA-FB5BAE62850A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452329251,"x":239.7972595106332,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5FCC0579-CEB2-4D52-9C04-FC6C015B0796","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"F385834A-3289-4A48-8348-D64E2101E813","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.6066481994461,"width":39.01953347340893,"x":240.980466526591,"y":114.196675900277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D8CF6A23-A2F9-4DD5-8354-EBD67D05F0CF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"0C03BE55-1887-4238-8829-D3A2B3E158E7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":203.494275836006,"width":43.79501385041559,"x":116.3479853929143,"y":-9.918883070357467},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D4D909A-87A3-4D9D-A11C-A2B5265CFBDA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214913, 0.16551566224734221}","curveMode":1,"curveTo":"{0.98903615697270941, -6.3100566438656358e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270941, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119011913, 0.83783632733723856}","curveMode":2,"curveTo":"{-0.0036902158117899935, 0.16216367266278806}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055505458e-05, 0.50000000000001277}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270941, -6.3100566438656358e-17}","curveMode":1,"curveTo":"{0.99816007339702095, 0.83218232891401733}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999967, 1}"}]},{"_class":"shapePath","do_objectID":"9FB80D71-861D-4BDC-8399-4F5D82C88832","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":225.827336199336,"width":28.3544037957066,"x":117.8386849955116,"y":47.40445711563842},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2384CF17-D57C-4BF6-803E-2B140DF5269C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90035812620695954, 0.16551566224734143}","curveMode":1,"curveTo":"{0.88059467471684649, -4.163336342344337e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.88059467471684649, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.042035277169055113, 0.83622408638765189}","curveMode":2,"curveTo":"{-0.038643635947275372, 0.16055143171320319}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.0016958206108909331, 0.49838775905042565}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88059467471684649, -4.163336342344337e-17}","curveMode":1,"curveTo":"{0.97996167639572429, 0.83218232891401622}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999978}"}]},{"_class":"oval","do_objectID":"03F30282-1076-4246-B02A-1EB49A16F36F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029362,"y":85.23545706371198},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3C052C14-2817-4C96-AFFA-1998647FFA2E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A8AFDF9F-58E7-4E23-80EC-2A06C12F2041","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029362,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"12239041-D8FD-4393-A9B2-60DED454C2C9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"5B90498E-E2D9-4290-B3B9-82CA64F53B0A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570632,"width":60.25801371842894,"x":209.4212935788023,"y":282.5484764542937},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A5FAFF11-72A1-4003-9839-F63540CC82DE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"99000815-B03C-401A-8AD6-3235D97374C3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842893,"x":6.420935888029362,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6EE07E62-1218-4DC4-9426-E615FB18A266","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"54B3FEBB-E2CE-4817-BBA6-145EA024A7EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842894,"x":209.4212935788023,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69F3E150-8F29-4915-9985-61BE22311E71","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DA89243A-5CF1-45B6-A09A-A5F315AA827B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570641,"width":60.25801371842894,"x":209.4212935788023,"y":84.76454293628814},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F0D77A4-677C-481A-9415-CD55BCB29F2B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"E0EA68C0-9464-4F70-9530-1C81A546C588","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.65941613304938,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9A5E7CF9-1422-484F-978B-5CEFB28D3C6C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {18, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"97DC322F-42D2-4B73-B73D-7ADCED66FC3B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315593,"x":231.6476101142883,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7A579B03-0B15-42C3-AE04-FBADA63B53F6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"0FE7F96D-2DAE-4226-8C6E-C496BE3C8034","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.16549798781637,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FAB2FB47-4589-4A48-BBE6-A0F0190DFA9B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"82A6D17C-BF91-445B-8854-F0DCB09530CE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885493,"x":231.6476101142883,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9E6F5991-6870-45BE-A998-3FF98006DE63","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"CCC31075-4F09-4CFA-B362-BCE0379FEDFF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315584,"x":27.16549798781637,"y":15.00604985287606},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"080CAA44-63D5-4662-8B65-CFF080A195CB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A9E6CE29-2BE2-4AA9-85FA-FC65270B06A4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":16.29929879268983,"x":232.6354464047544,"y":297.083612179746},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"19057889-5BC7-4CA8-A76C-D49869312F00","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {15, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"B1852E43-AADD-4820-87A8-6806FC5C3B9C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":149.2797783933518},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"89DDB1B3-AB90-45D8-A481-A0CBBA8189D8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"E8D8DDFF-323D-4029-94B4-1E631AB5C3AA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8A328868-1EEB-4B61-9104-68C8D89BCA7B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6084806116615853,"green":1,"red":0.7325389329268424},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"15F769C9-D6F1-4018-A5C9-9F0E37AAAC9A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194481,"y":5.116853176975791},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2E435F9D-D5AC-453B-BD6C-A3E38F962ADE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"1A18F112-4B05-43EF-8F6A-518DAC7E8FF4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.202216066482,"width":31.1168431496805,"x":122.49170001779,"y":72.99168975069256},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8069203D-E26E-4563-80BE-9E52B748D97E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"3F235264-200B-4445-9CF3-8ADD10C85AB7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.202216066482,"width":31.1168431496805,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DACFB3EC-B3EA-45EF-8973-B1A61A373887","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6078431372549019,"green":1,"red":0.7333333333333332},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"719C668C-8DB6-4217-88F9-2EAB3F50DCC4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194528,"y":5.116853176975745},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E236D336-E55C-4D90-9114-81B50DE5D19B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 17}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"7FFC4B1E-F276-4BAF-947E-8A89D5709AB9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":244.98340003558,"y":151.634349030471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"990D7B4E-DE46-479E-A622-57244B3CA33C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"4F8FBDCD-7526-420E-9F12-D5CAFF3F896B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"08CF4521-5BCF-4627-BBCA-9A87DABBCB3B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6084806116615853,"green":1,"red":0.7325389329268424},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"24D60645-5C91-4C67-9759-90A64137B669","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129167,"x":8.890526614194508,"y":5.116853176975777},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EF0C4A18-7D7C-4DE8-82B4-939F1211F33D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {10, 17}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"5F8C1AAB-ADE9-49D7-9EB7-4E9DD7F6A358","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":144.718016553276,"y":175.1800554016621},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B83C9823-9B73-4E7B-9BE7-C2FD749446C1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"60504E8E-4281-4DFD-8924-D4B73B1B00E9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"72E4AD60-B24E-4A76-9B65-9E04AF499330","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6084806116615853,"green":1,"red":0.7325389329268424},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A39BA1DE-1D6D-4612-954A-BCBE2F159362","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"0","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129168,"x":8.890526614194508,"y":5.116853176975773},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FAA52B50-EFA3-4186-ABE7-56AC632E1AB7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"0","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"group","do_objectID":"32408FB9-E259-43B3-BA81-761C5F1D583F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":354,"width":261,"x":1241,"y":293},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"21FC69B5-9D99-4998-8C87-AD7BA805D2EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"2E08CFBD-8C81-4783-8C0E-6D3AEE94D969","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.9806094182825547,"width":171.8780487804877,"x":59.74108818011253,"y":118.1634349030471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7E925204-9F1F-43B0-B030-509F21193445","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549854, 0.75000000000000011}"}]},{"_class":"shapePath","do_objectID":"EDCBED0C-0638-4612-84FB-95BBBB4FC9E8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":86.78393351800554,"width":0.4896810506566602,"x":30.11538461538457,"y":148.5623268698062},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0AE4BF66-3710-441E-B788-87F0C106E770","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.3474576271186469}","curveMode":1,"curveTo":"{31.999999999999989, 1.3474576271186469}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.32485875706214756}","curveMode":1,"curveTo":"{31.999999999999989, 0.32485875706214756}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"0CC6A87B-3620-4766-BF9E-DCD43F619D24","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":58.83656509695291,"width":0.4896810506566567,"x":29.62570356472793,"y":59.81717451523552},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8EA860FA-A001-4FF9-BDBB-174CCCBC6583","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 1.5125000000000037}","curveMode":1,"curveTo":"{31.999999999999972, 1.5125000000000037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999867, 0.99999999999999656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 0.0041666666666676788}","curveMode":1,"curveTo":"{31.999999999999972, 0.0041666666666676788}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"8864969E-0A9F-45C6-8F9D-B7CC4ED3509F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":58.83656509695294,"width":0.4896810506566567,"x":232.3536585365853,"y":235.3462603878116},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"80FFC7D7-1DC9-474C-BE8D-DC056442BABD","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 2.0208333333333393}","curveMode":1,"curveTo":"{29.999999999999964, 2.0208333333333393}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 0.51250000000000151}","curveMode":1,"curveTo":"{29.999999999999964, 0.51250000000000151}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000045453, 0}"}]},{"_class":"oval","do_objectID":"715524D0-0FD3-4479-AB67-395FCF5BB57E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523546,"width":59.74108818011256,"x":-2.840320925579295e-14,"y":88.74515235457064},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FD22F60E-28CA-4A0C-9826-80E07C48DDB6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"D242E661-BBBD-457E-A43B-83ABC00BD96B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523546,"width":59.74108818011256,"x":-2.840320925579295e-14,"y":1.421969181180821e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4EDF41CC-39F7-448F-8DA0-224386985566","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"AAF61D0F-D643-474A-8CD3-C7DAFA1954C4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523542,"width":59.74108818011254,"x":201.2589118198873,"y":294.1828254847646},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6BEE6B42-2ED7-4B94-8260-C93CE9CC17C9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"1CE72A2B-50C7-4378-B6D4-078D4AF4B2B4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523551,"width":59.74108818011256,"x":-2.840320925579295e-14,"y":205.4376731301939},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F180441A-CC9D-444D-8C70-798F5DB5D57E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"8A7E89E7-A2E3-40F9-956A-AD5B8210044E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523551,"width":59.74108818011254,"x":201.2589118198873,"y":205.4376731301939},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2AFBFAFC-3802-4C35-82F9-D0A94B97143C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"40C4A781-0B9F-49FF-A6A3-45E9B543B357","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523548,"width":59.74108818011254,"x":201.2589118198873,"y":88.25484764542935},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5DE7EAC7-4A42-4A09-BF45-9CA597155B4E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"BB45E019-5E48-484D-9F0E-936831758B14","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.98763257648275,"x":21.05628517823635,"y":104.9336028040025},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4F66C3F3-B3CE-4CA8-8E47-13B728BB79CC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {18, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"B0115383-0727-4950-BAAC-AFDAB815F8EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.98828349350998,"x":223.2945590994371,"y":104.9336028040025},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8A20D333-DCA9-41E3-B0FF-5751D59835D2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"4D624CCD-3C5A-405F-AE74-F88C4E1D74AA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.98763257648275,"x":20.56660412757972,"y":221.1358188704845},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"88E83C63-2883-4306-A9BC-D602D2007D83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"87F92063-6A74-45B9-A9E0-FCB45ACF2356","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.98763257648275,"x":223.2945590994371,"y":221.1358188704845},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E7845D25-1730-485E-9F2B-613164DE2077","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"4B29CF75-F110-43C3-916E-138DF88C2F24","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.98828349350997,"x":20.56660412757972,"y":16.18845044943187},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C1E96B7C-811A-4B1F-AE19-6462A345471D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"CD452883-CE0E-4A68-BDB7-3925909319E5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":15.98958532756444,"x":224.2739212007504,"y":309.8809712250551},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4D00C9E5-7D96-42C9-9773-1F79626F7D1A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {15, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"0D22435A-44DC-48A4-804D-A7E7D8133B0B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":12.99153807864609,"x":10.7729831144465,"y":161.3186443552491},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"500C42C4-61A0-4717-85C8-2F52A5FD4D21","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {10, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A3B6520E-78B6-4187-9D0D-E152CB37336A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":12.99153807864607,"x":123.8893058161351,"y":87.28263327491662},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"77DC83FE-B98C-436F-BD6C-B715A76DD24E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 17}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"49ADEC1F-558E-4B3A-BA1E-6D8B4F80DA0C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":222,"width":280,"x":653,"y":359},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CF0D58BB-E714-4D7D-8A3A-F6DF1679FFEB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"3F7A08BE-9B6F-4465-9286-B4AF0B26047D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":222,"width":280,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52C6CFDF-E04D-4B16-B625-8DEBDE990659","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"2D70C10D-DE05-4818-8247-D1A2B7C9E12C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":133,"width":196.0000000000001,"x":43,"y":37},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3FCE22D0-7FB3-4DDC-8F25-9C89A649B0EF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"C69A0F3B-8CEF-4BBE-ACBD-AAAE3BB6B5EA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":20.5246913580247,"width":148.0165975103735,"x":24.39834024896271,"y":24.62962962962968},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AC94A188-5A59-4B5B-9DE4-353FFED2CBC5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"4695EE65-BD58-48C0-BDF0-B9B054C3F2B6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84.56172839506179,"width":29.27800829875522,"x":143.136929460581,"y":24.62962962962968},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87518577-0FD8-4F0F-9A1F-A4B7F718FE99","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"C5DD16AE-D89E-416C-829F-74EEE99857E9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64.03703703703708,"width":118.7385892116182,"x":24.39834024896271,"y":45.15432098765433},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24D48E86-1045-4585-971E-14B2E836BDAD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"29F7A5A5-7B4B-4AF1-96F9-C649C77CF7F3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":49.25925925925927,"width":48.7966804979253,"x":0,"y":20.52469135802471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"42C90D0D-E331-48D8-B3BF-654A05B69C5E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B7118002-77FC-4864-8896-3BFD722BEA54","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":49.25925925925925,"width":48.79668049792531,"x":118.7385892116182,"y":83.74074074074076},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7F032D8E-2164-4304-8319-7CE1025D8BEE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"706CB4AF-A490-4781-B5FE-A596F59D47F6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":49.25925925925928,"width":48.79668049792531,"x":147.2033195020747,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8DFA8C7B-5BE6-48FB-AEBB-C0550D3417FB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]},{"_class":"shapePath","do_objectID":"7E18FD61-7BF9-4F75-98C5-0042F48A2F92","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":126,"x":455,"y":475},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"540B2244-B398-47B0-86D4-F625860F969F","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-6.9388939039072284e-18, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9960317460317466, 0.74999999999999978}"}]},{"_class":"shapePath","do_objectID":"C7449049-58C2-41FE-97E0-91F01E88EB61","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":126,"x":1032,"y":475},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"18DD8D13-CFEB-47F0-9D96-74D339A68D8D","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-6.9388939039072284e-18, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9960317460317466, 0.74999999999999978}"}]},{"_class":"shapePath","do_objectID":"FACFC62F-C93D-41E0-977C-7347ACDF2CF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":373,"x":1585,"y":474},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F8CFB59-654B-4E7D-B3FE-E4F0CB16E612","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8029490616621987, 0.75}","curveMode":1,"curveTo":"{0.8029490616621987, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8029490616621987, 0.75}","curveMode":1,"curveTo":"{0.8029490616621987, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99865951742627401, 0.75}"}]},{"_class":"shapePath","do_objectID":"6CEE36F6-C100-4F21-A27A-8925A18D66A1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":235,"width":2,"x":1746,"y":235},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B1DEBA75-7B21-499A-AF94-8D0F43775B1F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{44.749999999999922, -0.90851063829787271}","curveMode":1,"curveTo":"{44.749999999999922, -0.90851063829787271}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -3.0184188481996443e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{44.749999999999922, -0.90851063829787271}","curveMode":1,"curveTo":"{44.749999999999922, -0.90851063829787271}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999023, 0.99999999999999944}"}]},{"_class":"text","do_objectID":"1A5C302E-A146-4850-BEEB-841089B8CA7C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Neural Executor of t","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":480,"x":552,"y":622},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"80C208D1-4341-41A0-9D6B-580B912AED24","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Neural Executor of\nthe Routing Protocols","attributes":[{"_class":"stringAttribute","location":0,"length":40,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{13, 9}, {452, 91}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"08AD3A9F-2A0A-4D87-992B-101DE8B3E34B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Update configuration","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":480,"x":855,"y":1142},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"81DEC7F4-2947-4BB9-BE5B-EBA3BF232F8E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Update configuration using gradient","attributes":[{"_class":"stringAttribute","location":0,"length":35,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{25, 9}, {430, 91}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"69724B90-B0C9-4089-B747-6DD91270F043","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Routing Behaviour","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":306,"x":1219,"y":681},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A60A9575-CEA8-4FA7-BAB0-A7C16EFE3FE2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Routing Behaviour","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{50, 9}, {208, 82}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"60C0508D-0441-4D08-8066-B92AD1736162","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Topology + Configura","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":432,"x":0,"y":672},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AA80BB92-3158-45BE-9830-3499D3D26ED4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Topology + Configuration  C   ","attributes":[{"_class":"stringAttribute","location":0,"length":30,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{48, 9}, {336, 91}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"73D1FCA6-3F9C-4C31-A1FC-A90DAE08A28F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":206,"x":1974,"y":409},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EBD2535E-4AD2-421C-84A5-5B444CABD11F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"FB494614-2698-4A5D-8D05-46899188526C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":206,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"09E8E915-63CF-4FA3-9931-E9C23FB89D0E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"BB6344DC-2163-4AEA-A689-FD2C62316D78","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Loss L","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":205,"x":1,"y":38},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9AC412C2-CE39-46B8-A63C-487462013B72","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Loss L","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{41, 9}, {122, 29}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"8553C187-EE68-40A3-8A4B-D3354AE5D03D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":201,"width":206,"x":1644,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DCB78611-8A9A-4033-96EF-63182B2E51EE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"9644359B-C076-4D4E-9706-4D8FD2EB81FC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":117,"width":200,"x":1,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"26D358D2-4C5F-41EA-AEBE-9D2779EA6817","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"3FE06E8F-0041-4A20-8DBE-C56CA3389C8A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":117,"width":200,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA428B23-7E4E-476E-A15E-9F6D264672DA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"B6E9E4CC-DC0D-4B07-A7BB-892046C5C917","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":117,"width":200,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54670627-FF6B-4E24-AEAA-3A716D43559A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.8}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9488326362941576,"green":0.9488326362941576,"red":0.9488326362941576},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":4,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F969AF04-B6EA-49B2-96B5-76DAE861E6D4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fwd(A,B,N1) not fwd(","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":177.4647887323944,"x":9.29577464788732,"y":7.791936398317709},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A1A796FB-D24B-47AA-B137-AE41DAA61C4C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":14.28}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.2380000114440918},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"fwd(A,B,N1)\nnot fwd(C,B,N1)\n\nreachable(D,A,N1)\nisolation(A,B,N1,N2)","attributes":[{"_class":"stringAttribute","location":0,"length":67,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":14.28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2380000114440918,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {173, 78}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"4F943E4D-EA0F-46CF-9385-0336B9317CB7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Specification","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":206,"x":0,"y":163},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57348F88-4332-4172-8585-0CF7511C7BCB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":16,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":32}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5333333492279053},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Specification","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.5333333492279053,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 7}, {202, 31}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"shapePath","do_objectID":"FFFA0CBC-486C-4B00-BBFD-D22663E06677","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":368.6197322721346,"width":1861,"x":216,"y":581},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"03ADC152-102C-4760-BEB5-2787688E7909","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, 0}","curveMode":1,"curveTo":"{1.0000000000000002, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999989, 0.99999999999999978}","curveMode":1,"curveTo":"{0.99999999999999989, 0.99999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999978}","curveMode":1,"curveTo":"{0, 0.99999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.67236380370726778}","curveMode":1,"curveTo":"{0, 0.67236380370726778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.67236380370726778}"}]},{"_class":"bitmap","do_objectID":"DAD43045-CA49-4332-983D-85BB7E303F7A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":45,"width":34.48598130841121,"x":339.0560747663552,"y":722},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"150D25DF-A234-4DEC-8AE9-19700041158B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/e0f11cdf2923bae2b45cd3efb8044b40b030ab62.png"},"intendedDPI":144},{"_class":"bitmap","do_objectID":"3B0C1EA4-F38D-43B0-A843-C4774E69A8C4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":128,"width":127.4234234234234,"x":1008.788288288288,"y":973},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8F24CEAE-D199-4A37-B17D-B916F74FCEA0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/01d663ce30413ac4ccb3d4daf88d8449b1542ee9.png"},"intendedDPI":72},{"_class":"bitmap","do_objectID":"AB150690-EA58-46C6-804A-8B3E1D76F198","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":48,"width":42.22222222222222,"x":2103.388888888889,"y":446},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AFF095CC-75A3-4F38-B8CA-A5B39AF842E3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/5dd14e2a1a632d57a09dc9048514822d4ff63b6e.png"},"intendedDPI":144}]},{"_class":"rectangle","do_objectID":"9B6736D2-A295-4134-9F01-A6586D27B2E1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":18,"x":373,"y":727},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FE8E7D63-F170-4421-85E0-4704DF99C0A2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34107/old/figures/pages/56114387-9EF8-4D54-A3F6-61D3CC4F11DB.json <==
{"_class":"page","do_objectID":"56114387-9EF8-4D54-A3F6-61D3CC4F11DB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD0C62A0-E7A6-4DFD-819B-0292C22D667A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"53285D69-7760-4026-BF4D-A7484FD1CB53","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"graph-encoding","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":true,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":874,"width":1308,"x":-527,"y":88},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A16F1648-005D-4D60-A21B-87B2B701F4D0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"B09A88B2-BA00-4B42-B1E2-64E7DD55E1B3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"graph-encoding","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":517,"x":704,"y":117},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A2F11E15-9682-464B-8672-E8A49F6126CB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"5FC0916A-DCE8-4A32-BF28-60DD3712A30C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":290,"width":197,"x":61,"y":61},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3E14B872-75C3-41F8-8F3D-E054D7D3B89B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.002538071065989854, 0.0017241379310344819}","curveMode":1,"curveTo":"{0.002538071065989854, 0.0017241379310344819}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.002538071065989854, 0.0017241379310344819}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.002538071065989854, 0.0017241379310344819}","curveMode":1,"curveTo":"{0.002538071065989854, 0.0017241379310344819}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.99999999999999989}"}]},{"_class":"shapePath","do_objectID":"02A5613E-9CD8-4F06-8145-91324A8A9CD6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":289,"width":198,"x":258,"y":62},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3166CE4A-0A73-405E-B5C0-D692FE6C1972","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.80555555555555702, 1.1262975778546758}","curveMode":1,"curveTo":"{-0.80555555555555702, 1.1262975778546758}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.80555555555555702, 1.1262975778546758}","curveMode":1,"curveTo":"{-0.80555555555555702, 1.1262975778546758}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"oval","do_objectID":"C50339CD-1FA2-495C-A628-0E02CF2C4006","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":123,"width":123,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87359999-26F1-410B-9F54-23EF9807C015","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"328A3C56-2BA4-4206-919C-F2A3F2EE3CEA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":123,"width":123,"x":196,"y":289},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"20CF0304-EFEF-478F-9DE5-C96581A71914","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"807F6DBA-F306-4593-9E6C-E82B18201696","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"conn(A, B, 12)","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":324,"x":96,"y":323},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6D08D3AE-1851-4770-9173-4863FC83A1A6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8499999999999999},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"conn(A, B, 12)","attributes":[{"_class":"stringAttribute","location":0,"length":14,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8499999999999999,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {320, 46}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"0BE06939-DA36-4A99-A91E-53077720CB3E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3DE952C2-D222-4219-AFA4-9657AED9EE83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8500000000000001,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"oval","do_objectID":"2B679F33-F879-44B3-B3E3-FB0331B9AAA9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":123,"width":123,"x":394,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D32E558-00FF-408B-8477-0C77EF3BB8A2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"46B44009-8AD3-4A05-B2EE-0C16238CF556","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":438,"y":34},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54B0A519-2666-46A9-91C6-35ECE12BA8E8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8500000000000001,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"DB099916-AD57-4CAA-98F6-53C59171E5B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"0","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":25,"x":166,"y":151},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90F5AE11-4163-4285-BFF8-0E7024C7FA7F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"0","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {20, 30}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"B79604D6-428A-492C-9184-53AF09A0249D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":25,"x":328,"y":151},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C4EFE375-13DF-4C43-8A10-CCCF24B39EA1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{5, 8}, {15, 28}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"text","do_objectID":"412B4A3B-30FF-4FE4-AA7D-FA6EEE9A676C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"router(A) router(B)","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":180,"width":469,"x":0,"y":189},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EA573862-1B7F-47FA-8D2B-195D6C26F0F1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"router(A)\nrouter(B)\n\nconnected(A, B, 12)","attributes":[{"_class":"stringAttribute","location":0,"length":40,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 7}, {460, 170}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"81846546-1AFA-4185-BB1C-3E8D3488DAB2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fact Base","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57,"width":223,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"206442EF-96F5-42BF-8E1E-F0B95B0D42E4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Fact Base","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {220, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"FF160815-9AA4-4533-B4FB-941A64F187AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Graph","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57,"width":152,"x":704,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8E9ACF94-4210-4788-A7D9-3EA4DD848B70","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Graph","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {148, 48}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"D5F66AA3-D202-41C5-9F6C-E84ABDCFB6E7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":285,"width":1308,"x":0,"y":589},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD3C7F73-2126-4F59-8701-812850F8EC0E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"4CE0ED86-49FD-4EDE-B080-8F68C406C531","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Node Features","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57,"width":333,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9B916A7F-797D-49C8-8875-1969BDC221C2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Node Features","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {330, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"E7107C90-AD64-413D-BB80-6116AA5B02D1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"h_A := emb(router) h","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":180,"width":1308,"x":0,"y":105},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16001BC7-98E8-40CC-B14E-D98838EC0DE3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"h_A := emb(router)\nh_B := emb(router)\n\nh_connected := emb(connected) + emb(connected, 3, 12)","attributes":[{"_class":"stringAttribute","location":0,"length":92,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 7}, {1299, 173}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34107/old/figures/pages/CADA8422-4D07-45FA-AE75-76F60DAADAA6.json <==
{"_class":"page","do_objectID":"CADA8422-4D07-45FA-AE75-76F60DAADAA6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6A2E64C4-A666-442C-8D2B-C3DFCA572788","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"A98C8E56-9634-4444-85A5-C840641112F8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"system-overview","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":843.9987708884942,"width":2986,"x":-250,"y":345},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A3B3CB6-630F-46EB-99A0-A4BD13A5EC48","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"A58DF18E-791F-4E7B-BFC4-CDFAE4073513","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":843.9987708884942,"width":590,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"41723CBC-5456-466E-8BC4-224773434BFD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"6A17CC12-4F3A-4D06-8D17-7F09B44CBD8F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":451.3752541595445,"width":590,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3241EEB2-FFDC-401C-AC5D-8ACE5928F193","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"28D7BA2F-9A4E-4469-861F-B815976657C3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":340,"width":280,"x":155,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8EB3FA78-3364-45E7-BF90-BCDF44846A8D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"2F0D68CA-9D4E-4D95-BFF7-36347E613736","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.4709141274238249,"width":203.4942758360059,"x":36.5499427472438,"y":113.9612188365652},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9660C92C-3CAD-4ACB-AD50-B349D2272675","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"06F4905A-C229-478A-BE57-1E192E6464F0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":203.0003576907728,"x":36.5499427472438,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C0CC3D3E-BDF9-4167-9E20-6F1B07BA4936","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"D5FD1E89-CB77-4569-A7DA-B4EBA9E35189","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452330317,"x":36.79690181986035,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F0BE871D-22BC-4F2A-8204-F7BDD7EBC05E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"083D35F6-63C1-4CD4-AF60-049B8EE3AB1C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.70637119113576,"width":0.9878362904660491,"x":36.30298367462731,"y":28.72576177285319},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3A289AF6-A496-472E-B6B1-3D849F98E39E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"F7F295D9-FD71-42F2-9F10-790959C6A136","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.7063711911357,"width":0.9878362904660207,"x":239.7972595106333,"y":233.1024930747923},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2357386F-6743-4C40-BED1-D57101FB3F76","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"43CB7200-4293-4B0A-9336-32CF50447666","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452329251,"x":239.7972595106333,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"86EDFF18-42EA-4798-815C-C15A2F5FB5FA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"614C4F3F-7A48-4370-8119-78B67828227D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.6066481994461,"width":39.01953347340893,"x":240.980466526591,"y":114.196675900277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9C81353D-5033-4706-971E-4AD5F0BDE0D5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"201666C9-6F21-4FC2-8FF3-CFD5111DBABD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":203.494275836006,"width":43.79501385041559,"x":116.3479853929143,"y":-9.918883070357467},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AC884A69-9EF4-4670-AD8C-BF5D7567F28E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214913, 0.16551566224734221}","curveMode":1,"curveTo":"{0.98903615697270941, -6.3100566438656358e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270941, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119011913, 0.83783632733723856}","curveMode":2,"curveTo":"{-0.0036902158117899935, 0.16216367266278806}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055505458e-05, 0.50000000000001277}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270941, -6.3100566438656358e-17}","curveMode":1,"curveTo":"{0.99816007339702095, 0.83218232891401733}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999967, 1}"}]},{"_class":"shapePath","do_objectID":"9808FF20-E9D1-48DD-860B-68D5F68A9AFC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":225.827336199336,"width":28.3544037957066,"x":117.8386849955116,"y":47.40445711563844},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"36420EA1-937C-4F10-A214-655DE8BAF8CC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90035812620695954, 0.16551566224734143}","curveMode":1,"curveTo":"{0.88059467471684649, -4.163336342344337e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.88059467471684649, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.042035277169055113, 0.83622408638765189}","curveMode":2,"curveTo":"{-0.038643635947275372, 0.16055143171320319}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.0016958206108909331, 0.49838775905042565}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88059467471684649, -4.163336342344337e-17}","curveMode":1,"curveTo":"{0.97996167639572429, 0.83218232891401622}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999978}"}]},{"_class":"oval","do_objectID":"886CDA8F-A149-479E-BF78-E9B684E7C8D4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029356,"y":85.23545706371196},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2F0FF9CD-2D84-4F00-AB2C-8C5BE852E327","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0E3F5AC0-D568-4A2E-A68E-926AEC45E827","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029356,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CBD29093-07E5-40B8-9FB5-6696B9F84BB2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"7C86013A-8118-4CC6-B615-BBAA88AD030C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570632,"width":60.25801371842894,"x":209.4212935788023,"y":282.5484764542937},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C69BB4EF-C339-4408-895D-4CFD5E3AC62C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C584D60D-41F9-438E-A71B-B95D9FCF18B0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842893,"x":6.420935888029356,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4CA49793-7273-48AF-AF7A-DC240EAE9D76","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"D70AF02B-896F-44D7-AAA2-7E5530A9471C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842894,"x":209.4212935788023,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BE130E07-4A59-40A2-BA54-1F443A0ECC83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C17ADFAB-7F51-41E7-84C8-80B8A2FE6BD1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570641,"width":60.25801371842894,"x":209.4212935788023,"y":84.76454293628814},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7B1CF1B-7693-40B6-B000-52C954F5F15E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"868C7C8B-6A59-479B-BD43-D5B310723ED3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.65941613304942,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"77D30B99-3386-4E4E-83F1-3AD6BE8B14B6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {18, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A67641AD-2C2F-4B86-A539-672F811DE6CF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315593,"x":231.6476101142883,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0461611D-4D6F-4A62-9D24-739F761A2A0A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"B920B057-FACA-4C46-8926-5E3609E5909D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.16549798781638,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D22AB68-C98B-448E-A8FF-8A3D4691C221","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"E58C11E6-A920-47BE-9DA8-28D86B5B7BF8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885493,"x":231.6476101142883,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F41C471A-3153-4811-A77E-7ECA9EE33E44","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"617D40A4-209F-43CF-A0B0-B3466F695B6F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315584,"x":27.16549798781638,"y":15.00604985287604},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC671E5F-B006-4B98-8B4F-0C1E59CF28C2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"1C7A4649-2CC9-42EB-A010-14317F4A5F8D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":16.29929879268983,"x":232.6354464047544,"y":297.083612179746},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9BF31F6C-C889-4843-B9A9-06617A54AB4A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {15, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"5D18F244-2B1A-4B3F-B2AE-2FB560634169","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":149.2797783933518},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"03CB6764-A7A3-4EBF-ACEC-A601DD8F35A6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"1CC61992-C0DC-4452-8FEE-976B703C5175","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A1C2F481-3EAF-4EA0-9486-59B7B3B59332","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"9E08BF61-916A-46D2-8D56-A70AC600309C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194481,"y":5.116853176975791},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A563D1FE-AD79-4411-9D06-08F67F8A3506","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"F8EE8E58-9DAE-468F-9E9C-CC248BB99426","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648199,"width":31.11684314968051,"x":122.49170001779,"y":72.99168975069254},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C63CAC7B-99EC-40D8-B42B-8D60E8B0A31F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"F24FA664-E6A5-49F0-9D3D-446605CB808E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.202216066482,"width":31.1168431496805,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D1D0441A-7224-4739-895A-EE73CEF63967","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F23E7ED4-EE70-47DB-B4F7-94C027B45AC0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194489,"y":5.116853176975745},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0706D2A6-EA63-4602-AAE3-86F4E3AD99AB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"87C2D9D0-946D-43B4-A84D-FA63A7227B10","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":244.98340003558,"y":151.634349030471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"432983A4-C65C-428D-A2BF-8F3DE6C748AD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"E2CB227D-C6EF-438E-8DFD-2912173EDF74","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E11D9444-D373-4EA1-AEB1-BA4A21AC6EEA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"22AB684A-2A94-4B42-AEE4-511B76B74CCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129167,"x":8.890526614194508,"y":5.116853176975777},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6FA301DD-2E24-4446-9FC8-1811FD3FE566","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"3EA66D16-D3DB-4F4D-8C5D-5C443E9EFFD5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":144.718016553276,"y":175.1800554016621},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"47D1DFDE-F421-4FA6-B8E3-17B37FC485FB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"ED83EAD4-DEEF-4D9C-BAD4-34DA861D1C27","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BC1B1040-0979-4188-9246-7D24BAE26C18","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"02A3A7E4-C1E4-4B07-9EC6-AAA985A6ABCA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129168,"x":8.890526614194508,"y":5.116853176975773},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FFEC8FB0-B048-4173-864F-201FA5B3FC52","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"721B3BCC-7BEE-40BB-8725-E778AC857EED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Topology + Configura","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":590,"x":0,"y":367.3752541595445},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C08850A2-F9AD-43DC-B1C9-91EBDBDB5971","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Topology + Configuration with Unknown Parameters","attributes":[{"_class":"stringAttribute","location":0,"length":48,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{30, 7}, {528, 70}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"E15FD896-4F6B-4EBE-9AB5-54EFC9C926AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":304.053730097356,"width":405.2658179205722,"x":87.61492322857674,"y":539.9450407911381},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1E7CCFD3-C506-448B-8F54-6AE5E3A9264F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"82DFA4DC-5368-4047-9435-7F3B64CB4E28","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":304.053730097356,"width":405.2658179205722,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0C486A54-ABA3-4462-86E5-7E600B271EA1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"6AEBD6CF-4DD5-4079-8566-FB0F37A24EBA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Forwarding Specifica","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":405.2658179205722,"x":0,"y":220.053730097356},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16846062-57B9-4FA7-B665-18EBABF1EDCA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Forwarding Specification","attributes":[{"_class":"stringAttribute","location":0,"length":24,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{89, 8}, {226, 76}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"rectangle","do_objectID":"AE667302-9AA6-4AAD-8CD6-CC086CED8AA5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":204,"width":350,"x":27.77772208577682,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"109E378C-B7AC-4CDD-B60A-7E066EDE472B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9488326362941576,"green":0.9488326362941576,"red":0.9488326362941576},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":7,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"group","do_objectID":"B74A36EC-CCA0-4FF7-9775-163EC22B077C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":204,"width":350,"x":27.77772208577682,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1FBC48C2-1F9A-4B19-AE49-5BF5AA974180","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"9AB5503F-9B7B-472D-801B-70552E412693","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fwd(A,B,N1) not fwd(","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":140,"width":310.5633802816901,"x":16.26760563380281,"y":13.32953013040012},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"75F3DE4D-3FA5-4080-82DB-82C2000D5B90","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"fwd(A,B,N1)\nnot fwd(C,B,N1)\n\nreachable(D,A,N1)\nisolation(A,B,N1,N2)","attributes":[{"_class":"stringAttribute","location":0,"length":67,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {303, 134}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"77BE2C77-DFBB-4FE6-A6B9-D9A3528857C4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"+","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":77,"width":42,"x":269,"y":454},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9E4CFE12-14B0-4FF0-AAAC-550D28B608A3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":3.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":70}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.166666626930237},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"+","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":70}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.166666626930237}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 20}, {39, 38}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"4753774B-119B-49CD-BA71-223C9D882053","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":823,"width":425,"x":2561,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"97AE5EED-FE49-4FBD-85B8-2FD3F4EB2654","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"15A7B898-2750-4B70-9DA4-495F16017D99","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.7502278942570797,"width":308.8752401082231,"x":55.47759166992357,"y":462.8906107566089},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6574AC62-14E7-4084-BC8D-C4B15E708ADB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"F8CF8990-C2FC-4E35-82F5-55B9152E17D3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":308.1255429234944,"x":55.47759166992357,"y":463.640838650866},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6F3F1A05-B04F-4D4E-85DF-A518D3D18FB4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"70AE1BEF-8613-4684-BF87-98B2F7F91C84","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":0.7496971847286957,"x":55.85244026228792,"y":463.640838650866},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3DFE42A-13FE-4D6B-A3F3-BA9B2FD2F8A1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"B79190B3-3AB5-480A-9E57-AE6A53C18564","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":136.5414767547858,"width":1.499394369457391,"x":55.10274307755923,"y":327.0993618960802},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DF99D025-7359-40B5-AA40-4FE34F913B13","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"201E9740-0664-41D0-A8AE-2FB63A4894CB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":136.5414767547858,"width":1.499394369457377,"x":363.9779831857824,"y":652.6982680036463},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5456073C-F6CF-49E9-8B76-9D7F0C591003","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"458E66B1-73F8-4D15-8150-74D7C4561D20","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":0.7496971847286886,"x":363.9779831857824,"y":463.640838650866},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AF15C6D5-721B-4BCD-A517-5C6BEB130C61","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"634365FC-075B-4971-A348-4D1D07C18A67","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":59.22607759356708,"x":365.773922406433,"y":463.2657247037374},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A4D0DD02-0C5E-4919-8D47-FBD4FF9E0D60","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"2FC51DF3-024B-4A1D-B7C5-9D265EA128E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":308.8752401082173,"width":69.77119416590659,"x":174.9513108999078,"y":273.192279672418},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B0122D4B-A448-40B0-8C58-9A7D9F0A9281","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214468, 0.16551566224734071}","curveMode":1,"curveTo":"{0.98903615697270364, 1.3552527156068805e-20}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270364, 1.3552527156068805e-20}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119008764, 0.8378363273372309}","curveMode":2,"curveTo":"{-0.0036902158117900589, 0.16216367266278717}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.376865005542089e-05, 0.50000000000000933}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270364, 1.3552527156068805e-20}","curveMode":1,"curveTo":"{0.99816007339701507, 0.83218232891400512}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999989}"}]},{"_class":"shapePath","do_objectID":"0AAB30B0-7969-4CD7-A921-E0A76691C87A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":346.4140021264661,"width":42.70527774559167,"x":178.2536427526722,"y":362.9088202776448},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A808193C-2F99-4588-8A0A-E8A135DE2E23","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99282591104102025, 0.16551566224734071}","curveMode":1,"curveTo":"{0.99140296751608004, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99140296751608004, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0029128490187179177, 0.83787232606810791}","curveMode":2,"curveTo":"{-0.00289593074201837, 0.16219967139366409}","hasCurveFrom":true,"hasCurveTo":true,"point":"{8.4591383497849108e-06, 0.50003599873088633}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99140296751608004, 0}","curveMode":1,"curveTo":"{0.99855726603030615, 0.83218232891400523}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999978, 1}"}]},{"_class":"oval","do_objectID":"2E976E2D-1669-4B50-A7A0-328936CB6707","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690102,"x":9.74606340147306,"y":417.126709206928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8297C94C-928D-401E-8A69-4457C2193E06","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"F8B57D22-3F90-452F-8631-79BEC6CDE07E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690102,"x":9.74606340147306,"y":281.3354603463993},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3ADD04A-5326-4C46-8D9C-673720FBF1C3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"2FB80FE3-E640-4132-AC14-802E247EE74B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.52780309936179,"width":91.46305653690104,"x":317.8716063249675,"y":731.4721969006381},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"994E4F75-4EDF-4E1B-AED0-C8419A3E8414","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"122FFDF3-4364-44D0-85C8-0A2CE4DBF84B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690102,"x":9.74606340147306,"y":595.6809480401093},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA474233-0E8E-4F49-BA4F-965A5F8DCDAD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0A41C24E-6BE9-4AF9-BF0E-AAA7ACC9449E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690104,"x":317.8716063249675,"y":595.6809480401093},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A62D2EB2-2254-43BD-B590-05BAEDA72BB4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"1F58FA08-46D7-4DE7-9C20-9136080F1658","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690104,"x":317.8716063249675,"y":416.3764813126709},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10DBADD8-A288-4B4C-9EC9-2441227656A8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C8F74373-1F56-4990-9EB1-1F91FCA20817","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":28.98829114284295,"x":41.98304234480702,"y":441.8906107566089},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D2B19C6B-BCE6-495F-9688-E5053311F5D1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {28, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"67E03641-5C4B-4267-A954-8549F08DC9E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":26.98909865023313,"x":351.6079796377588,"y":441.8906107566089},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4690AAB9-3338-40B1-826D-F573AFE8DFD5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {25, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"451B1A58-BBE2-47E1-BF2E-71E0DDB549CE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":28.98829114284295,"x":41.23334516007833,"y":619.6946216955333},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32FE3AC1-9AE1-4095-BB1F-54556944E8BE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 8}, {25, 27}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"13C698E9-FB01-4255-AB10-D86E4C33D621","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":28.98829114284297,"x":351.6079796377588,"y":619.6946216955333},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B13E6EF0-4B19-4307-B7CD-E1E67BF363F2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {27, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"AC3892CE-24B0-43E1-9338-F9DFEB625F9E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":26.98909865023309,"x":41.23334516007833,"y":306.0993618960802},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5AF7AF9A-DA79-44CD-A948-1D8B38D20CE5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {24, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"89BB4052-7FFC-4E33-99E9-0F6EB12A7903","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":24.98990615762318,"x":353.1073740072163,"y":755.485870556062},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3638287C-8A35-4C7F-ADA2-47E6599CB9CE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {23, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"404E3229-9469-4DB1-9A8D-23CD9C1A9DA3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.26800364630822,"width":47.2309226379079,"x":0,"y":519.1577028258887},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"21E30F49-FC7C-4AF3-95F7-E5BDA0DF2771","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"AF8E9950-4F18-4A29-94B4-C52844C600F2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.26800364630822,"width":47.2309226379079,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4CCA3E60-1C2C-4294-B475-8117E53FA60C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"B8582557-A1AE-4E05-8B51-3F18AF8D8BB9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19.99192492609858,"x":13.49454932511654,"y":9.009115770282641},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"40C8B235-F06A-42F0-B6BB-C7044782A088","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 8}, {15, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"3E3F233E-ECE0-4983-A12C-1AB84D004F65","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":291.3384989364935,"width":183.6758102585314,"x":122.9503382955068,"y":-2.843034562287754e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57958608-23A4-4B65-90B0-F6D5B670AE1C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"2F5821C9-A7CD-485C-8EF6-B1FDC42E9F27","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":127.7888179884533,"width":23.2406127265896,"x":0,"y":163.5496809480402},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8E1D9FA1-8493-4943-840D-2C61FDC6C5A0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"8A8D6DC2-CD0A-4245-A270-331950D9DCB4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":82.52506836827708,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B51FC69E-CA7B-4004-A441-3DD7366B4357","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"66EE6687-B552-46CE-8AD6-157E02567755","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405806,"y":81.78182923123666},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5D962A87-F993-42CB-B5BB-EECD259E38FB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 9}, {13, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"9C9A00A2-5A24-4F0E-9C5F-91034A1AEA88","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":291.3384989364935,"width":23.2406127265896,"x":32.08703950638836,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"762EAEC4-0463-453E-B82D-4450141E4EB3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"C166549D-A8A2-4423-8A58-2BF2B652A1AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":246.0747493163172,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FE08246F-A649-48BE-8A6A-D678CC6AB9F1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"FB429ED0-15C1-4E45-853A-3211E312DE3B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405807,"y":245.3315101792768},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"12850F16-7866-4924-B054-CE91BCD69728","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 9}, {19, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"0E583DB7-9ACC-48A3-A130-DEBB0E4C7D60","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":255.3275600121544,"width":23.24061272658959,"x":64.17407901277672,"y":36.01093892433908},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E5B84252-ABBA-4535-B275-02F9D146DC93","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"2014A33D-97A3-4653-BC3C-812BFA2028E2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":210.0638103919781,"width":23.24061272658959,"x":0,"y":2.843034562287754e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"51BD53C2-702D-474A-9240-319C7C62EA61","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"2BC248B9-DF08-4A28-9561-AA8F0386FC0F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870843,"x":0.6247476539405804,"y":209.3205712549378},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"43A833C0-F5F9-435C-B3B1-E0D242669687","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 9}, {19, 29}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"ED45C9D2-D535-4BF8-9B12-A9ADE181C2EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":211.0641142509876,"width":23.24061272658959,"x":96.26111851916508,"y":80.27438468550591},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AFBC0BBC-CD26-4D3A-8974-9CE4D80253F6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"1EC8B174-EA2D-4C16-9770-09C770F18E77","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":165.8003646308113,"width":23.24061272658959,"x":0,"y":2.843034562287754e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EFB564A5-F3AF-4E7D-9461-D276B0BB854D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"4DCD89A3-E8F1-4ADA-855B-3C55D602B1F4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870843,"x":0.6247476539405804,"y":165.0571254937709},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32BBEB10-945A-4D6C-B938-CC2124BCE350","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {20, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"035B9097-095B-4F78-A257-880FB940C9DD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":127.0385900941962,"width":23.2406127265896,"x":128.3481580255534,"y":164.2999088422972},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52CB4634-49A8-4925-9272-CAAAB7ED14AE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"6F77DCC1-B82E-4995-9D43-7E70E32D6956","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":82.52506836827708,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FA2D70D7-5F7B-4FC5-BBE6-217EC0E942C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"84B2FD02-725D-4CBC-8D5E-97DAB24DC3C1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"5","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405807,"y":81.03160133697958},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"76F60171-D24A-4445-B124-F88EA03EC01E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"5","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {19, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"B138AD9B-DFD3-4D52-917A-7866A321622F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":98.52993011242776,"width":23.2406127265896,"x":160.4351975319418,"y":192.8085688240657},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D9F28CD6-733F-41B0-AAE3-E37480D5C446","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"7B50DADC-218E-4111-A756-53B7D5A6EA48","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":54.01640838650862,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7013BDFF-2724-477F-B051-754B5716737F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"76F80BF7-AD86-4BC3-BE9B-1D125EEB2A88","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"6","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405807,"y":52.52294135521113},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AD1C9907-F524-49D1-9345-F12BCE0C7619","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"6","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 9}, {19, 29}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"group","do_objectID":"99E9889B-FBF4-4857-9CDD-E939F357CBF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.2309226379079,"x":371.8498036254337,"y":522.908842297174},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"49FC20FA-F868-4C41-BA50-ACAC68C902F7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"5A7B6A87-EE65-4C92-AC42-910EFBB6BE70","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.23092263790789,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E2AC4EF7-7AA6-463D-B05F-B95D5094FBD0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A8087C40-A089-4174-AB34-027EFDFFB24D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19.99192492609858,"x":13.49454932511654,"y":9.009115770282584},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3C23A17-CF75-4D7A-A480-A6BDA722CDD1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 8}, {15, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"7F5718BE-A2C7-4FB3-AE3B-A9DCDFB15723","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.23092263790792,"x":219.6612751255082,"y":560.4202370100273},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FD8BF6A1-F8EE-4DDD-B7C6-579BF4467741","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"48945619-C785-4867-9DAA-AEC3051C4445","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.23092263790792,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90D28A7D-2BF1-4E8F-9F0D-77D0CAC84FE0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"1C0BF646-4739-4B07-B436-00B323C768A2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19.99192492609859,"x":13.49454932511655,"y":9.009115770282584},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B2A0726B-ACF9-469F-B2CF-F73FF8458DC1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 8}, {15, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"rectangle","do_objectID":"092E99C1-F6B3-44F3-8A6D-B15F0E586D37","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":127.1636280765724,"width":183.6758102585308,"x":122.9503382955063,"y":290.338195077484},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5573A83B-20DC-4A06-B915-481A0AEEAAE2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":1,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":0.9326139616824488,"green":0.9326139616824488,"red":0.9326139616824488}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000036, 0}","curveMode":1,"curveTo":"{1.0000000000000036, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000036, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.500000000000004, 1}","curveMode":1,"curveTo":"{0.500000000000004, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.500000000000004, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"group","do_objectID":"ABF22751-C94D-4366-AE18-00299F825844","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":147,"width":256,"x":617,"y":422},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C2D298F3-EC3D-4E4A-AD18-CC1C8EA2D3E0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"0A660644-7F0D-48DC-8A04-9976F3307167","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(1) Embedding","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":256,"x":0,"y":105},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A56CD294-1EFD-402A-8B22-D99F7C271860","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(1) Embedding","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 7}, {252, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"ABC65BF8-65C0-4B0A-BB70-889D7575117F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":210,"x":23,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3FA26F96-D8AE-4CC5-A38F-2E16C261DA4D","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":20}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0023809523809523829, 0.25000000000000011}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]}]},{"_class":"text","do_objectID":"3F62C4B2-2B5D-4F21-B12F-95D9605AB498","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(2) Processor GNN","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":395,"x":1353,"y":507.8760330578513},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C25BC2ED-246D-4137-8497-916C4E7C4171","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(2) Processor GNN","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{35, 7}, {324, 35}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"C42F8083-0B60-44EE-8CBB-46615176D3EA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":401,"width":343,"x":983,"y":274},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DDE6339F-B874-4C07-BEEE-5E0DB7ED84BD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"46BB867E-5AD1-4F99-890A-03BB396FBA74","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Latent Input Represe","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":269,"x":37,"y":317},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69856A0B-11BE-4E73-B0AE-990771E04A89","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Latent Input \nRepresentation","attributes":[{"_class":"stringAttribute","location":0,"length":28,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {264, 77}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"E54119EE-4B61-4015-AFE2-CE15FCB6175C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"37CD1906-FAD2-40D3-8346-51CC5BE013FE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"D32BB197-CCC0-4309-BB29-4D3A119CF98B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"25FD36FF-3B34-4781-840E-AF86A6811F94","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"A811F762-4B54-403A-A3B2-9DED05129D80","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":162,"width":241,"x":51,"y":46},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EE1DBBA1-8C01-4FA2-B622-5BA7A2D290F0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"FC9CF136-DE90-48BC-A1FF-549DA1B6D22B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":25,"width":182,"x":30,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BB15F538-A771-4C69-8275-4859DF322A10","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"AAEACA7C-54D7-46DA-88DF-E833BF517BD8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":103,"width":36,"x":176,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C93A7366-BCA6-4DBC-A20C-BAE69F2A4A12","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"DA7311DD-CBD9-47B9-A7F5-FD7A9A4FA0A6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":146,"x":30,"y":55},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"372062EA-AC8A-46C9-91E4-8E9C5B964EA9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"293726F3-E653-454E-B551-D01B7063A703","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":0,"y":25},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4C54C984-FA5C-4906-8D1C-88B861579165","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"8FCFD13E-33FF-4182-93B6-A8D9AE1B17CC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":146,"y":102},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32486793-BC29-4CD6-B887-939E5B99216D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E13AC8D7-EBD7-4BB0-9147-4C0689F79902","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":181,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2DE358E1-DE30-4CB3-B7EC-991D6FF3A88E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]}]},{"_class":"group","do_objectID":"3F5B1241-95BA-4256-9883-F38D6A85373B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":403,"width":485,"x":1699,"y":270},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F0CE21E2-20BD-4F17-ABFB-57903C412567","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"A8A04802-996B-4010-9192-704A40696F41","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Latent Synthesis Out","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":485,"x":0,"y":319},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B03D7FF5-DFE6-48F3-80F8-FDB2A5FBEA88","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Latent Synthesis\nOutput","attributes":[{"_class":"stringAttribute","location":0,"length":23,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{97, 7}, {292, 77}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"41D8CF0E-7AEC-4625-A1C8-C3B0D59269E4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":71,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5D59FAA2-72DB-4E9C-B733-F2C94FE4126E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"701DD707-024C-4936-90AD-9A7E70814C0C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4B8AC5C1-3DB4-4E86-9D2F-DD680A0F7050","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"0611370C-4387-45D9-B3E6-42EE967F3220","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":162,"width":241,"x":51,"y":46},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6CEF152E-50AA-4344-A7C1-5B9F2BDED8A7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"1B8F1526-6A92-4982-88AD-E428F002C08B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":25,"width":182,"x":30,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8F47D2FE-73CA-4333-8DB9-A5217F0264AF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"8055D935-3028-4D39-B234-BA17987B5F07","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":103,"width":36,"x":176,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9085F9FA-10DA-4DD0-A6F8-EED41907B974","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"A97CB5AE-FF20-4E41-B6FB-4A42E4E33C8E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":146,"x":30,"y":55},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7C50602B-3296-422A-B7C8-6F4366054041","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"A00821C1-9955-45AE-B169-71A95C75286F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":0,"y":25},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16F60D91-5B98-4A8C-8531-E9EB07E91C61","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"EDAC3133-FE4C-4280-B5C8-82928908148C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":146,"y":102},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7482B91A-DCA7-41C0-9C38-6071A53EBBAB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"6044160C-0769-4BDE-9DC5-12353BB8290E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":181,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"80491ED8-979E-4FED-A21D-24C5D80FFF07","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]}]},{"_class":"text","do_objectID":"AE961CF3-3F76-4898-A097-99C4F260CC95","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(3) Decoder Network","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":395,"x":2131.5,"y":458},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6FD36944-67FB-4AF2-AAD5-D04ACAB9FDCC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(3) Decoder\nNetwork","attributes":[{"_class":"stringAttribute","location":0,"length":19,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{97, 7}, {201, 70}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"shapePath","do_objectID":"73834FA4-1973-45B9-AC46-7B50537670F6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":210,"x":1445,"y":421},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"67D3C4DD-BD8C-4585-84E6-84150A8A0F9E","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":20}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0023809523809523829, 0.25000000000000011}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"570EF8DF-77D3-4640-AD4A-06B6E07D4BB7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":329,"x":2184,"y":421},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B31AC48F-58D7-422E-9B9D-2364DB797B09","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0015197568389057777, 0.49999999999996092}","curveMode":1,"curveTo":"{0.0015197568389057777, 0.49999999999996092}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0015197568389057777, 0.49999999999996092}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0015197568389057777, 0.49999999999996092}","curveMode":1,"curveTo":"{0.0015197568389057777, 0.49999999999996092}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99848024316109452, 0.5}"}]},{"_class":"rectangle","do_objectID":"B27EE6DB-3C3D-487C-A576-BECDEEDC9BCE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":79,"width":63,"x":2742,"y":379},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"365E4A5E-A163-4C0C-B079-B7E685A7F3D4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.7568627450980392,"green":1,"red":0.6666666666666666},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34107/old/figures/pages/D3C15514-8F9A-4089-BAE4-F507E02C6B90.json <==
{"_class":"page","do_objectID":"D3C15514-8F9A-4089-BAE4-F507E02C6B90","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DED26A81-4E8F-4413-A343-D1324B0ED833","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"F6098229-3541-4BF1-8306-8145D9F55E8D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"synthesizer-overview","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":378.0000000000003,"width":731.5,"x":217.5,"y":216},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"94F7C309-0570-4C5A-8D70-8A94B56E0260","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"78E6BA01-1558-4BD8-9DE7-A085E197F858","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":142.5000000000001,"y":42},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"004295EA-F0FB-4046-AA71-6A9C122B1F7A","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"F162123F-B23D-434F-B45B-AB33AE471B08","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":116.5000000000001,"y":277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7B886380-8934-4041-AA4D-5B36778993DA","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"027A8E8E-FD9B-4280-9E87-6FF191F4CD65","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":353.5,"y":277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F2D7FB36-F365-424E-B47A-2C31DA213C75","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"0C2E7485-3C64-4BBC-B40B-388A3848C95B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":342.5,"y":42},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ADC1DFB7-1924-4DA7-8B2F-6EF585F9B0C1","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"7F8D44E8-3022-4D1C-B629-085304899BCA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":538.5,"y":42},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4F3A147A-5D79-45D4-B0C4-E85368B39A09","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"group","do_objectID":"05ECDE98-6176-478F-88EE-F88C168AE131","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":87.00000000000003,"width":64,"x":230.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"997D9CD8-2404-4AAD-8B32-1BE64BC77CA9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"ED0B7353-A341-4A93-887C-E66D0EE7336F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.2409972299168999,"width":42.14634146341463,"x":14.64915572232644,"y":29.04016620498612},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1949981F-4158-40E2-A31B-D850C9DEC798","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549854, 0.75000000000000011}"}]},{"_class":"shapePath","do_objectID":"AE7B165E-DED2-453F-835D-CA94511441C9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.32825484764543,"width":0.120075046904315,"x":7.384615384615358,"y":36.51108033240996},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0D272F96-A476-43E1-944A-AABA66FB46E2","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.3474576271186469}","curveMode":1,"curveTo":"{31.999999999999989, 1.3474576271186469}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.32485875706214756}","curveMode":1,"curveTo":"{31.999999999999989, 0.32485875706214756}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"1B4515F7-D68A-479F-93B9-D5651415ABED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14.45983379501385,"width":0.120075046904315,"x":7.264540337711082,"y":14.70083102493078},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FFD8FA98-B0DE-4371-98F0-DE51226207D9","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 1.5125000000000037}","curveMode":1,"curveTo":"{31.999999999999972, 1.5125000000000037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999867, 0.99999999999999656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 0.0041666666666676788}","curveMode":1,"curveTo":"{31.999999999999972, 0.0041666666666676788}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"D20B4A2B-D20B-41F2-9D60-C3A4C27ED8E1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14.45983379501386,"width":0.1200750469043115,"x":56.97560975609758,"y":57.8393351800554},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"34635C9E-BB26-4495-B774-BEEE2C1ED6B9","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 2.0208333333333393}","curveMode":1,"curveTo":"{29.999999999999964, 2.0208333333333393}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 0.51250000000000151}","curveMode":1,"curveTo":"{29.999999999999964, 0.51250000000000151}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000045453, 0}"}]},{"_class":"oval","do_objectID":"31C60889-D13E-48F7-BFF9-5C21144205BF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":0,"y":21.81024930747924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"72205E59-665C-4390-AFFE-DED51D865570","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C53E7B3A-1C0D-4917-A4B7-189386E6F7FA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2A0CF06C-D608-4CBA-93FC-980903156C8E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E5F3A418-1FD3-4D5C-924B-D6C4431E6247","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":49.35084427767356,"y":72.29916897506928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DF80FEE6-2CDD-42A3-8079-A3032D10E261","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B223BDB8-DBA3-464A-B0A5-868940A8D9CE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.64915572232645,"x":0,"y":50.48891966759004},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C71DB0F7-3E79-4191-95CA-0D300862EB83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"CDEDC8C2-30F3-436E-B964-F4ABFED948BD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.64915572232645,"x":49.35084427767356,"y":50.48891966759004},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2111EF47-8605-4CE3-89D9-FB3C7D2ADC0B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"BE8CFA79-A2A1-485A-ABD4-938CC5DDF3A2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":49.35084427767356,"y":21.68975069252076},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD8010D2-6C1D-4B56-93F4-4B7E98448ABF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C80240C3-A02A-4142-B0D6-C3A803563E80","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.003126954346467,"x":5.163227016885571,"y":25.79916897506928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FA66EB6E-FE46-4F2C-B40E-5C1AC058B98D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"485D45EE-E935-4D08-B2D5-9AF51A4EEE39","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.00312695434647,"x":54.75422138836774,"y":25.79916897506928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06219BF5-68BC-49B1-BD3B-4130E089A439","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"CA8DA48E-823D-4EB0-8096-DE4CA05A1CC7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.003126954346466,"x":5.043151969981238,"y":54.3573407202216},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"89DF3FC3-0564-4C53-A191-C90C0487F4D1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 6}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"244EE16D-9F32-4849-8DBD-B8C74BA65B7E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.00312695434647,"x":54.75422138836774,"y":54.3573407202216},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA809FDD-5175-48F8-9992-572A8F094B53","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"39F127AC-B47C-43B6-92A5-8174102C8D54","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.003126954346466,"x":5.043151969981238,"y":3.988919667590039},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3B3403A1-FC99-43FD-A8AA-0FFB3226B4BD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"EEA592CB-DE4D-4E8F-B9FD-A4CE2F975004","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.002501563477175,"x":54.99437148217635,"y":76.16759002770084},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"418CED24-84B6-47BE-B298-2BAA9CF52338","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"1A98CED6-5774-443B-AD57-F1EBD4DA1A94","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.002501563477173,"x":2.641651031894924,"y":39.65650969529088},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D192B1BC-DF2D-4C1C-B321-03ABD7ACA060","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"ABFE6F93-BC2B-4A33-8706-6E99A3B19662","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.002501563477175,"x":30.37898686679176,"y":21.46121883656508},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EA6C2F26-3ECF-45FC-9F02-74708961B841","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 5}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"text","do_objectID":"4F61F8FF-EDE3-49D0-9195-8A25F2ECB3CA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Configuration","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":136,"x":408.5,"y":109.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"44FC39FE-E93C-415E-8433-B74E751E43E2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Configuration","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.3333333333333334,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {134, 20}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D19740A1-4594-42C1-9444-AC1D91721B0D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Routing Behavior","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":89,"x":221,"y":97.00000000000011},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"14C6A172-D6A1-4945-9212-C8E6B9C6BECB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Routing\nBehavior","attributes":[{"_class":"stringAttribute","location":0,"length":16,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.3333333333333334,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {87, 40}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"10871818-4A65-4BB2-9189-2EFE0F1B1297","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73.33890789464236,"width":125,"x":0.5,"y":7},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F9C69489-D50B-4B86-9FF9-77F20387D505","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"D6C0B9D8-FFC0-4180-AFDC-6C7B9FE2AD88","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73.33890789464236,"width":125,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BFF4C3CD-FB62-444C-BC3B-3BA389377B32","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"C7AA630A-EB7C-418C-8160-7E9C8BEE44C2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73.33890789464236,"width":125,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D129A7F0-AEAD-4F60-9016-FAF46305DC87","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9488326362941576,"green":0.9488326362941576,"red":0.9488326362941576},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":2.5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"3B625BA4-0573-49CE-BD61-7CEF47431D6C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fwd(A,B,N1) not fwd(","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":50,"width":110.9154929577465,"x":5.809859154929575,"y":4.957336936947254},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA01EDA7-D03E-4E2C-8B5A-16AA96C6FD64","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":8.925000000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1487500071525574},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"fwd(A,B,N1)\nnot fwd(C,B,N1)\n\nreachable(D,A,N1)\nisolation(A,B,N1,N2)","attributes":[{"_class":"stringAttribute","location":0,"length":67,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":8.925000000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1487500071525574,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 1}, {109, 49}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"75B5BED2-7854-49FF-85F9-E5436678A42F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Specification","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":129,"x":0,"y":109.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8D22CBEC-7386-4629-9626-4663051C74C5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Specification","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {127, 20}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"4535937F-5752-4679-AA51-2F6547953F44","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":108,"width":136,"x":198.5,"y":224.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A18F0D02-075E-4E0C-9894-36ADDC45B636","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"52702118-7178-4C1C-B8C0-3087A72440C0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":108,"width":136,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E127A9A0-289D-46A1-96B8-7854D7C3DB5B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"2CCE8FF8-68EC-40AD-813D-E8C96A800E75","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64.79999999999997,"width":95.5,"x":20.49999999999999,"y":18.08372093023256},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5B554E45-194F-439A-BFA4-A585512E1F6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"B3C2C307-9BE2-4C4F-8471-00AD0FE40234","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":9.999999999999998,"width":72.12033195020747,"x":11.88796680497927,"y":12.00000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"00CD555E-3B27-4686-8271-79E53E340B36","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"366122F2-8D0E-4A30-984D-BE223B327E54","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":41.2,"width":14.26556016597512,"x":69.74273858921163,"y":12.00000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"79CF203C-EAE8-4074-99D1-C231729D2C89","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"28B676B4-6AA5-4F1D-9F46-629A0A4DF8AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":31.2,"width":57.85477178423236,"x":11.88796680497927,"y":22},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C14C62F-92BB-4BD2-92BB-B26F7562562A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"AA841CDB-CE05-4070-8F2A-D80B9BB5F78A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":23.99999999999999,"width":23.7759336099585,"x":0,"y":9.999999999999991},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"619FE199-656F-47A2-925B-1727269DD568","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"50AD97EB-C868-402F-BEE6-A2E3050D022F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":23.99999999999999,"width":23.77593360995851,"x":57.85477178423235,"y":40.79999999999998},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C59FEF71-19CA-47B3-99B8-E8C303325FCA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"13A21D33-3A9E-4F7F-AB8B-A267CFC0D7F1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":24,"width":23.7759336099585,"x":71.72406639004151,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C35B3FA5-96AA-46B6-813D-6BE41FC87DB9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]},{"_class":"text","do_objectID":"B1527AF6-1285-44FC-BC61-34211001B0B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Learned Synthesizer","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":344,"x":93.5,"y":354.0000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7A02B0ED-02A5-40E1-8191-54EBC1813848","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Learned Synthesizer Model","attributes":[{"_class":"stringAttribute","location":0,"length":25,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{39, 4}, {265, 20}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"FC6BF989-3D74-4686-9A3F-C57D63C05602","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":18.5,"y":246},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"914EC539-62C5-434F-81FF-418BA8B14D1B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"F5A951DA-0268-464D-9C7C-E6302B87A324","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"330584C9-F3FC-42D0-95D6-39CA883C427C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"767A947B-07DD-410C-9D44-9ADF52016AD1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Input","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":41,"x":25.5,"y":22},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"600B13E8-2680-4AE4-83DC-874411C1A0A3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Input","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 3}, {39, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"8C21BEE5-7444-4B6B-B66E-25F6E1559599","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":441.5,"y":246},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"78379250-D883-48AB-9A05-4CB8928955CF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"2ABB1A07-7793-494F-99B5-ED240648A49F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A1226A1-2FF9-40EA-9572-D73A1A625E3F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"6AB76526-FD78-4E31-8A89-AB2504493A3A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Output","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":55,"x":17.5,"y":22},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87B5E70B-22AD-42D6-95EC-8E889788B66E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Output","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {54, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"shapePath","do_objectID":"53706BF6-9291-467A-8E70-8339745564C6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":75,"width":1,"x":67.5,"y":155},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ACA7974A-2B85-4278-A038-3E71A7F39B1B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[10],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999994, 0.0066666666666666723}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99333333333333318}"}]},{"_class":"shapePath","do_objectID":"120855D3-9A11-4563-B15F-4AA773CD12A7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":75,"width":1,"x":485.5,"y":155},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"58348DCF-2201-45D6-A155-005F46628222","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[10],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999994, 0.0066666666666666723}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99333333333333318}"}]},{"_class":"group","do_objectID":"FC5C407A-2AE1-4BBF-82E9-AFB575D687FC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":101,"x":630.5,"y":3},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10CB09A7-0716-4C8C-A9B1-8FF446DB3C9A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"687BB489-3260-4D37-A479-420DE39AC933","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":101,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"04B68A0F-E95D-447D-B36F-536F2CB7ABA7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"76EDAFBB-221B-467F-AC7B-B5941FD3D18E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":101,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8B49B36-11DA-45BC-9DB9-2D4DD73B789B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A82205FA-0E89-4623-B55A-000F57AB7751","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Generative Process","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":86,"x":8,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A5FCA2FA-176D-43A7-B74F-A0F899C8457B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Generative\nProcess","attributes":[{"_class":"stringAttribute","location":0,"length":18,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {85, 32}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"52B80EDC-09E4-4F05-B33A-93EB55F28A4F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"simulate","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":62,"x":348.5,"y":59},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D4733F0F-37D2-47C6-99D6-F00A3998BFE5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"simulate","attributes":[{"_class":"stringAttribute","location":0,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {61, 13}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"23A6481B-53E5-46D3-8661-5270AEA8ECA7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"extract","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":50,"x":158.5,"y":59},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ED8B1CC2-B5AE-4FD5-89A5-6BF94472A988","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"extract","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {50, 12}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"997BA4A6-5424-4F55-A4D5-653924D84216","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"supervise","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":71,"x":79,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"82E63866-B9E9-4BC5-821F-3B21D8623334","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"supervise","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {70, 16}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"C4F6D8B3-6156-4571-BECD-072E0A390524","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"supervise copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":71,"x":407,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8DC9CE14-3708-4F06-A069-15439CC768E2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"supervise","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {70, 16}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"F1E43AA6-3F92-4DF7-8F24-199F37A0121B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"sample","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":54,"x":547.5,"y":59},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3419E4D6-2596-43B1-940E-60A59E2EAFF7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"sample","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {53, 16}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"A42C9879-9716-421E-9B8C-888C3D50A335","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":87,"width":67,"x":446.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"60062AF1-B91B-415B-A5C8-191E9A2C6C6B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"25632F0D-CF51-42C0-9E2D-E70B291162D2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.120498614958457,"width":49.83611054182205,"x":7.378647434590128,"y":29.16066481994462},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7489E3B1-F8A2-474F-8835-EE49A8A4CBA0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"5EA25E0F-E70F-4431-8245-C0EE6DFAEEAC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515236,"width":49.71514910846813,"x":7.378647434590128,"y":29.28116343490307},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B2AEB844-A6A2-4F8B-BF2A-07358CAEDF8A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"F4D5C7E1-6447-4DF7-8CF0-2CC63D421FBF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515236,"width":0.1209614333539362,"x":7.439128151267157,"y":29.28116343490307},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"252458E2-0557-481C-A0F5-B82631AFDA1D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"99C686A9-3487-4F33-BCD0-EF1AD2F6E245","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.93074792243769,"width":0.2419228667078741,"x":7.318166717913213,"y":7.350415512465386},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FEDFD1CF-3DF4-4C9D-A28C-EF913E4A6C1F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"A8125BA4-58D1-43DE-BAA8-1813460ABD39","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.9307479224377,"width":0.2419228667078883,"x":57.15427725973529,"y":59.64681440443214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"375549D6-C87E-4D38-935C-76ECE5F67BD1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"83D7AF51-B116-439C-A882-81939CF045B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515236,"width":0.1209614333539477,"x":57.15427725973529,"y":29.28116343490307},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3C6DE9C9-5710-4D59-88FA-50DBCFEB206D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"022756EE-2E95-4865-9154-8F5E0DC9ACCC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515238,"width":9.555953234961038,"x":57.44404676503896,"y":29.22091412742385},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B53ACB87-297C-48A3-AC6C-8D0A38437698","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"656F5745-3AF0-458C-AD42-ADB241CC7213","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":49.8361105418211,"width":11.20637119113568,"x":26.68088303185171,"y":-1.420825354013065},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"71AA0EE1-33BD-4176-B9B8-3D515F055F23","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214502, 0.16551566224734077}","curveMode":1,"curveTo":"{0.98903615697270397, 1.0842021724855044e-19}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270397, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119010811, 0.83783632733723135}","curveMode":2,"curveTo":"{-0.0036902158117898569, 0.16216367266278722}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.376865005562472e-05, 0.50000000000000955}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270397, 1.0842021724855044e-19}","curveMode":1,"curveTo":"{0.99816007339701551, 0.83218232891400556}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, 1}"}]},{"_class":"shapePath","do_objectID":"9A1BDABE-58B4-476D-B774-9CB03055EFEF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":55.83717495289568,"width":6.918904577222812,"x":27.19182899995313,"y":13.02320879295574},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6CF3CD87-AD4F-4121-B226-187A8BCD447E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9802199138122426, 0.16551566224734077}","curveMode":1,"curveTo":"{0.97629663578704295, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97629663578704295, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0080724842978494755, 0.83764156143898683}","curveMode":2,"curveTo":"{-0.0079432307246380431, 0.16196890676454256}","hasCurveFrom":true,"hasCurveTo":true,"point":"{6.4626786605730124e-05, 0.49980523410176497}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97629663578704295, 0}","curveMode":1,"curveTo":"{0.99602215662088656, 0.83218232891400568}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 1}"}]},{"_class":"oval","do_objectID":"423167CF-C146-46E0-A011-948FDC0A8753","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":0,"y":21.81024930747924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4DF986BC-37D1-419D-9526-CE32FC699339","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E7E8F773-F452-49B4-93A6-39641B0BA46F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"47BB2883-0049-4D06-92B0-D9DA3D5DC2FF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"70EF5516-6777-4BC7-BC22-757356B0726C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":49.71514910846813,"y":72.29916897506924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B917CC90-99B1-4A70-B822-9BF4562C14EF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"BD90912C-153B-4263-862A-15452F0753AB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":0,"y":50.48891966759009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CECDA711-31B5-44C3-B74C-B8868C47E08B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"879ECBEA-FE23-41B9-949F-FB174CC43684","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":49.71514910846813,"y":50.48891966759009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"86887F8E-B160-4E0A-9D48-8BF79EE6209B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"EBCE63E6-B5B0-4E8C-8755-555242172D78","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":49.71514910846813,"y":21.6897506925208},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A6744CD7-F509-45B5-8294-3F4A63235828","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"D702B85A-E8C6-4D35-8A86-BE063C2E1B81","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.838457334157483,"x":5.20134163421925,"y":25.79968928788012},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"198C8A66-BDE3-42B6-A74E-B565D1632FCB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"95A3744A-3C5F-4A53-8DA7-9EAEA053552D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.2336501673878,"x":55.15841360939528,"y":25.79968928788012},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C521D288-DF36-40AC-9658-4F2C3ED64117","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"6FFBA04D-3003-4A09-B3AF-680B092AAA29","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.838457334157482,"x":5.080380200865307,"y":54.35786103303253},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7430009F-93AF-4636-9373-B73FE384F3AA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 6}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"C1E18156-881A-4D32-A488-C58482F719DC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.838457334157475,"x":55.15841360939528,"y":54.35786103303253},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3CCD2323-67BF-4B91-B958-31621706B9A0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"35EDB716-D1A8-4CE9-8C99-FD6F03D23E9E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.233650167387795,"x":5.080380200865307,"y":3.989439980400884},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9045E273-3DB0-4DDE-AD31-51BAF476D17F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"2A222320-2B01-4603-A4D1-0DB3EDFAF33D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.2336501673878,"x":55.40033647610316,"y":76.16811034051177},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10E7B6CE-4727-468E-8189-0B0F5140C62F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"F1713D60-F958-48BB-9BEB-62117D995E67","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":3.628843000618115,"x":30.60324263854601,"y":21.46173914937597},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8B62110D-223B-4A09-990C-67C0989776B9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"FBB4C993-4837-4D1D-9353-36414863D5BB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":3.628843000618104,"x":58.66629517665954,"y":39.65703000810173},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C34CFD2-E9D4-4276-B2A8-B997019A03EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 6}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A5C8E4F0-A778-48B9-B198-7AE7C16EF40C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":3.628843000618112,"x":35.68362283941143,"y":41.70550646239537},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C9209EE-162F-4A33-A568-70E2AB3B6D14","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 6}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34107/old/figures/pages/EB0575C0-53E6-439B-967C-94B3938B0C70.json <==
{"_class":"page","do_objectID":"EB0575C0-53E6-439B-967C-94B3938B0C70","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A93366AC-776A-42EE-AED8-9F8A32167113","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"C1B932A9-31ED-4333-9712-8D0A7C76FB29","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"networks-all","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":1046,"width":4724.273333333333,"x":-449.7733333333331,"y":155.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"17459580-A3AE-43D8-A1F3-88F5EE12DABC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"75B65E67-8E82-4305-A411-31340AA71EF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":722,"width":553.8955528408449,"x":691,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"96ADCAA4-980F-451E-A222-CBFF386ED7B2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"5EBB84B5-B0FC-4A40-8ECB-5C04DA0A7F79","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":61,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7F50C57A-9C83-4131-B3F8-2B5397FB05BC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"7FADE731-0F3C-4B17-83EA-179EA9A36E18","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":61,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"41052918-CBA4-4D2F-B552-1B8515F577DD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"888A671B-CEA0-425C-B6CA-6CE9B501DABC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":61.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"728B81E8-76B9-4FEA-B770-375A4F040BB0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"592A9190-3EE8-48F0-A57C-97723AC2E2BA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":60.5,"y":61},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E1F345CD-B0CE-440E-BA97-A3FFB551EC95","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"BBFA7464-99E4-48F1-9CEC-723DD3C2E332","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":472.5,"y":495},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"01C7FC93-DB6F-49FD-8B57-6964D7AC4191","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"01D169AB-3097-42C0-84EB-61C64228D297","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":472.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8268C203-9AF2-4F24-9636-A4FFA3B5453C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"FE50EDF7-37D6-4F00-963D-97E65CB3CAA1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":474.8955528408449,"y":242.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B6FFD34B-50E2-4C61-8822-06CDFBFBA2CE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"B5FB44C8-9669-4C34-8447-1A1548C1F3F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":220.3955528408447,"y":-11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"007A5F13-007D-424B-B559-E4814DAAEEA6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"7DE3B443-83F6-4DD5-AAC7-E74651A87097","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":224.7723511495175,"y":108.6298457411079},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"729AA119-9B78-49A4-9E8B-8DF8B0982392","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"14069508-3418-48A2-9037-DE817F4C6AA6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"17752DA9-29B0-45E4-93EF-CF2135878C37","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"4E28EEB7-A820-49A0-9979-01FC7A15C660","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CF27646A-8674-4C62-8F7B-91739F8BADE6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"290ECCD7-4A5C-4E52-9EC0-EC097B1934AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CEADBECB-0076-4ECB-B477-FE4DA90A2BFD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A8D39E64-C052-426B-B286-EB7D7E61EAC6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A33D911B-FC50-4A73-BE1F-A9916952E5E1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A7056E76-9490-457E-8849-88DE4A609B81","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06D16552-F642-49CA-AE8D-6D0E90E95198","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A20A4F2C-D558-40E4-BE95-082A4C75D685","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC445377-3486-4A9D-BAEC-D3B7A570CC2A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"D0281684-3755-4012-B4E9-18719968E9EF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":43,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0A0919DF-C00C-41AB-8B2F-54F4107A00C2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"5B5D0FAA-EC09-4FA1-96E9-CD2AEF8DC9D0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":456,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"805A06E4-912A-40F3-B9E9-A1C1765EF3D9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"6C9F9DAE-2A14-4C63-B39B-9AA76DA6D5FC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57CAFCD5-0E72-47B5-9551-CDA0CCE8A06A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {33, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"97FDC07A-8BDE-49A3-9DBC-2D9CE911A798","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":456,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"25ED74AF-6B68-4232-9C72-70682D3EB9E1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {35, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"97C94A2A-01A9-47E0-90AE-C71024D033EB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A6682BA6-69F4-49E8-BC70-8B2588D52D09","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3B52272E-BC5B-4B90-A242-215CB90EEE2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0573A97A-3C8C-479E-9DA4-BADB79E60BCD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"CEBC59A5-79AD-4463-BCED-83F9EF4F8A16","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA22A8DC-6693-4A74-9B5D-0D889980070B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D989DA3A-0A1F-48AB-B705-9BCDD38AA82B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":485,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3CAE81AD-A250-4F78-A63A-70F7167B3E53","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"10B75492-F001-41E3-9F0C-702768A65A23","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":295,"y":346},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"858AEA19-F0E2-47B3-BC1B-73B5D944C07C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"text","do_objectID":"9C475A8F-FF50-4F68-9117-FFBF037FE9EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(a) Network","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":378,"x":772,"y":963.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A625D8BB-9A66-4650-86E7-51F9BC9D69AB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(a) Network","attributes":[{"_class":"stringAttribute","location":0,"length":11,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 14}, {376, 64}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"A2C16BC0-119B-40D2-A4D1-22DFFDCEAC3B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":712.7733333333331,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D8DB7835-36A5-4BB2-A4C1-C44BBB6AB169","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"4AECEB1F-D3DF-4E82-8FAE-45799BF9285D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":898,"width":733.0000000000005,"x":1543.773333333333,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"181F27BD-172B-46A3-8A25-E3E599A9AF73","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"241E3F57-678C-4507-A62C-FF83924A5421","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":61,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FAA11FF2-31A1-44B4-AE64-E8F161B79FDF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"0F48D376-4CE3-4EB8-BEB0-4CBAA99BB3B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":61,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B299116F-5BB3-4E97-9038-8B103C6EFD24","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"FE5C2CE4-0F22-4B91-B1DB-2664047D2750","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":61.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D1D37804-EC88-41B5-9B19-7A565A6EF753","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"2936EE15-CACE-40E7-A229-51714EB9B4A7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":60.5,"y":61.00000000000006},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CEF6ECD3-836D-4C08-BBE3-948A50A07B3D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"A0368F7E-2972-4577-B62C-5DF06043C42F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":472.5,"y":495},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1111A570-92F0-4AA7-80F3-F4F6A40FB968","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"DCE716B3-1933-4731-80BC-9E7446E7968C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":472.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"762F22D5-60A5-41BC-8FA5-3FEB558B64CE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"A7F8B2F9-889E-4235-B133-25B1D55F8BF1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":474.8955528408446,"y":242.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7804B00-5C6A-435F-957B-C56A80B2EF36","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"CFCE6F5D-94DD-4F63-B379-CF1FAE962E5D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":220.3955528408446,"y":-11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"205E4EC6-0B80-4A42-AE72-C4CE588F59D7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"843D7CD9-B905-4ED8-A960-1696533B7335","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":224.7723511495174,"y":108.6298457411079},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7B8709E0-851A-4C81-A6B9-CD877449BCE4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"A1ECE315-1094-4829-BAD3-DE5D5F0C9F2F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A2E8B80D-D940-42FE-A628-F8567FA85526","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A3D76173-6193-4CE3-AF89-3233E8797CE2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":2.842170943040401e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24BDB972-A23A-4AE1-8EA3-5A0E4C4F6936","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DCB766C5-D499-4DB6-B41B-971A4758035A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6783AA57-57D9-48A7-BB5A-2F6FD6F0D910","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C1D82E30-F28F-4F01-AC1A-F936CBF13712","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ACD0C524-B1A5-445D-95FB-5756EF2440E4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"30535F84-7915-4660-A655-36F0BAFB248B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA81834D-431B-4F25-88C4-BCE0055B293A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B4CA78C4-D173-4A79-B32D-44979742EEF6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1549F517-B02E-4F7D-9C8F-205E994B700D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"89E65D8D-A473-46A2-A28B-4F758A105507","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":43,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3062FF05-322C-4E97-86C8-4CED40A237F3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"42FD58ED-662B-4104-A9E4-9BD7A9B28316","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":456,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F22C7B65-0CAA-4794-AAAE-EF56453C9527","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"AD24CCB8-6C84-4FA1-BD69-B3CD2F1CB0E2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"09A22254-5581-4D67-A84F-423559568D73","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {33, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"BE21D810-C848-4741-B884-348093392214","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":456,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9B20CA32-136E-441B-BC3D-8F0E8F56AC0D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {35, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"592D5135-003E-413F-9600-91470B0CE103","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42,"y":33.00000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C9C3A33E-D666-4733-B83F-89D5BBB4062B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"436797A5-38BE-4A50-B4A5-D93E717D3668","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D0970D73-AAD4-482B-9C75-0709ABD5ACDC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"45152FC4-38CC-425F-8B43-4B35F6BDA4E7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":22,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8DBBD741-95B6-4555-8992-9CC13E0054C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"55D343ED-6DFC-4AF1-B0D3-30B9F186767D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"43F28D25-3FAC-4508-9DDB-660E0E74CCBB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8AD26059-F71A-4917-9381-739CC4C3562F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":485,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"112C91B2-C218-4066-986E-D192284E411B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4DE7CC2E-677E-442C-8B74-7EE9D7C358B0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":295,"y":345.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2C30BFD0-1831-49BD-9787-66791D47B7D3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4AFE121E-C59C-44F4-94C0-A00E1D2FD876","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Round 1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":251,"x":143,"y":820},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"63A3258C-0F6C-4376-AADC-806593AEFA9D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333333},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Round 1","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":1.183333333333333,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 13}, {241, 51}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"rectangle","do_objectID":"B1C11423-677D-4D7C-A313-E358258B07E8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":146.0000000000005,"y":42.00000000000009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4AF5BD4D-DF7B-4782-B67F-E74E8A3C7281","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"636DF482-E456-46D2-877D-F1E73BAFF698","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":197.0000000000005,"y":33.00000000000009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C04B295F-8F39-4683-AB9E-8344CB0CA10C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"1E75D1B3-5124-49CE-B4B0-E21005BA624B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":608.0000000000005,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"26D402A5-FEF4-49A3-AD56-52E676B52D3D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"triangle","do_objectID":"94DCDE97-3572-431F-B11E-4C7EE68D3FE4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":51,"width":51,"x":547.0000000000005,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"578AAA7B-9343-4137-B486-E38CC1B6B40F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false}]},{"_class":"group","do_objectID":"CD899597-1357-41CC-888B-012A03D64A70","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":898,"width":733.0000000000007,"x":2349.773333333332,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"208F50EC-EC39-4D69-A6BC-E0A11D51DAD2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"1A98B091-C98C-4A4A-984B-6E11F5C80313","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":61.00000000000023,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"08DFA38E-AD41-4D83-9FFD-3E0BD4D63D6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"770A853F-546F-4728-8401-0FF9175E3D5A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":61.00000000000023,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"873FF3FC-9C3B-4380-B38A-624E0A65BF02","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"393A44C8-D616-46F6-ADC8-E7B0601707D4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 21","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":61.50000000000023,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"00FD57CD-1987-4A26-B5F6-E0288F0DCE80","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"C5B529DD-B0AD-4328-B027-6C330CBA2B76","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 22","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":60.50000000000023,"y":61},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3BFBF773-8DE9-4649-876C-02159F20ED0B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"5B96EECA-FD2A-415E-90E1-4AF462F61D2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 23","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":472.5,"y":495},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52461240-7A73-4286-BEB7-692DAE2B6ED6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"206942B6-2A53-4194-8D85-5D69D16EF960","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 24","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":472.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E285FAC7-1294-4251-9792-F02C5F82092D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"455801AE-AE48-4B1C-93DB-B197C27DC9DB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":474.8955528408451,"y":242.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1DC84AA8-BDB3-42B6-AA90-D6615BAEC291","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"E9BA1949-40D6-4816-BD2A-73D51A03DB86","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":220.3955528408451,"y":-11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0D4803A2-B714-4BAB-90B4-176D82E9BAA2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"94BB026E-722C-4DC8-BECD-761029F3CAE3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":224.7723511495178,"y":108.6298457411079},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"74E4272D-7486-485B-A932-A9860A6C9C4F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"CD5C3780-4445-499E-BB56-65CD83FE0EF8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":2.273736754432321e-13,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6A30EFD4-3871-41AF-9767-546E988CD17A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"6A47D96B-97B5-4DA1-A048-C05193EAD6A4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":2.273736754432321e-13,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C21B9601-38E7-4F4A-A3AE-7824984A33E6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"AC7444EF-A751-47DD-B0FD-278E9EFECD0C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A06FEB3-EE98-4D23-8495-9DFFEB2FE857","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"84A3F77A-FE9E-4DB5-8E0C-4DDD254AB8CF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 21","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":2.273736754432321e-13,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"75129232-2066-4239-BBAC-401B6FCFBD31","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"F7D0D805-AC0E-41FC-B07E-99CAEA9C058C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 22","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"95446E28-A1C8-46A4-9528-02F1B046052D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"64217B4B-AD38-4201-82CC-79CFE8C481F2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 23","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"05083609-28D9-414C-A3D3-8A89AFEC9A6B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"2B2A7123-2B26-40D5-B950-4B664BADCE24","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42.00000000000023,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"07E52DC2-2670-46B4-BBF2-5DD279FDF0D8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"CF4154B8-6EC2-4100-91C2-0510167BC4D2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"05E47655-6FC3-439C-87EF-4B0CCA13E8DA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"278BAD75-98AE-42A0-8A32-5CBCFA225BEE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":22.00000000000023,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3BAAFC59-9F49-43D2-85EE-3AAD85C3FEDB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8C6AC53D-4EA6-45F8-811E-1BAB78BD4301","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 5","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DD63CB0E-905A-4884-B0DC-90EF49D5EB46","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3BAF9342-A19D-461A-9634-2E64A1BB575A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":485,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"67D2F6F6-7EB3-4F14-91DC-85B9417C6E19","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"418B9C93-93A9-45BD-A4EE-576F9171911B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":295,"y":345.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9236B988-52E8-4668-9C4E-9EB3EB075134","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"1DFDF1DC-EAD4-4D3D-A11A-FD81897A5D5C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Round 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":251,"x":142,"y":820},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D3ADF027-EFD5-4533-9F58-A4437422974A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333333},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Round 2","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":1.183333333333333,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 13}, {246, 51}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4C72C878-C62F-47F5-A732-7DA44D03E222","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":197.0000000000009,"y":33.00000000000006},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EC34D664-DCE9-4595-8E76-AAF149FD9B04","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3C84DAC5-4C48-46E1-A0D9-5CFCD3F56CFC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":608.0000000000009,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC8CFE3A-C435-44BD-A1E2-1BBC03AC842C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"triangle","do_objectID":"82B0DCE4-0CD8-43CB-ABE0-0F76B7508AB6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":51,"width":51,"x":547.0000000000009,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"850DC908-1EBA-4E28-BA7A-FC064FE304DC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"triangle","do_objectID":"1EA7C101-EAAD-4CE7-A81E-255DE6D31513","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":37,"width":37,"x":482.0000000000009,"y":220},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4D4C033F-42FC-4565-807A-C15305B7E30C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"triangle","do_objectID":"9FE327C4-375C-484F-B53D-C686E6AE8DC3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":37,"width":37,"x":452.0000000000009,"y":458},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AFDCAE0D-17A0-4C09-AF15-5634C4910978","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"rectangle","do_objectID":"862DED48-133F-4CBA-A5EF-807325168D13","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":43.00000000000068,"y":224},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8D84B9B6-920D-415C-87BF-8F64100A6728","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"283AD711-DDF4-470C-ACA0-0F0B314A28F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":145.0000000000009,"y":43.00000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7CC719F-7A45-4C55-A4FD-7C7485F612CD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"D16A576A-7F66-4F5B-A7B2-873B416544C0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":32,"x":429.0000000000009,"y":223},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA8F908B-C531-4B97-BFDE-08CD79E674C7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"shapePath","do_objectID":"78131F4D-90E5-4163-82AF-93E1E6529360","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 25","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":3216.773333333333,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06221CC0-392D-4169-8822-485719002C12","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"EAE82284-0B20-4D2B-9E42-B299213948DC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 26","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":3216.773333333333,"y":244},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8D1C70C-D9E2-4D1B-89E0-57E84FFF7330","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"CDC8F3FD-92E8-4F11-8046-CC56B0AB1B41","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 27","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":3217.273333333333,"y":244},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B1866276-F2FA-42D6-9BC0-E85476FA8D4B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"25769DAF-021B-4E2E-8BA8-BC3480AB3FF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 28","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":3216.273333333333,"y":62},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6F7059D0-59BC-438B-A889-CB3096DDC505","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"9C3CECD2-6483-406D-AB68-56F27CF8C012","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 29","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":3628.273333333333,"y":496.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"28220961-E765-459B-970E-0620E3BF2FBC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"5A7FA486-A0FC-4808-B55E-ABBACF9AE786","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 30","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":3628.273333333333,"y":244},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"02444A75-4EAF-4F8D-8477-403CD7FF041D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"111C722E-C407-4275-B184-15788219B5EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":3630.668886174177,"y":243.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7487D9B0-81CD-401A-A424-A4FD9B840E4D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"7E0285B8-E43D-458B-BFAA-735713B39B6A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":3376.168886174177,"y":-10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4E5B7A58-F8B0-4485-A771-BDE5FD1F1AF8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"5683CA2C-4389-4878-824A-77CAC4ACAE6E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":3380.54568448285,"y":109.6298457411081},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6EAB730E-2530-42D9-B3C9-0B7010D999EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"282F8B74-52C3-4563-99A1-CD632855654F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 24","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3155.773333333333,"y":182},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8953E579-3B16-4560-A4B8-920F3B51CBF2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B6815C97-D8A1-40CF-B05B-44DD5812546C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 25","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3155.773333333333,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"573A8FC0-F5AE-4596-939A-419D71EA75C4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"CBA62E33-DE7B-49C1-8CC8-2247E19C537E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 26","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3566.773333333333,"y":601.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E9C32379-21E8-4753-BFB6-355F4FC0083E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"53DECBBE-E975-46C6-BEA6-E76EF41DD673","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 27","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3155.773333333333,"y":420.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BE7BCB6E-3A18-42F2-B602-892263C3DB66","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0A3AE8D8-767B-48A8-B8AD-CA5682C999AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 28","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3566.773333333333,"y":420.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A689FADD-656A-4688-B098-D65740E36658","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"176E3E12-7600-4E48-93A6-77B54E3EA3AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 29","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3566.773333333333,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A9742A3D-BA57-4C83-B930-DFB14C78DCBF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C4F68604-BF7B-44D0-B8F2-B80D5F996426","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":3197.773333333333,"y":34},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E7D6F8E5-9B1E-498B-A253-886CF19F50F1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3ED023BB-83EA-41CA-A95C-54F3E1CB1A3F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":3613.773333333333,"y":633.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"85BB8B65-592E-4803-9017-A22C33AEA6BD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"EC94CDBD-A2F3-49AA-BEAA-FFBB2B593FFA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3177.773333333333,"y":330},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E4F750D6-F533-4F8F-8D81-A248AD845516","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D56A353E-4152-4DD7-8976-66ADB1706B4F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 6","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3408.773333333333,"y":179},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4C2EDA04-C174-4B49-8978-4AC0DD27DB5C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"98113ED7-2A7E-48C6-8647-7EECCF167973","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3640.773333333333,"y":330},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F2424D90-EFCE-4E2D-9D4E-30D2296D4D6B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"25C1F904-FE14-44EB-A3E6-CF7F7FC9F7B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8 copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3450.773333333333,"y":347},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2D7ACD39-782B-43A2-8271-8BCB0F7222C3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"611C3C65-9847-4A08-926D-1443D6276B64","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Final","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":152,"x":3353.773333333333,"y":821.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"313BAB7F-1368-43A1-B6F0-324F795F8745","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333333},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Final","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":1.183333333333333,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 13}, {149, 51}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8818B945-BD7F-4A0D-8E05-83648A9A5A6A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":3352.773333333333,"y":34.00000000000023},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1FCA9FDA-4B09-4055-BF2D-0080F2E83EF1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"CEE6F936-08F6-40CE-920F-7EAE3473A4A9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":3763.773333333333,"y":633.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D4A56462-4122-4206-82D2-2B61DEE5AC8A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"triangle","do_objectID":"399E0ADF-FE35-446D-B90C-2B0FD667AB6B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":51,"width":51,"x":3702.773333333333,"y":633.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D3228EEF-E53B-4C7D-916E-77C56CD2499D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"triangle","do_objectID":"17CFE41F-9E8C-4FA3-9D24-A0596B8CF9BA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":37,"width":37,"x":3607.773333333333,"y":459.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5CC43625-1523-4200-8FFF-89BE025CC193","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"rectangle","do_objectID":"C3C51D84-1A65-4D7A-8EAA-90071634A41F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":3198.773333333333,"y":225},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1CA3C6E8-19CB-4674-84ED-C9E18EF26909","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"0A41F763-52FC-4901-BF64-10A944863C1D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":3300.773333333333,"y":44},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24A62901-841F-43F0-94FC-6437066D65ED","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"8C8670D5-7D04-4751-8DA0-EF77DD7E847F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":32,"x":3610.773333333333,"y":225},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C0B379B4-B1F1-4B81-9B27-084EFCA23DCC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"158D8879-77D7-4F94-A279-1F619EA05E5B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":32,"x":3200.773333333333,"y":464.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"82E50FA6-BA38-46E7-AF30-1000A3AF59BB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"A9EDB322-10FE-453F-A9A6-34961E4CBF14","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":492.6666666666667,"width":530.9999999999999,"x":0,"y":238},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9F935034-120C-4F66-BB00-3504D804B5F4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"EA875FB1-4165-4C0E-93A8-DD456E4AC2D7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":342,"x":19.11333333333317,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8572BA8E-C27D-465B-9622-0708D8A5F940","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"3D90199B-9CF7-4098-8E58-9265BCF0907C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":122,"x":0,"y":27},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4408EF63-BD3D-4DC3-A2FC-60761342318C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.7172131147540981, 81.749999999999972}","curveMode":1,"curveTo":"{-1.7172131147540981, 81.749999999999972}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.49999999999999983}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.7172131147540981, 81.749999999999972}","curveMode":1,"curveTo":"{-1.7172131147540981, 81.749999999999972}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"text","do_objectID":"367CF562-2EA2-49DB-B7A6-84150A27E581","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Physical","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":189,"x":153,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BB2A990B-E449-479F-AE57-816DF5E567AF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Physical","attributes":[{"_class":"stringAttribute","location":0,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {186, 47}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"A3744FE6-2E81-456D-8060-93EEDEFEF9EF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":518.9999999999999,"x":0.4433333333331575,"y":370.6666666666667},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90C4B512-0E4A-4471-8CB3-7AA36520365E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"64611BF3-03E6-405A-A83E-1DFBAC37EC74","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"057C1024-BF3B-4DC4-B2F0-9C09DB9BA65A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"05F4FDDD-5BEA-4844-B9B9-337CEC71E8E3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Internal Router","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":357,"x":161.9999999999999,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6BB658E1-B909-4220-B70A-B365E8E3734C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Internal Router","attributes":[{"_class":"stringAttribute","location":0,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {355, 35}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"B1AABD3A-F200-454B-A2C1-5B96A0317ADC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":530.9999999999999,"x":0,"y":227.7777777777778},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8BFC5AA-6175-4004-8322-3041392EABEC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"B91B122F-7B26-446B-8060-7F1560D4870D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 30","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A8960D3-706F-4E69-B1DD-CED29D83C6DF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"830EC12F-94E5-464D-8093-6D78F09FF339","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"External Router","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":369,"x":161.9999999999999,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"56677FF3-14C9-445A-8CEB-EF6569F02CF4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"External Router","attributes":[{"_class":"stringAttribute","location":0,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {366, 35}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"FF072AF6-EF2D-4B31-996A-20BD4DE5925B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":436,"x":19.55666666666679,"y":121.8888888888889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9F884CA6-B480-4FE8-AD8A-6BA4891501AE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"04EF648F-8028-4EB7-A226-9C29B8D86777","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":121.8955528408447,"x":0,"y":27.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F2A8DC69-1519-4A41-889B-9B492F940C6E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[14],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4036856388700181,"green":0.4036856388700181,"red":0.4036856388700181},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.2666217039306935, 481.00000000000102}","curveMode":1,"curveTo":"{1.2666217039306935, 481.00000000000102}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5455490249658812, 58.000000000000234}","curveMode":1,"curveTo":"{0.5455490249658812, 58.000000000000234}","hasCurveFrom":false,"hasCurveTo":false,"point":"{5.1469257555777798e-19, 0.50000000000000178}"}]},{"_class":"text","do_objectID":"4C8394CB-2DCE-4FDD-8C63-128B7BF6D378","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"BGP Session","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":283,"x":153,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"45D00912-9650-47A2-AAC9-A4521E030D9C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"BGP Session","attributes":[{"_class":"stringAttribute","location":0,"length":11,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {280, 36}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"1BFE1602-17D2-472D-8914-4F86342074EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(c) Forwarding Plane","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":88,"width":713,"x":4011.273333333333,"y":958.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"50648227-E1FB-41D9-BB75-9EA84925F63F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(c) Forwarding Plane","attributes":[{"_class":"stringAttribute","location":0,"length":20,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{24, 14}, {665, 65}}","lineSpacingBehaviour":3,"textBehaviour":2},{"_class":"text","do_objectID":"6A095AAE-82CC-4D11-87C8-8A01D1ADCA46","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(b) BGP Propagation","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":688,"x":2255.273333333333,"y":963.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A9D33B0E-DB27-4856-9693-3878BCB71B98","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(b) BGP Propagation","attributes":[{"_class":"stringAttribute","location":0,"length":19,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{16, 14}, {655, 65}}","lineSpacingBehaviour":3,"textBehaviour":2},{"_class":"group","do_objectID":"A2D96321-81C8-4747-9405-3DD9919CB513","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":722,"width":533,"x":4114.773333333333,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DC3983FA-AE2E-49E0-BCFF-5688C26C179E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"0047A23F-2CC5-42A9-9543-CE218E727EA1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":351,"x":122,"y":241},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"37007BD0-078C-44D9-BF0C-3B285D4ADF39","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549854, 0.75000000000000011}"}]},{"_class":"shapePath","do_objectID":"C3190525-41BD-4E70-AFE6-A4ADD13AC62C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177,"width":1,"x":61.5,"y":303.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1824FF1E-42CA-4FBF-804A-8DD8A06C2185","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.3474576271186469}","curveMode":1,"curveTo":"{31.999999999999989, 1.3474576271186469}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.32485875706214756}","curveMode":1,"curveTo":"{31.999999999999989, 0.32485875706214756}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"64472253-678F-4228-BCFE-CCE31602199D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":120,"width":1,"x":60.5,"y":122.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D5BB1E2-4081-43A1-A74B-38DAC0B0EC30","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 1.5125000000000037}","curveMode":1,"curveTo":"{31.999999999999972, 1.5125000000000037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999867, 0.99999999999999656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 0.0041666666666676788}","curveMode":1,"curveTo":"{31.999999999999972, 0.0041666666666676788}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"CFAC4A51-0D6F-47C1-AB5B-1E388D318205","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":120,"width":1,"x":474.5,"y":480},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C840958-B4F8-4C12-B3CE-70D696822F91","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 2.0208333333333393}","curveMode":1,"curveTo":"{29.999999999999964, 2.0208333333333393}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 0.51250000000000151}","curveMode":1,"curveTo":"{29.999999999999964, 0.51250000000000151}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000045453, 0}"}]},{"_class":"oval","do_objectID":"AE9DAE16-553C-45AA-8950-44242585FED0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BA353FC4-4E71-41F7-9FEA-2EFC9004F9B9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"73E0158A-EC67-4DE6-BD5C-C5FD684F1A51","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":2.842170943040401e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F0D023D1-F90D-4FE2-91DB-CFCC082FF25E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"7D74978B-FEE6-4CE7-A03E-C957F1753984","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"68E4622C-737A-4035-B1FB-FB9511C5F900","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C08D59F5-12E9-4F7F-BB29-BC2022A1F98F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"790F20BB-532A-4D3B-A5AD-19E4B8E68D6A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"3BD418C9-05F1-4883-B14E-E0ECEDBFDB0F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A15882E6-0513-48F9-87BD-D80868704319","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DBD2A64B-CF1F-4480-847B-C3AA93ADD68A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"516BE512-FD68-40B3-A9FD-92D4E1599F7B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"49175A70-01E5-433B-A224-4E93F59F241D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":43,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2B757FF6-0BEF-4BD6-AF42-CB32D94CDD00","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"109B7350-B8AA-4F7E-84A8-796DF7AA34ED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":456,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B98A3E83-CB5D-4FE4-9D49-464398A113E8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"A8042410-B893-489C-AE02-7D1A2ADD93E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DEDBEE8-F665-4FDB-B705-D667A4A2B34E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {33, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"884C9103-70B6-4A37-BF96-6878ED7E561B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":456,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B62AE198-A86E-4814-8BB4-CA347D2FAB56","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {35, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"99E1B981-B47E-41D0-AAEA-D8F782882A58","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42,"y":33.00000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8A17F550-417E-4FDF-A775-4E31EDB26E6D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"90603F08-5EF3-462B-ADAE-A874E22BC595","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7AFB8B1E-BAAE-4F3D-B6BA-328903380DFA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"ADCE924C-6DF9-45CA-8142-18CDF87A77ED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":22,"y":329.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6FC02C5F-3308-4601-8556-1FA4ACB4E5AB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D012F9B1-2178-493D-AB27-B95BDC56ACCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7E5A571C-D502-4C81-B1F1-20EC843E184F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34107/old/figures/user.json <==
{"document":{"pageListHeight":85,"pageListCollapsed":0},"EB0575C0-53E6-439B-967C-94B3938B0C70":{"scrollOrigin":"{368, 202}","zoomValue":0.1879316005215029}}

==> diff/git-latexdiff.34367/new/figures/document.json <==
{"_class":"document","do_objectID":"2AA2F351-79A5-45DA-BDCA-B5EDD199E50E","colorSpace":0,"currentPageIndex":0,"userInfo":{"flowArrows":{"arrowConnections":[]}},"assets":{"_class":"assetCollection","do_objectID":"407659CD-18C1-496F-8BF3-887FFF35FCE6","images":[],"colorAssets":[],"exportPresets":[],"gradientAssets":[],"imageCollection":{"_class":"imageCollection","images":{}},"colors":[],"gradients":[]},"fontReferences":[],"foreignLayerStyles":[],"foreignSwatches":[],"foreignSymbols":[],"foreignTextStyles":[],"layerStyles":{"_class":"sharedStyleContainer","do_objectID":"9A8F37C2-DF9E-4BD5-BFDB-C830FDB25FD6","objects":[]},"layerSymbols":{"_class":"symbolContainer","do_objectID":"A09AAD53-2F57-41F0-BA04-98E7136926C9","objects":[]},"layerTextStyles":{"_class":"sharedTextStyleContainer","do_objectID":"44543A82-5F63-48B5-A43E-1BF99A5E10E0","objects":[]},"pages":[{"_class":"MSJSONFileReference","_ref_class":"MSImmutablePage","_ref":"pages\/EB0575C0-53E6-439B-967C-94B3938B0C70"}],"sharedSwatches":{"_class":"swatchContainer","do_objectID":"3B498D1B-44A8-4990-933F-87A49B29D830","objects":[{"_class":"swatch","do_objectID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860","name":"Internal Nodes","value":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837}},{"_class":"swatch","do_objectID":"7D822526-8259-4BD4-8787-12753EFE7EEA","name":"External Nodes","value":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296}}]},"documentState":{"_class":"documentState"}}

==> diff/git-latexdiff.34367/new/figures/meta.json <==
{"commit":"932244b639e24421d42316c5db14720f20458126","pagesAndArtboards":{"EB0575C0-53E6-439B-967C-94B3938B0C70":{"name":"Page 1","artboards":{}}},"version":136,"compatibilityVersion":99,"app":"com.bohemiancoding.sketch3","autosaved":1,"variant":"NONAPPSTORE","coeditCompatibilityVersion":136,"created":{"commit":"932244b639e24421d42316c5db14720f20458126","appVersion":"75","build":129697,"app":"com.bohemiancoding.sketch3","coeditCompatibilityVersion":136,"compatibilityVersion":99,"version":136,"variant":"NONAPPSTORE"},"saveHistory":["NONAPPSTORE.129697"],"appVersion":"75","build":129697}

==> diff/git-latexdiff.34367/new/figures/pages/07E728A4-6089-47BA-B7E9-16085B72CB4B.json <==
{"_class":"page","do_objectID":"07E728A4-6089-47BA-B7E9-16085B72CB4B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"99D03CBC-DFD2-443F-9BEE-E84E6E07C659","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"3B416AD9-6AEB-48E9-BF86-E3F6C3DE4F97","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"synth-architecture","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":1177,"width":603,"x":283,"y":-105},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"502941D4-9C53-4EE3-B69A-8DEFB150D0C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"6B4E8E26-6831-4DCF-99DD-7E65BB1A0BF7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.30061307601411,"width":1,"x":244,"y":232.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BA30BE6F-BE19-4D53-BCC3-85862095383B","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, -3.715136657468476e-18}","curveMode":1,"curveTo":"{0.50000000000000011, -3.715136657468476e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000000011, -3.715136657468476e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, -0.079246852270515353}","curveMode":1,"curveTo":"{0.5, -0.079246852270515353}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"shapePath","do_objectID":"479761BB-B86E-49D9-9C66-156A2AD92896","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.5,"width":169.5,"x":75,"y":757.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1F66FFC1-7240-4F7D-8184-D15868FE929D","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, -2.5970129230997812e-18}","curveMode":1,"curveTo":"{1.0000000000000002, -2.5970129230997812e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, -2.5970129230997812e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, -0.49340747949586561}","curveMode":1,"curveTo":"{1, -0.49340747949586561}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.25513053220004078}","curveMode":1,"curveTo":"{0, 0.25513053220004078}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},{"_class":"shapePath","do_objectID":"BD3D596D-B683-4979-B5D7-849381F208BA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.5,"width":162,"x":244.5,"y":757.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"37EEA247-925B-4780-8596-8D0E102EFDCA","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.6554303850446429},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.4802973661668763e-16, -2.5970129230997812e-18}","curveMode":1,"curveTo":"{1.4802973661668763e-16, -2.5970129230997812e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.4802973661668763e-16, -2.5970129230997812e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, -0.49340747949586561}","curveMode":1,"curveTo":"{0, -0.49340747949586561}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999956, 0.25513053220004078}","curveMode":1,"curveTo":"{0.99999999999999956, 0.25513053220004078}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999956, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999956, 1.0000000000000009}","curveMode":1,"curveTo":"{0.99999999999999956, 1.0000000000000009}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999956, 1.0000000000000009}"}]},{"_class":"shapePath","do_objectID":"5BB73D97-355E-47AE-9AE4-CA56619D55B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.5,"width":1,"x":244,"y":757.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"374C9B31-CCD1-4563-AE20-D9EBA5DBF0A6","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.6552109491257441},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000001199, -2.5970129230997809e-18}","curveMode":1,"curveTo":"{0.50000000000001199, -2.5970129230997809e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000001199, -2.5970129230997809e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999998801, -0.49340747949586555}","curveMode":1,"curveTo":"{0.49999999999998801, -0.49340747949586555}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999998801, 0.25513053220004073}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 1.0000000000000009}","curveMode":1,"curveTo":"{0.5, 1.0000000000000009}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1.0000000000000009}"}]},{"_class":"shapePath","do_objectID":"D0819973-E22A-42F7-840E-41A21DCCC874","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":65,"width":1,"x":74,"y":1052},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0BCF2673-E1A5-4C0C-9886-17CEA627C89F","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, 0.0076923076923076893}","curveMode":1,"curveTo":"{0.50000000000000011, 0.0076923076923076893}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000000011, 0.0076923076923076893}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, 0.0076923076923076893}","curveMode":1,"curveTo":"{0.50000000000000011, 0.0076923076923076893}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99230769230769234}"}]},{"_class":"shapePath","do_objectID":"D559EE2F-4E91-4E9D-BBEE-FAA5D27E382C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.8294246368862,"width":1,"x":244,"y":86.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"14D381EF-8500-4CD9-8775-958B1676822C","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, -3.7402888254259229e-18}","curveMode":1,"curveTo":"{0.50000000000000011, -3.7402888254259229e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000000011, -3.7402888254259229e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, -0.069707763168801604}","curveMode":1,"curveTo":"{0.5, -0.069707763168801604}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"group","do_objectID":"A656A335-DC96-42DE-93A8-FF147E799E7B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":228.5,"width":219,"x":57,"y":413.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F0A7423-BB47-4206-81E7-7CD7DC89406F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"E76A2F8F-8A8A-4600-9F34-BF4AE626BEB4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":70.38085211048305,"width":1,"x":186,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3E3CA068-E100-4DAB-B78F-2A93F9572BB7","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, 0.22733455933274846}","curveMode":1,"curveTo":"{0.50000000000000011, 0.22733455933274846}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 2.0186435432676298e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000022, 0.30378791204345806}","curveMode":1,"curveTo":"{0.50000000000000022, 0.30378791204345806}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"group","do_objectID":"7136966E-1EEC-4FDD-A090-0D40F99605EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":151.2087048367277,"x":0,"y":59.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5250CD17-D779-4BB0-B823-E28F6734EB6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"75389CD4-3C22-4E46-AF15-70A6C8F8EE5E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":60.70870483672776,"x":90.5,"y":45},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D87096F7-46E2-4398-8EA7-8D3692D29CC5","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.52710727540740665, -2.4999999999999969}","curveMode":1,"curveTo":"{0.52710727540740665, -2.4999999999999969}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-7.2380745275999878e-16, 0.49999999999999289}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.55525323637500057, -2.4999999999999969}","curveMode":1,"curveTo":"{0.55525323637500057, -2.4999999999999969}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999911, 0.5}"}]},{"_class":"group","do_objectID":"D3A99346-0D6B-430C-9633-0C51E9236E52","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":90,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"26155926-0FAF-4BD6-8625-1674723D65D7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"4D3CEE22-4CEE-414E-BF7E-45B2BA660668","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":90,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"27D5C3FC-7A81-4954-9975-091F1A1DA5D6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"B77E8BF0-B922-45A7-9593-6745AB0C4B31","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":90,"width":90,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"699A756C-E69F-45A7-95B3-B3AFCF6357B6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9356764641360961,"green":0.7660677709061799,"red":0.6529075662389835},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"97429621-3849-46F4-96CC-0E1E8E9C396E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"z","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19,"x":35.5,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"549ED4A9-18B5-4699-9B51-3C90A59F18C4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5833333333333335},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"z","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5833333333333335}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 14}, {17, 20}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]}]},{"_class":"shapePath","do_objectID":"35FE1D8D-523F-4267-98B3-0DB2A29C71C9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":94,"width":1,"x":187,"y":134.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8FCE364F-7E1B-47A2-B247-DEFAFAC4568A","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.50000000000000067, 0.10106382978723427}","curveMode":1,"curveTo":"{-0.50000000000000067, 0.10106382978723427}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.0053191489361701372}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.50000000000000067, 0.10106382978723427}","curveMode":1,"curveTo":"{-0.50000000000000067, 0.10106382978723427}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99468085106383131}"}]},{"_class":"group","do_objectID":"4B034317-0316-4DE3-A312-49A99EB88BF6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":94,"width":64,"x":155,"y":50.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0987C57B-16A2-4E54-950B-EFDAB63A620B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"F8F34493-588B-4C6A-8C7A-57A42B6188F9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":64,"width":64,"x":0,"y":24},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3D346177-00DF-4A1B-9237-110051E29238","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"DC7D3D1A-9AFB-443F-A7DC-04E8FB567283","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"+","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":94,"width":47,"x":8.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"58515DB1-ACD2-4AD9-8148-2B7DDC192787","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":78}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.3541503021682518,"green":0.3541503021682518,"red":0.3541503021682518},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.3},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"+","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":78}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.3541503021682518,"green":0.3541503021682518,"red":0.3541503021682518},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.3}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 36}, {41, 40}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"group","do_objectID":"8FC469AB-B7F5-4E3B-AD4B-D5B96401E85D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":479,"x":1,"y":151},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"33AEC476-F873-42A5-82D1-EE1C6E431BA4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"D87DA093-A0E8-4488-85C9-399A81A0F1B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":479,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F3F84E38-18BC-4856-A5F7-FBB743B83C1F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"E6564650-A4F3-4FE0-9B4B-78EA0BA0EE8E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Embedding","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":220,"x":129,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E92EC896-DCC0-4F93-A809-4EAB1790AFE7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Embedding","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{33, 7}, {154, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"97C564C1-AD0D-4A10-B2EE-657C31A5A491","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":17,"y":703},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DAD4B64A-9739-4A5B-835B-631CB6687DA6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"03D76C87-FA00-4B35-A95A-55BC18676170","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DB716607-0395-4858-A397-0063B77FEF58","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6341898104039634,"green":0.6341898104039634,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F57ED46A-22C3-4F9D-AB0B-6926CFF76F8D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ReLU","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":53,"x":178.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7822D935-6CCC-4369-A2C6-65BB67DFEC92","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"ReLU","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {50, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"90386999-AA3D-447B-BF5E-C9C7D9966D5C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":595},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57FE58D9-FA64-494D-8D62-2A62E1BDEFC5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"C3CBA8EA-A788-48E4-A0EE-56645674F7B4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A70CC3B-DE05-470F-8187-677A970E3E92","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"5CCB9FD6-F153-458B-BBD8-30D7B6DF0DCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":17,"y":52},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B341D4A4-4DFA-4071-9E63-274E1756A9D9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"819E2398-AB85-4405-8C71-3C1B77612C2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F96358CA-7824-42CF-B50F-F87A7B19397D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6663955316310975,"green":0.9376991969437479,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"B4E8E2D1-BD11-4814-93A5-F972DA02D3BC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Graph Attention Laye","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":202,"x":105,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"00FC0CC2-1DF4-4A49-905D-6402E3EB0C94","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Graph Attention Layer","attributes":[{"_class":"stringAttribute","location":0,"length":21,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {202, 20}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"3D64AEEF-014A-478A-8A7B-EDF56D573B1B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":17,"y":98},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E0431F09-0948-4FFD-9BFF-D3B66CE31E6C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"0DD3F2AE-D723-4C26-9A09-8B420D1FE629","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"48CC5AF2-E60F-4955-8B2C-29CCBDF6DDE4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"F7BDDFD9-A7E6-4682-AEA6-ADC388E42A2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"487C38EC-0EF0-4199-8C3C-F4388A0BB5AE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9407308827275815,"green":0.8633758746119456,"red":0.8574646376507912},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"D4C3C0CF-7C54-4788-A5AE-F74C3E82F2D8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ReLU","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":53,"x":178.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"827841AA-7C2B-45C0-9AA3-0BFFF6FC3C97","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"ReLU","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {50, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"55219586-6EF4-4CEC-953F-2C5FB380792F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Processor","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":142,"x":174.5,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0E9132DA-1604-4887-B59B-83B99947D56E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Processor","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {139, 22}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"728385E1-8AEE-4327-AF5B-CB5D3858D62E","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":12.38575978758843,"x":421.5085859170186,"y":47},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9891C36F-5228-4148-845B-6B3BFF1ED57F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"text","do_objectID":"66C12108-7F59-4BEF-A08D-E29F6810E282","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"6x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":22,"x":444,"y":75},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54D7064F-3BFB-4BA2-B833-08FFB0D401C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"6x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {22, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"6B8CA03F-23B1-486B-A30A-8D26DF47BCC9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":297},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6C3FAC2B-10CC-4A74-9D1B-DCBBB018DE6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"363019BA-7F6B-4763-8CB0-41DD9B68C8F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D64C9A89-B36D-4AB7-8C47-A950A2E09709","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"C399DE82-89C4-4A89-9399-D75752CD7821","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":17,"y":52},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E6B4A092-15F6-45F7-B356-A4DAD7DF736F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"0C047A3D-6FE0-427D-8E16-771D7274D58B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BB08B761-61F5-4C50-B9AE-A37903ACD9C7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6663955316310975,"green":0.9376991969437479,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F629CFA7-703C-4EBE-8C66-9A0FFD8AEEBB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Graph Attention Laye","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":202,"x":105,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69450A7E-7088-49CC-8F3F-2198B8994D70","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Graph Attention Layer","attributes":[{"_class":"stringAttribute","location":0,"length":21,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {202, 20}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"E5BCFF99-A1C6-4B37-B45E-5FBE5B5D8F05","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":17,"y":98},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"78AF391B-E9A2-4530-8ED2-D24F6439667A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"715D5552-ABCF-4D45-8998-87C099D1A1AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ECDB0E80-6714-455D-9044-5FAE9DC7AADE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"CC69446D-5637-4701-BBDB-6E43119994E4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"30D74613-E067-457E-9373-E972D24F1B13","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9407308827275815,"green":0.8633758746119456,"red":0.8574646376507912},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"BD2DE498-662B-4348-B9A2-73CB3D8F3665","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ReLU","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":53,"x":178.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B217017E-5499-431C-ADB9-3A518FAFFEBE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"ReLU","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {50, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"AF6ADE43-6775-47C0-9ADF-2D4B8DC93FEE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Encoder","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":116,"x":187.5,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"887E554A-6A2D-450E-AE6A-54EB02CEA521","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Encoder","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {113, 22}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"3F52AA9A-FE18-4E0A-8E51-C5FC4653A464","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":12.38575978758843,"x":421.5085859170186,"y":47},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EFF70EA0-A748-4593-94D5-BCDD72B86FC1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"text","do_objectID":"C1798626-076A-4EB9-AECD-A6C20FB9E32B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":22,"x":444,"y":75},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F3634D66-1631-41FD-B475-4DA6C169466E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {22, 15}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"rectangle","do_objectID":"F8B546F1-61C7-4358-AB42-BA5F7568DB4A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":209,"width":147,"x":1,"y":843},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B991F3B8-C874-4121-9999-ED7B61E5FA51","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"E030444B-D9AE-4DDE-A054-53933234390A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":209,"width":147,"x":333,"y":843},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F67BFB76-2F37-4C53-832D-3132890EFFD5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8941176470588235,"green":0.8941176470588235,"red":0.8941176470588235},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.3506840297154018},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"FAD4F33D-F708-4FA2-900E-93B9060E4620","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Argument Decoder","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":93,"x":28,"y":859},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3B167CF8-2887-4D1C-A359-745935DEB3B2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Argument \nDecoder","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 5}, {87, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D05AF2F8-7F9E-4200-8044-E54FCD74EEA4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":22,"x":581,"y":663},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"850C0DD6-9622-453C-B9BF-467C53669BFC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {22, 15}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"F7BEED87-EF10-4D2B-A8EB-18F0F77C3CC8","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":87,"x":484.5085859170185,"y":634},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7F1C2D98-4106-4F04-990F-3501FD9AB685","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"bitmap","do_objectID":"D8782111-ACA0-4580-A13B-D83759F6EBCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":73,"width":76,"x":208,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"28372AF0-D031-40AF-8F1E-1C2A28D9DE69","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/e27b189f3b07ec504190d988e5da9508529aa531.png"},"intendedDPI":144},{"_class":"text","do_objectID":"C917AFAD-3CA7-4AD2-8296-C6C4BAA22FF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"…","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":60,"width":51,"x":219.5,"y":898},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CB14C0B5-654C-4C8D-8214-D54BFBFD43CA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":50}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.8333333333333336},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"…","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":50}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.8333333333333336}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{5, 43}, {40, 6}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4BAF4B78-E2E5-451A-BDD2-CE7E8EA00CD8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Dconn2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":58,"x":46,"y":939},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EB4E6FF1-36AF-4A48-A3DE-5FBFA6FFA9BB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Dconn2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}},{"_class":"stringAttribute","location":1,"length":4,"attributes":{"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2166666666666667,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":13}},"NSSuperScript":-1,"textStyleVerticalAlignmentKey":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0}}},{"_class":"stringAttribute","location":5,"length":1,"attributes":{"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.1333333333333334,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":8}},"NSSuperScript":-2,"textStyleVerticalAlignmentKey":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {55, 22}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8E6A4815-97BE-4AD1-87FA-F7E3756D61A0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Argument Value Proba","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":147,"x":1.5,"y":1129},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FF1D96CE-F531-4926-8E8A-CCDC8146C21D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Argument Value\nProbabilities","attributes":[{"_class":"stringAttribute","location":0,"length":28,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {146, 40}}","lineSpacingBehaviour":3,"textBehaviour":0}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34367/new/figures/pages/4FB016CF-8D53-4C40-8A81-D87F87B96BDC.json <==
{"_class":"page","do_objectID":"4FB016CF-8D53-4C40-8A81-D87F87B96BDC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9DBFF473-42E7-4FFD-8FD3-2A69816D9786","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"3D158123-CE5E-4503-940D-FE919868521B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1242,"width":2180,"x":-156,"y":-24},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FEAB0DBF-CA87-4CA9-AA8A-BEBD7DD93425","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"CD8A271D-5AE4-4FCB-ADF1-72CC1A67ED22","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":1242,"width":2180,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0AF481E3-65FE-442E-B611-18DD7FF54F6E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"DD010E18-6F82-43D2-8AC4-2317507C1E84","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":340,"width":279.9999999999999,"x":76.00000000000003,"y":306.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0E85F4F5-A241-4292-869B-3229E558A052","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"A3AFC222-AD2D-4A04-B14E-EFA65A6B00FF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.4709141274238249,"width":203.4942758360059,"x":36.54994274724379,"y":113.9612188365652},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F99A6730-8E75-490C-87C8-45CF53F95B11","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"D2DCB38C-4692-4119-B47E-A0DC5EC795FB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":203.0003576907728,"x":36.54994274724379,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2F20388E-B15F-4E87-90C8-3BE933D13849","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"3E99AE2A-E182-4144-85D4-46E66013CF8B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452330317,"x":36.7969018198603,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"48DE4CF1-4642-4A74-8E66-CAE5FE84D508","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"6E57C934-05DC-4B3E-B9EF-D5D631ABB9CC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.70637119113576,"width":0.9878362904660491,"x":36.30298367462728,"y":28.72576177285319},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DC4812E-1702-4AE1-8AD4-326A41293C00","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"6620D30A-3B75-4956-A49E-67EC985D9C7D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.7063711911357,"width":0.9878362904660207,"x":239.7972595106332,"y":233.1024930747923},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F394B36F-541A-4B81-9835-34240417E6F6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"0EBED3F3-F46F-4FD8-B9DA-FB5BAE62850A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452329251,"x":239.7972595106332,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5FCC0579-CEB2-4D52-9C04-FC6C015B0796","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"F385834A-3289-4A48-8348-D64E2101E813","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.6066481994461,"width":39.01953347340893,"x":240.980466526591,"y":114.196675900277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D8CF6A23-A2F9-4DD5-8354-EBD67D05F0CF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"0C03BE55-1887-4238-8829-D3A2B3E158E7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":203.494275836006,"width":43.79501385041559,"x":116.3479853929143,"y":-9.918883070357467},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D4D909A-87A3-4D9D-A11C-A2B5265CFBDA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214913, 0.16551566224734221}","curveMode":1,"curveTo":"{0.98903615697270941, -6.3100566438656358e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270941, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119011913, 0.83783632733723856}","curveMode":2,"curveTo":"{-0.0036902158117899935, 0.16216367266278806}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055505458e-05, 0.50000000000001277}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270941, -6.3100566438656358e-17}","curveMode":1,"curveTo":"{0.99816007339702095, 0.83218232891401733}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999967, 1}"}]},{"_class":"shapePath","do_objectID":"9FB80D71-861D-4BDC-8399-4F5D82C88832","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":225.827336199336,"width":28.3544037957066,"x":117.8386849955116,"y":47.40445711563842},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2384CF17-D57C-4BF6-803E-2B140DF5269C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90035812620695954, 0.16551566224734143}","curveMode":1,"curveTo":"{0.88059467471684649, -4.163336342344337e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.88059467471684649, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.042035277169055113, 0.83622408638765189}","curveMode":2,"curveTo":"{-0.038643635947275372, 0.16055143171320319}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.0016958206108909331, 0.49838775905042565}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88059467471684649, -4.163336342344337e-17}","curveMode":1,"curveTo":"{0.97996167639572429, 0.83218232891401622}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999978}"}]},{"_class":"oval","do_objectID":"03F30282-1076-4246-B02A-1EB49A16F36F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029362,"y":85.23545706371198},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3C052C14-2817-4C96-AFFA-1998647FFA2E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A8AFDF9F-58E7-4E23-80EC-2A06C12F2041","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029362,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"12239041-D8FD-4393-A9B2-60DED454C2C9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"5B90498E-E2D9-4290-B3B9-82CA64F53B0A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570632,"width":60.25801371842894,"x":209.4212935788023,"y":282.5484764542937},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A5FAFF11-72A1-4003-9839-F63540CC82DE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"99000815-B03C-401A-8AD6-3235D97374C3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842893,"x":6.420935888029362,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6EE07E62-1218-4DC4-9426-E615FB18A266","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"54B3FEBB-E2CE-4817-BBA6-145EA024A7EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842894,"x":209.4212935788023,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69F3E150-8F29-4915-9985-61BE22311E71","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DA89243A-5CF1-45B6-A09A-A5F315AA827B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570641,"width":60.25801371842894,"x":209.4212935788023,"y":84.76454293628814},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F0D77A4-677C-481A-9415-CD55BCB29F2B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"E0EA68C0-9464-4F70-9530-1C81A546C588","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.65941613304938,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9A5E7CF9-1422-484F-978B-5CEFB28D3C6C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {18, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"97DC322F-42D2-4B73-B73D-7ADCED66FC3B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315593,"x":231.6476101142883,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7A579B03-0B15-42C3-AE04-FBADA63B53F6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"0FE7F96D-2DAE-4226-8C6E-C496BE3C8034","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.16549798781637,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FAB2FB47-4589-4A48-BBE6-A0F0190DFA9B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"82A6D17C-BF91-445B-8854-F0DCB09530CE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885493,"x":231.6476101142883,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9E6F5991-6870-45BE-A998-3FF98006DE63","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"CCC31075-4F09-4CFA-B362-BCE0379FEDFF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315584,"x":27.16549798781637,"y":15.00604985287606},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"080CAA44-63D5-4662-8B65-CFF080A195CB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A9E6CE29-2BE2-4AA9-85FA-FC65270B06A4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":16.29929879268983,"x":232.6354464047544,"y":297.083612179746},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"19057889-5BC7-4CA8-A76C-D49869312F00","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {15, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"B1852E43-AADD-4820-87A8-6806FC5C3B9C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":149.2797783933518},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"89DDB1B3-AB90-45D8-A481-A0CBBA8189D8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"E8D8DDFF-323D-4029-94B4-1E631AB5C3AA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8A328868-1EEB-4B61-9104-68C8D89BCA7B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6084806116615853,"green":1,"red":0.7325389329268424},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"15F769C9-D6F1-4018-A5C9-9F0E37AAAC9A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194481,"y":5.116853176975791},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2E435F9D-D5AC-453B-BD6C-A3E38F962ADE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"1A18F112-4B05-43EF-8F6A-518DAC7E8FF4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.202216066482,"width":31.1168431496805,"x":122.49170001779,"y":72.99168975069256},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8069203D-E26E-4563-80BE-9E52B748D97E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"3F235264-200B-4445-9CF3-8ADD10C85AB7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.202216066482,"width":31.1168431496805,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DACFB3EC-B3EA-45EF-8973-B1A61A373887","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6078431372549019,"green":1,"red":0.7333333333333332},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"719C668C-8DB6-4217-88F9-2EAB3F50DCC4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194528,"y":5.116853176975745},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E236D336-E55C-4D90-9114-81B50DE5D19B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 17}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"7FFC4B1E-F276-4BAF-947E-8A89D5709AB9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":244.98340003558,"y":151.634349030471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"990D7B4E-DE46-479E-A622-57244B3CA33C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"4F8FBDCD-7526-420E-9F12-D5CAFF3F896B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"08CF4521-5BCF-4627-BBCA-9A87DABBCB3B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6084806116615853,"green":1,"red":0.7325389329268424},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"24D60645-5C91-4C67-9759-90A64137B669","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129167,"x":8.890526614194508,"y":5.116853176975777},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EF0C4A18-7D7C-4DE8-82B4-939F1211F33D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {10, 17}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"5F8C1AAB-ADE9-49D7-9EB7-4E9DD7F6A358","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":144.718016553276,"y":175.1800554016621},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B83C9823-9B73-4E7B-9BE7-C2FD749446C1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"60504E8E-4281-4DFD-8924-D4B73B1B00E9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"72E4AD60-B24E-4A76-9B65-9E04AF499330","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6084806116615853,"green":1,"red":0.7325389329268424},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A39BA1DE-1D6D-4612-954A-BCBE2F159362","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"0","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129168,"x":8.890526614194508,"y":5.116853176975773},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FAA52B50-EFA3-4186-ABE7-56AC632E1AB7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"0","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"group","do_objectID":"32408FB9-E259-43B3-BA81-761C5F1D583F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":354,"width":261,"x":1241,"y":293},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"21FC69B5-9D99-4998-8C87-AD7BA805D2EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"2E08CFBD-8C81-4783-8C0E-6D3AEE94D969","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.9806094182825547,"width":171.8780487804877,"x":59.74108818011253,"y":118.1634349030471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7E925204-9F1F-43B0-B030-509F21193445","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549854, 0.75000000000000011}"}]},{"_class":"shapePath","do_objectID":"EDCBED0C-0638-4612-84FB-95BBBB4FC9E8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":86.78393351800554,"width":0.4896810506566602,"x":30.11538461538457,"y":148.5623268698062},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0AE4BF66-3710-441E-B788-87F0C106E770","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.3474576271186469}","curveMode":1,"curveTo":"{31.999999999999989, 1.3474576271186469}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.32485875706214756}","curveMode":1,"curveTo":"{31.999999999999989, 0.32485875706214756}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"0CC6A87B-3620-4766-BF9E-DCD43F619D24","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":58.83656509695291,"width":0.4896810506566567,"x":29.62570356472793,"y":59.81717451523552},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8EA860FA-A001-4FF9-BDBB-174CCCBC6583","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 1.5125000000000037}","curveMode":1,"curveTo":"{31.999999999999972, 1.5125000000000037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999867, 0.99999999999999656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 0.0041666666666676788}","curveMode":1,"curveTo":"{31.999999999999972, 0.0041666666666676788}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"8864969E-0A9F-45C6-8F9D-B7CC4ED3509F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":58.83656509695294,"width":0.4896810506566567,"x":232.3536585365853,"y":235.3462603878116},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"80FFC7D7-1DC9-474C-BE8D-DC056442BABD","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 2.0208333333333393}","curveMode":1,"curveTo":"{29.999999999999964, 2.0208333333333393}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 0.51250000000000151}","curveMode":1,"curveTo":"{29.999999999999964, 0.51250000000000151}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000045453, 0}"}]},{"_class":"oval","do_objectID":"715524D0-0FD3-4479-AB67-395FCF5BB57E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523546,"width":59.74108818011256,"x":-2.840320925579295e-14,"y":88.74515235457064},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FD22F60E-28CA-4A0C-9826-80E07C48DDB6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"D242E661-BBBD-457E-A43B-83ABC00BD96B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523546,"width":59.74108818011256,"x":-2.840320925579295e-14,"y":1.421969181180821e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4EDF41CC-39F7-448F-8DA0-224386985566","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"AAF61D0F-D643-474A-8CD3-C7DAFA1954C4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523542,"width":59.74108818011254,"x":201.2589118198873,"y":294.1828254847646},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6BEE6B42-2ED7-4B94-8260-C93CE9CC17C9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"1CE72A2B-50C7-4378-B6D4-078D4AF4B2B4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523551,"width":59.74108818011256,"x":-2.840320925579295e-14,"y":205.4376731301939},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F180441A-CC9D-444D-8C70-798F5DB5D57E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"8A7E89E7-A2E3-40F9-956A-AD5B8210044E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523551,"width":59.74108818011254,"x":201.2589118198873,"y":205.4376731301939},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2AFBFAFC-3802-4C35-82F9-D0A94B97143C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"40C4A781-0B9F-49FF-A6A3-45E9B543B357","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523548,"width":59.74108818011254,"x":201.2589118198873,"y":88.25484764542935},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5DE7EAC7-4A42-4A09-BF45-9CA597155B4E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"BB45E019-5E48-484D-9F0E-936831758B14","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.98763257648275,"x":21.05628517823635,"y":104.9336028040025},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4F66C3F3-B3CE-4CA8-8E47-13B728BB79CC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {18, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"B0115383-0727-4950-BAAC-AFDAB815F8EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.98828349350998,"x":223.2945590994371,"y":104.9336028040025},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8A20D333-DCA9-41E3-B0FF-5751D59835D2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"4D624CCD-3C5A-405F-AE74-F88C4E1D74AA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.98763257648275,"x":20.56660412757972,"y":221.1358188704845},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"88E83C63-2883-4306-A9BC-D602D2007D83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"87F92063-6A74-45B9-A9E0-FCB45ACF2356","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.98763257648275,"x":223.2945590994371,"y":221.1358188704845},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E7845D25-1730-485E-9F2B-613164DE2077","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"4B29CF75-F110-43C3-916E-138DF88C2F24","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.98828349350997,"x":20.56660412757972,"y":16.18845044943187},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C1E96B7C-811A-4B1F-AE19-6462A345471D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"CD452883-CE0E-4A68-BDB7-3925909319E5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":15.98958532756444,"x":224.2739212007504,"y":309.8809712250551},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4D00C9E5-7D96-42C9-9773-1F79626F7D1A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {15, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"0D22435A-44DC-48A4-804D-A7E7D8133B0B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":12.99153807864609,"x":10.7729831144465,"y":161.3186443552491},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"500C42C4-61A0-4717-85C8-2F52A5FD4D21","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {10, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A3B6520E-78B6-4187-9D0D-E152CB37336A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":12.99153807864607,"x":123.8893058161351,"y":87.28263327491662},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"77DC83FE-B98C-436F-BD6C-B715A76DD24E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 17}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"49ADEC1F-558E-4B3A-BA1E-6D8B4F80DA0C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":222,"width":280,"x":653,"y":359},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CF0D58BB-E714-4D7D-8A3A-F6DF1679FFEB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"3F7A08BE-9B6F-4465-9286-B4AF0B26047D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":222,"width":280,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52C6CFDF-E04D-4B16-B625-8DEBDE990659","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"2D70C10D-DE05-4818-8247-D1A2B7C9E12C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":133,"width":196.0000000000001,"x":43,"y":37},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3FCE22D0-7FB3-4DDC-8F25-9C89A649B0EF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"C69A0F3B-8CEF-4BBE-ACBD-AAAE3BB6B5EA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":20.5246913580247,"width":148.0165975103735,"x":24.39834024896271,"y":24.62962962962968},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AC94A188-5A59-4B5B-9DE4-353FFED2CBC5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"4695EE65-BD58-48C0-BDF0-B9B054C3F2B6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84.56172839506179,"width":29.27800829875522,"x":143.136929460581,"y":24.62962962962968},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87518577-0FD8-4F0F-9A1F-A4B7F718FE99","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"C5DD16AE-D89E-416C-829F-74EEE99857E9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64.03703703703708,"width":118.7385892116182,"x":24.39834024896271,"y":45.15432098765433},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24D48E86-1045-4585-971E-14B2E836BDAD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"29F7A5A5-7B4B-4AF1-96F9-C649C77CF7F3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":49.25925925925927,"width":48.7966804979253,"x":0,"y":20.52469135802471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"42C90D0D-E331-48D8-B3BF-654A05B69C5E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B7118002-77FC-4864-8896-3BFD722BEA54","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":49.25925925925925,"width":48.79668049792531,"x":118.7385892116182,"y":83.74074074074076},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7F032D8E-2164-4304-8319-7CE1025D8BEE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"706CB4AF-A490-4781-B5FE-A596F59D47F6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":49.25925925925928,"width":48.79668049792531,"x":147.2033195020747,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8DFA8C7B-5BE6-48FB-AEBB-C0550D3417FB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]},{"_class":"shapePath","do_objectID":"7E18FD61-7BF9-4F75-98C5-0042F48A2F92","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":126,"x":455,"y":475},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"540B2244-B398-47B0-86D4-F625860F969F","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-6.9388939039072284e-18, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9960317460317466, 0.74999999999999978}"}]},{"_class":"shapePath","do_objectID":"C7449049-58C2-41FE-97E0-91F01E88EB61","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":126,"x":1032,"y":475},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"18DD8D13-CFEB-47F0-9D96-74D339A68D8D","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-6.9388939039072284e-18, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9960317460317466, 0.74999999999999978}"}]},{"_class":"shapePath","do_objectID":"FACFC62F-C93D-41E0-977C-7347ACDF2CF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":373,"x":1585,"y":474},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F8CFB59-654B-4E7D-B3FE-E4F0CB16E612","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8029490616621987, 0.75}","curveMode":1,"curveTo":"{0.8029490616621987, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8029490616621987, 0.75}","curveMode":1,"curveTo":"{0.8029490616621987, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99865951742627401, 0.75}"}]},{"_class":"shapePath","do_objectID":"6CEE36F6-C100-4F21-A27A-8925A18D66A1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":235,"width":2,"x":1746,"y":235},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B1DEBA75-7B21-499A-AF94-8D0F43775B1F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{44.749999999999922, -0.90851063829787271}","curveMode":1,"curveTo":"{44.749999999999922, -0.90851063829787271}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -3.0184188481996443e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{44.749999999999922, -0.90851063829787271}","curveMode":1,"curveTo":"{44.749999999999922, -0.90851063829787271}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999023, 0.99999999999999944}"}]},{"_class":"text","do_objectID":"1A5C302E-A146-4850-BEEB-841089B8CA7C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Neural Executor of t","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":480,"x":552,"y":622},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"80C208D1-4341-41A0-9D6B-580B912AED24","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Neural Executor of\nthe Routing Protocols","attributes":[{"_class":"stringAttribute","location":0,"length":40,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{13, 9}, {452, 91}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"08AD3A9F-2A0A-4D87-992B-101DE8B3E34B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Update configuration","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":480,"x":855,"y":1142},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"81DEC7F4-2947-4BB9-BE5B-EBA3BF232F8E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Update configuration using gradient","attributes":[{"_class":"stringAttribute","location":0,"length":35,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{25, 9}, {430, 91}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"69724B90-B0C9-4089-B747-6DD91270F043","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Routing Behaviour","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":306,"x":1219,"y":681},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A60A9575-CEA8-4FA7-BAB0-A7C16EFE3FE2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Routing Behaviour","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{50, 9}, {208, 82}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"60C0508D-0441-4D08-8066-B92AD1736162","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Topology + Configura","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":432,"x":0,"y":672},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AA80BB92-3158-45BE-9830-3499D3D26ED4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Topology + Configuration  C   ","attributes":[{"_class":"stringAttribute","location":0,"length":30,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{48, 9}, {336, 91}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"73D1FCA6-3F9C-4C31-A1FC-A90DAE08A28F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":206,"x":1974,"y":409},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EBD2535E-4AD2-421C-84A5-5B444CABD11F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"FB494614-2698-4A5D-8D05-46899188526C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":206,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"09E8E915-63CF-4FA3-9931-E9C23FB89D0E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"BB6344DC-2163-4AEA-A689-FD2C62316D78","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Loss L","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":205,"x":1,"y":38},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9AC412C2-CE39-46B8-A63C-487462013B72","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Loss L","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{41, 9}, {122, 29}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"8553C187-EE68-40A3-8A4B-D3354AE5D03D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":201,"width":206,"x":1644,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DCB78611-8A9A-4033-96EF-63182B2E51EE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"9644359B-C076-4D4E-9706-4D8FD2EB81FC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":117,"width":200,"x":1,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"26D358D2-4C5F-41EA-AEBE-9D2779EA6817","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"3FE06E8F-0041-4A20-8DBE-C56CA3389C8A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":117,"width":200,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA428B23-7E4E-476E-A15E-9F6D264672DA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"B6E9E4CC-DC0D-4B07-A7BB-892046C5C917","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":117,"width":200,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54670627-FF6B-4E24-AEAA-3A716D43559A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.8}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9488326362941576,"green":0.9488326362941576,"red":0.9488326362941576},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":4,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F969AF04-B6EA-49B2-96B5-76DAE861E6D4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fwd(A,B,N1) not fwd(","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":177.4647887323944,"x":9.29577464788732,"y":7.791936398317709},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A1A796FB-D24B-47AA-B137-AE41DAA61C4C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":14.28}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.2380000114440918},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"fwd(A,B,N1)\nnot fwd(C,B,N1)\n\nreachable(D,A,N1)\nisolation(A,B,N1,N2)","attributes":[{"_class":"stringAttribute","location":0,"length":67,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":14.28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2380000114440918,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {173, 78}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"4F943E4D-EA0F-46CF-9385-0336B9317CB7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Specification","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":206,"x":0,"y":163},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57348F88-4332-4172-8585-0CF7511C7BCB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":16,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":32}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5333333492279053},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Specification","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.5333333492279053,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 7}, {202, 31}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"shapePath","do_objectID":"FFFA0CBC-486C-4B00-BBFD-D22663E06677","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":368.6197322721346,"width":1861,"x":216,"y":581},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"03ADC152-102C-4760-BEB5-2787688E7909","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, 0}","curveMode":1,"curveTo":"{1.0000000000000002, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999989, 0.99999999999999978}","curveMode":1,"curveTo":"{0.99999999999999989, 0.99999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999978}","curveMode":1,"curveTo":"{0, 0.99999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.67236380370726778}","curveMode":1,"curveTo":"{0, 0.67236380370726778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.67236380370726778}"}]},{"_class":"bitmap","do_objectID":"DAD43045-CA49-4332-983D-85BB7E303F7A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":45,"width":34.48598130841121,"x":339.0560747663552,"y":722},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"150D25DF-A234-4DEC-8AE9-19700041158B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/e0f11cdf2923bae2b45cd3efb8044b40b030ab62.png"},"intendedDPI":144},{"_class":"bitmap","do_objectID":"3B0C1EA4-F38D-43B0-A843-C4774E69A8C4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":128,"width":127.4234234234234,"x":1008.788288288288,"y":973},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8F24CEAE-D199-4A37-B17D-B916F74FCEA0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/01d663ce30413ac4ccb3d4daf88d8449b1542ee9.png"},"intendedDPI":72},{"_class":"bitmap","do_objectID":"AB150690-EA58-46C6-804A-8B3E1D76F198","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":48,"width":42.22222222222222,"x":2103.388888888889,"y":446},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AFF095CC-75A3-4F38-B8CA-A5B39AF842E3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/5dd14e2a1a632d57a09dc9048514822d4ff63b6e.png"},"intendedDPI":144}]},{"_class":"rectangle","do_objectID":"9B6736D2-A295-4134-9F01-A6586D27B2E1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":18,"x":373,"y":727},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FE8E7D63-F170-4421-85E0-4704DF99C0A2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34367/new/figures/pages/56114387-9EF8-4D54-A3F6-61D3CC4F11DB.json <==
{"_class":"page","do_objectID":"56114387-9EF8-4D54-A3F6-61D3CC4F11DB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD0C62A0-E7A6-4DFD-819B-0292C22D667A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"53285D69-7760-4026-BF4D-A7484FD1CB53","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"graph-encoding","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":true,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":874,"width":1308,"x":-527,"y":88},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A16F1648-005D-4D60-A21B-87B2B701F4D0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"B09A88B2-BA00-4B42-B1E2-64E7DD55E1B3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"graph-encoding","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":517,"x":704,"y":117},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A2F11E15-9682-464B-8672-E8A49F6126CB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"5FC0916A-DCE8-4A32-BF28-60DD3712A30C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":290,"width":197,"x":61,"y":61},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3E14B872-75C3-41F8-8F3D-E054D7D3B89B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.002538071065989854, 0.0017241379310344819}","curveMode":1,"curveTo":"{0.002538071065989854, 0.0017241379310344819}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.002538071065989854, 0.0017241379310344819}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.002538071065989854, 0.0017241379310344819}","curveMode":1,"curveTo":"{0.002538071065989854, 0.0017241379310344819}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.99999999999999989}"}]},{"_class":"shapePath","do_objectID":"02A5613E-9CD8-4F06-8145-91324A8A9CD6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":289,"width":198,"x":258,"y":62},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3166CE4A-0A73-405E-B5C0-D692FE6C1972","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.80555555555555702, 1.1262975778546758}","curveMode":1,"curveTo":"{-0.80555555555555702, 1.1262975778546758}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.80555555555555702, 1.1262975778546758}","curveMode":1,"curveTo":"{-0.80555555555555702, 1.1262975778546758}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"oval","do_objectID":"C50339CD-1FA2-495C-A628-0E02CF2C4006","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":123,"width":123,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87359999-26F1-410B-9F54-23EF9807C015","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"328A3C56-2BA4-4206-919C-F2A3F2EE3CEA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":123,"width":123,"x":196,"y":289},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"20CF0304-EFEF-478F-9DE5-C96581A71914","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"807F6DBA-F306-4593-9E6C-E82B18201696","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"conn(A, B, 12)","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":324,"x":96,"y":323},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6D08D3AE-1851-4770-9173-4863FC83A1A6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8499999999999999},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"conn(A, B, 12)","attributes":[{"_class":"stringAttribute","location":0,"length":14,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8499999999999999,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {320, 46}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"0BE06939-DA36-4A99-A91E-53077720CB3E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3DE952C2-D222-4219-AFA4-9657AED9EE83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8500000000000001,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"oval","do_objectID":"2B679F33-F879-44B3-B3E3-FB0331B9AAA9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":123,"width":123,"x":394,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D32E558-00FF-408B-8477-0C77EF3BB8A2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"46B44009-8AD3-4A05-B2EE-0C16238CF556","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":438,"y":34},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54B0A519-2666-46A9-91C6-35ECE12BA8E8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8500000000000001,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"DB099916-AD57-4CAA-98F6-53C59171E5B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"0","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":25,"x":166,"y":151},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90F5AE11-4163-4285-BFF8-0E7024C7FA7F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"0","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {20, 30}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"B79604D6-428A-492C-9184-53AF09A0249D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":25,"x":328,"y":151},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C4EFE375-13DF-4C43-8A10-CCCF24B39EA1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{5, 8}, {15, 28}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"text","do_objectID":"412B4A3B-30FF-4FE4-AA7D-FA6EEE9A676C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"router(A) router(B)","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":180,"width":469,"x":0,"y":189},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EA573862-1B7F-47FA-8D2B-195D6C26F0F1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"router(A)\nrouter(B)\n\nconnected(A, B, 12)","attributes":[{"_class":"stringAttribute","location":0,"length":40,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 7}, {460, 170}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"81846546-1AFA-4185-BB1C-3E8D3488DAB2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fact Base","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57,"width":223,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"206442EF-96F5-42BF-8E1E-F0B95B0D42E4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Fact Base","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {220, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"FF160815-9AA4-4533-B4FB-941A64F187AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Graph","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57,"width":152,"x":704,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8E9ACF94-4210-4788-A7D9-3EA4DD848B70","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Graph","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {148, 48}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"D5F66AA3-D202-41C5-9F6C-E84ABDCFB6E7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":285,"width":1308,"x":0,"y":589},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD3C7F73-2126-4F59-8701-812850F8EC0E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"4CE0ED86-49FD-4EDE-B080-8F68C406C531","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Node Features","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57,"width":333,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9B916A7F-797D-49C8-8875-1969BDC221C2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Node Features","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {330, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"E7107C90-AD64-413D-BB80-6116AA5B02D1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"h_A := emb(router) h","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":180,"width":1308,"x":0,"y":105},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16001BC7-98E8-40CC-B14E-D98838EC0DE3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"h_A := emb(router)\nh_B := emb(router)\n\nh_connected := emb(connected) + emb(connected, 3, 12)","attributes":[{"_class":"stringAttribute","location":0,"length":92,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 7}, {1299, 173}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34367/new/figures/pages/CADA8422-4D07-45FA-AE75-76F60DAADAA6.json <==
{"_class":"page","do_objectID":"CADA8422-4D07-45FA-AE75-76F60DAADAA6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6A2E64C4-A666-442C-8D2B-C3DFCA572788","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"A98C8E56-9634-4444-85A5-C840641112F8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"system-overview","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":843.9987708884942,"width":2986,"x":-250,"y":345},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A3B3CB6-630F-46EB-99A0-A4BD13A5EC48","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"A58DF18E-791F-4E7B-BFC4-CDFAE4073513","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":843.9987708884942,"width":590,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"41723CBC-5456-466E-8BC4-224773434BFD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"6A17CC12-4F3A-4D06-8D17-7F09B44CBD8F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":451.3752541595445,"width":590,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3241EEB2-FFDC-401C-AC5D-8ACE5928F193","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"28D7BA2F-9A4E-4469-861F-B815976657C3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":340,"width":280,"x":155,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8EB3FA78-3364-45E7-BF90-BCDF44846A8D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"2F0D68CA-9D4E-4D95-BFF7-36347E613736","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.4709141274238249,"width":203.4942758360059,"x":36.5499427472438,"y":113.9612188365652},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9660C92C-3CAD-4ACB-AD50-B349D2272675","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"06F4905A-C229-478A-BE57-1E192E6464F0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":203.0003576907728,"x":36.5499427472438,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C0CC3D3E-BDF9-4167-9E20-6F1B07BA4936","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"D5FD1E89-CB77-4569-A7DA-B4EBA9E35189","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452330317,"x":36.79690181986035,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F0BE871D-22BC-4F2A-8204-F7BDD7EBC05E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"083D35F6-63C1-4CD4-AF60-049B8EE3AB1C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.70637119113576,"width":0.9878362904660491,"x":36.30298367462731,"y":28.72576177285319},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3A289AF6-A496-472E-B6B1-3D849F98E39E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"F7F295D9-FD71-42F2-9F10-790959C6A136","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.7063711911357,"width":0.9878362904660207,"x":239.7972595106333,"y":233.1024930747923},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2357386F-6743-4C40-BED1-D57101FB3F76","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"43CB7200-4293-4B0A-9336-32CF50447666","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452329251,"x":239.7972595106333,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"86EDFF18-42EA-4798-815C-C15A2F5FB5FA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"614C4F3F-7A48-4370-8119-78B67828227D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.6066481994461,"width":39.01953347340893,"x":240.980466526591,"y":114.196675900277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9C81353D-5033-4706-971E-4AD5F0BDE0D5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"201666C9-6F21-4FC2-8FF3-CFD5111DBABD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":203.494275836006,"width":43.79501385041559,"x":116.3479853929143,"y":-9.918883070357467},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AC884A69-9EF4-4670-AD8C-BF5D7567F28E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214913, 0.16551566224734221}","curveMode":1,"curveTo":"{0.98903615697270941, -6.3100566438656358e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270941, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119011913, 0.83783632733723856}","curveMode":2,"curveTo":"{-0.0036902158117899935, 0.16216367266278806}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055505458e-05, 0.50000000000001277}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270941, -6.3100566438656358e-17}","curveMode":1,"curveTo":"{0.99816007339702095, 0.83218232891401733}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999967, 1}"}]},{"_class":"shapePath","do_objectID":"9808FF20-E9D1-48DD-860B-68D5F68A9AFC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":225.827336199336,"width":28.3544037957066,"x":117.8386849955116,"y":47.40445711563844},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"36420EA1-937C-4F10-A214-655DE8BAF8CC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90035812620695954, 0.16551566224734143}","curveMode":1,"curveTo":"{0.88059467471684649, -4.163336342344337e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.88059467471684649, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.042035277169055113, 0.83622408638765189}","curveMode":2,"curveTo":"{-0.038643635947275372, 0.16055143171320319}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.0016958206108909331, 0.49838775905042565}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88059467471684649, -4.163336342344337e-17}","curveMode":1,"curveTo":"{0.97996167639572429, 0.83218232891401622}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999978}"}]},{"_class":"oval","do_objectID":"886CDA8F-A149-479E-BF78-E9B684E7C8D4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029356,"y":85.23545706371196},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2F0FF9CD-2D84-4F00-AB2C-8C5BE852E327","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0E3F5AC0-D568-4A2E-A68E-926AEC45E827","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029356,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CBD29093-07E5-40B8-9FB5-6696B9F84BB2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"7C86013A-8118-4CC6-B615-BBAA88AD030C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570632,"width":60.25801371842894,"x":209.4212935788023,"y":282.5484764542937},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C69BB4EF-C339-4408-895D-4CFD5E3AC62C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C584D60D-41F9-438E-A71B-B95D9FCF18B0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842893,"x":6.420935888029356,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4CA49793-7273-48AF-AF7A-DC240EAE9D76","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"D70AF02B-896F-44D7-AAA2-7E5530A9471C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842894,"x":209.4212935788023,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BE130E07-4A59-40A2-BA54-1F443A0ECC83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C17ADFAB-7F51-41E7-84C8-80B8A2FE6BD1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570641,"width":60.25801371842894,"x":209.4212935788023,"y":84.76454293628814},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7B1CF1B-7693-40B6-B000-52C954F5F15E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"868C7C8B-6A59-479B-BD43-D5B310723ED3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.65941613304942,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"77D30B99-3386-4E4E-83F1-3AD6BE8B14B6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {18, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A67641AD-2C2F-4B86-A539-672F811DE6CF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315593,"x":231.6476101142883,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0461611D-4D6F-4A62-9D24-739F761A2A0A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"B920B057-FACA-4C46-8926-5E3609E5909D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.16549798781638,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D22AB68-C98B-448E-A8FF-8A3D4691C221","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"E58C11E6-A920-47BE-9DA8-28D86B5B7BF8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885493,"x":231.6476101142883,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F41C471A-3153-4811-A77E-7ECA9EE33E44","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"617D40A4-209F-43CF-A0B0-B3466F695B6F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315584,"x":27.16549798781638,"y":15.00604985287604},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC671E5F-B006-4B98-8B4F-0C1E59CF28C2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"1C7A4649-2CC9-42EB-A010-14317F4A5F8D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":16.29929879268983,"x":232.6354464047544,"y":297.083612179746},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9BF31F6C-C889-4843-B9A9-06617A54AB4A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {15, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"5D18F244-2B1A-4B3F-B2AE-2FB560634169","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":149.2797783933518},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"03CB6764-A7A3-4EBF-ACEC-A601DD8F35A6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"1CC61992-C0DC-4452-8FEE-976B703C5175","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A1C2F481-3EAF-4EA0-9486-59B7B3B59332","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"9E08BF61-916A-46D2-8D56-A70AC600309C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194481,"y":5.116853176975791},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A563D1FE-AD79-4411-9D06-08F67F8A3506","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"F8EE8E58-9DAE-468F-9E9C-CC248BB99426","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648199,"width":31.11684314968051,"x":122.49170001779,"y":72.99168975069254},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C63CAC7B-99EC-40D8-B42B-8D60E8B0A31F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"F24FA664-E6A5-49F0-9D3D-446605CB808E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.202216066482,"width":31.1168431496805,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D1D0441A-7224-4739-895A-EE73CEF63967","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F23E7ED4-EE70-47DB-B4F7-94C027B45AC0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194489,"y":5.116853176975745},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0706D2A6-EA63-4602-AAE3-86F4E3AD99AB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"87C2D9D0-946D-43B4-A84D-FA63A7227B10","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":244.98340003558,"y":151.634349030471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"432983A4-C65C-428D-A2BF-8F3DE6C748AD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"E2CB227D-C6EF-438E-8DFD-2912173EDF74","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E11D9444-D373-4EA1-AEB1-BA4A21AC6EEA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"22AB684A-2A94-4B42-AEE4-511B76B74CCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129167,"x":8.890526614194508,"y":5.116853176975777},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6FA301DD-2E24-4446-9FC8-1811FD3FE566","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"3EA66D16-D3DB-4F4D-8C5D-5C443E9EFFD5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":144.718016553276,"y":175.1800554016621},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"47D1DFDE-F421-4FA6-B8E3-17B37FC485FB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"ED83EAD4-DEEF-4D9C-BAD4-34DA861D1C27","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BC1B1040-0979-4188-9246-7D24BAE26C18","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"02A3A7E4-C1E4-4B07-9EC6-AAA985A6ABCA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129168,"x":8.890526614194508,"y":5.116853176975773},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FFEC8FB0-B048-4173-864F-201FA5B3FC52","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"721B3BCC-7BEE-40BB-8725-E778AC857EED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Topology + Configura","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":590,"x":0,"y":367.3752541595445},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C08850A2-F9AD-43DC-B1C9-91EBDBDB5971","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Topology + Configuration with Unknown Parameters","attributes":[{"_class":"stringAttribute","location":0,"length":48,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{30, 7}, {528, 70}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"E15FD896-4F6B-4EBE-9AB5-54EFC9C926AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":304.053730097356,"width":405.2658179205722,"x":87.61492322857674,"y":539.9450407911381},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1E7CCFD3-C506-448B-8F54-6AE5E3A9264F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"82DFA4DC-5368-4047-9435-7F3B64CB4E28","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":304.053730097356,"width":405.2658179205722,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0C486A54-ABA3-4462-86E5-7E600B271EA1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"6AEBD6CF-4DD5-4079-8566-FB0F37A24EBA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Forwarding Specifica","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":405.2658179205722,"x":0,"y":220.053730097356},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16846062-57B9-4FA7-B665-18EBABF1EDCA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Forwarding Specification","attributes":[{"_class":"stringAttribute","location":0,"length":24,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{89, 8}, {226, 76}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"rectangle","do_objectID":"AE667302-9AA6-4AAD-8CD6-CC086CED8AA5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":204,"width":350,"x":27.77772208577682,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"109E378C-B7AC-4CDD-B60A-7E066EDE472B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9488326362941576,"green":0.9488326362941576,"red":0.9488326362941576},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":7,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"group","do_objectID":"B74A36EC-CCA0-4FF7-9775-163EC22B077C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":204,"width":350,"x":27.77772208577682,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1FBC48C2-1F9A-4B19-AE49-5BF5AA974180","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"9AB5503F-9B7B-472D-801B-70552E412693","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fwd(A,B,N1) not fwd(","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":140,"width":310.5633802816901,"x":16.26760563380281,"y":13.32953013040012},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"75F3DE4D-3FA5-4080-82DB-82C2000D5B90","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"fwd(A,B,N1)\nnot fwd(C,B,N1)\n\nreachable(D,A,N1)\nisolation(A,B,N1,N2)","attributes":[{"_class":"stringAttribute","location":0,"length":67,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {303, 134}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"77BE2C77-DFBB-4FE6-A6B9-D9A3528857C4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"+","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":77,"width":42,"x":269,"y":454},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9E4CFE12-14B0-4FF0-AAAC-550D28B608A3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":3.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":70}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.166666626930237},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"+","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":70}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.166666626930237}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 20}, {39, 38}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"4753774B-119B-49CD-BA71-223C9D882053","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":823,"width":425,"x":2561,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"97AE5EED-FE49-4FBD-85B8-2FD3F4EB2654","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"15A7B898-2750-4B70-9DA4-495F16017D99","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.7502278942570797,"width":308.8752401082231,"x":55.47759166992357,"y":462.8906107566089},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6574AC62-14E7-4084-BC8D-C4B15E708ADB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"F8CF8990-C2FC-4E35-82F5-55B9152E17D3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":308.1255429234944,"x":55.47759166992357,"y":463.640838650866},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6F3F1A05-B04F-4D4E-85DF-A518D3D18FB4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"70AE1BEF-8613-4684-BF87-98B2F7F91C84","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":0.7496971847286957,"x":55.85244026228792,"y":463.640838650866},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3DFE42A-13FE-4D6B-A3F3-BA9B2FD2F8A1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"B79190B3-3AB5-480A-9E57-AE6A53C18564","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":136.5414767547858,"width":1.499394369457391,"x":55.10274307755923,"y":327.0993618960802},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DF99D025-7359-40B5-AA40-4FE34F913B13","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"201E9740-0664-41D0-A8AE-2FB63A4894CB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":136.5414767547858,"width":1.499394369457377,"x":363.9779831857824,"y":652.6982680036463},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5456073C-F6CF-49E9-8B76-9D7F0C591003","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"458E66B1-73F8-4D15-8150-74D7C4561D20","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":0.7496971847286886,"x":363.9779831857824,"y":463.640838650866},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AF15C6D5-721B-4BCD-A517-5C6BEB130C61","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"634365FC-075B-4971-A348-4D1D07C18A67","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":59.22607759356708,"x":365.773922406433,"y":463.2657247037374},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A4D0DD02-0C5E-4919-8D47-FBD4FF9E0D60","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"2FC51DF3-024B-4A1D-B7C5-9D265EA128E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":308.8752401082173,"width":69.77119416590659,"x":174.9513108999078,"y":273.192279672418},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B0122D4B-A448-40B0-8C58-9A7D9F0A9281","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214468, 0.16551566224734071}","curveMode":1,"curveTo":"{0.98903615697270364, 1.3552527156068805e-20}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270364, 1.3552527156068805e-20}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119008764, 0.8378363273372309}","curveMode":2,"curveTo":"{-0.0036902158117900589, 0.16216367266278717}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.376865005542089e-05, 0.50000000000000933}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270364, 1.3552527156068805e-20}","curveMode":1,"curveTo":"{0.99816007339701507, 0.83218232891400512}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999989}"}]},{"_class":"shapePath","do_objectID":"0AAB30B0-7969-4CD7-A921-E0A76691C87A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":346.4140021264661,"width":42.70527774559167,"x":178.2536427526722,"y":362.9088202776448},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A808193C-2F99-4588-8A0A-E8A135DE2E23","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99282591104102025, 0.16551566224734071}","curveMode":1,"curveTo":"{0.99140296751608004, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99140296751608004, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0029128490187179177, 0.83787232606810791}","curveMode":2,"curveTo":"{-0.00289593074201837, 0.16219967139366409}","hasCurveFrom":true,"hasCurveTo":true,"point":"{8.4591383497849108e-06, 0.50003599873088633}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99140296751608004, 0}","curveMode":1,"curveTo":"{0.99855726603030615, 0.83218232891400523}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999978, 1}"}]},{"_class":"oval","do_objectID":"2E976E2D-1669-4B50-A7A0-328936CB6707","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690102,"x":9.74606340147306,"y":417.126709206928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8297C94C-928D-401E-8A69-4457C2193E06","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"F8B57D22-3F90-452F-8631-79BEC6CDE07E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690102,"x":9.74606340147306,"y":281.3354603463993},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3ADD04A-5326-4C46-8D9C-673720FBF1C3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"2FB80FE3-E640-4132-AC14-802E247EE74B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.52780309936179,"width":91.46305653690104,"x":317.8716063249675,"y":731.4721969006381},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"994E4F75-4EDF-4E1B-AED0-C8419A3E8414","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"122FFDF3-4364-44D0-85C8-0A2CE4DBF84B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690102,"x":9.74606340147306,"y":595.6809480401093},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA474233-0E8E-4F49-BA4F-965A5F8DCDAD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0A41C24E-6BE9-4AF9-BF0E-AAA7ACC9449E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690104,"x":317.8716063249675,"y":595.6809480401093},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A62D2EB2-2254-43BD-B590-05BAEDA72BB4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"1F58FA08-46D7-4DE7-9C20-9136080F1658","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690104,"x":317.8716063249675,"y":416.3764813126709},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10DBADD8-A288-4B4C-9EC9-2441227656A8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C8F74373-1F56-4990-9EB1-1F91FCA20817","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":28.98829114284295,"x":41.98304234480702,"y":441.8906107566089},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D2B19C6B-BCE6-495F-9688-E5053311F5D1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {28, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"67E03641-5C4B-4267-A954-8549F08DC9E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":26.98909865023313,"x":351.6079796377588,"y":441.8906107566089},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4690AAB9-3338-40B1-826D-F573AFE8DFD5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {25, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"451B1A58-BBE2-47E1-BF2E-71E0DDB549CE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":28.98829114284295,"x":41.23334516007833,"y":619.6946216955333},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32FE3AC1-9AE1-4095-BB1F-54556944E8BE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 8}, {25, 27}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"13C698E9-FB01-4255-AB10-D86E4C33D621","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":28.98829114284297,"x":351.6079796377588,"y":619.6946216955333},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B13E6EF0-4B19-4307-B7CD-E1E67BF363F2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {27, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"AC3892CE-24B0-43E1-9338-F9DFEB625F9E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":26.98909865023309,"x":41.23334516007833,"y":306.0993618960802},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5AF7AF9A-DA79-44CD-A948-1D8B38D20CE5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {24, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"89BB4052-7FFC-4E33-99E9-0F6EB12A7903","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":24.98990615762318,"x":353.1073740072163,"y":755.485870556062},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3638287C-8A35-4C7F-ADA2-47E6599CB9CE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {23, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"404E3229-9469-4DB1-9A8D-23CD9C1A9DA3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.26800364630822,"width":47.2309226379079,"x":0,"y":519.1577028258887},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"21E30F49-FC7C-4AF3-95F7-E5BDA0DF2771","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"AF8E9950-4F18-4A29-94B4-C52844C600F2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.26800364630822,"width":47.2309226379079,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4CCA3E60-1C2C-4294-B475-8117E53FA60C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"B8582557-A1AE-4E05-8B51-3F18AF8D8BB9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19.99192492609858,"x":13.49454932511654,"y":9.009115770282641},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"40C8B235-F06A-42F0-B6BB-C7044782A088","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 8}, {15, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"3E3F233E-ECE0-4983-A12C-1AB84D004F65","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":291.3384989364935,"width":183.6758102585314,"x":122.9503382955068,"y":-2.843034562287754e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57958608-23A4-4B65-90B0-F6D5B670AE1C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"2F5821C9-A7CD-485C-8EF6-B1FDC42E9F27","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":127.7888179884533,"width":23.2406127265896,"x":0,"y":163.5496809480402},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8E1D9FA1-8493-4943-840D-2C61FDC6C5A0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"8A8D6DC2-CD0A-4245-A270-331950D9DCB4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":82.52506836827708,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B51FC69E-CA7B-4004-A441-3DD7366B4357","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"66EE6687-B552-46CE-8AD6-157E02567755","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405806,"y":81.78182923123666},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5D962A87-F993-42CB-B5BB-EECD259E38FB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 9}, {13, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"9C9A00A2-5A24-4F0E-9C5F-91034A1AEA88","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":291.3384989364935,"width":23.2406127265896,"x":32.08703950638836,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"762EAEC4-0463-453E-B82D-4450141E4EB3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"C166549D-A8A2-4423-8A58-2BF2B652A1AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":246.0747493163172,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FE08246F-A649-48BE-8A6A-D678CC6AB9F1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"FB429ED0-15C1-4E45-853A-3211E312DE3B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405807,"y":245.3315101792768},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"12850F16-7866-4924-B054-CE91BCD69728","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 9}, {19, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"0E583DB7-9ACC-48A3-A130-DEBB0E4C7D60","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":255.3275600121544,"width":23.24061272658959,"x":64.17407901277672,"y":36.01093892433908},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E5B84252-ABBA-4535-B275-02F9D146DC93","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"2014A33D-97A3-4653-BC3C-812BFA2028E2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":210.0638103919781,"width":23.24061272658959,"x":0,"y":2.843034562287754e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"51BD53C2-702D-474A-9240-319C7C62EA61","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"2BC248B9-DF08-4A28-9561-AA8F0386FC0F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870843,"x":0.6247476539405804,"y":209.3205712549378},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"43A833C0-F5F9-435C-B3B1-E0D242669687","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 9}, {19, 29}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"ED45C9D2-D535-4BF8-9B12-A9ADE181C2EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":211.0641142509876,"width":23.24061272658959,"x":96.26111851916508,"y":80.27438468550591},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AFBC0BBC-CD26-4D3A-8974-9CE4D80253F6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"1EC8B174-EA2D-4C16-9770-09C770F18E77","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":165.8003646308113,"width":23.24061272658959,"x":0,"y":2.843034562287754e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EFB564A5-F3AF-4E7D-9461-D276B0BB854D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"4DCD89A3-E8F1-4ADA-855B-3C55D602B1F4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870843,"x":0.6247476539405804,"y":165.0571254937709},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32BBEB10-945A-4D6C-B938-CC2124BCE350","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {20, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"035B9097-095B-4F78-A257-880FB940C9DD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":127.0385900941962,"width":23.2406127265896,"x":128.3481580255534,"y":164.2999088422972},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52CB4634-49A8-4925-9272-CAAAB7ED14AE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"6F77DCC1-B82E-4995-9D43-7E70E32D6956","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":82.52506836827708,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FA2D70D7-5F7B-4FC5-BBE6-217EC0E942C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"84B2FD02-725D-4CBC-8D5E-97DAB24DC3C1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"5","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405807,"y":81.03160133697958},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"76F60171-D24A-4445-B124-F88EA03EC01E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"5","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {19, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"B138AD9B-DFD3-4D52-917A-7866A321622F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":98.52993011242776,"width":23.2406127265896,"x":160.4351975319418,"y":192.8085688240657},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D9F28CD6-733F-41B0-AAE3-E37480D5C446","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"7B50DADC-218E-4111-A756-53B7D5A6EA48","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":54.01640838650862,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7013BDFF-2724-477F-B051-754B5716737F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"76F80BF7-AD86-4BC3-BE9B-1D125EEB2A88","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"6","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405807,"y":52.52294135521113},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AD1C9907-F524-49D1-9345-F12BCE0C7619","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"6","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 9}, {19, 29}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"group","do_objectID":"99E9889B-FBF4-4857-9CDD-E939F357CBF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.2309226379079,"x":371.8498036254337,"y":522.908842297174},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"49FC20FA-F868-4C41-BA50-ACAC68C902F7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"5A7B6A87-EE65-4C92-AC42-910EFBB6BE70","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.23092263790789,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E2AC4EF7-7AA6-463D-B05F-B95D5094FBD0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A8087C40-A089-4174-AB34-027EFDFFB24D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19.99192492609858,"x":13.49454932511654,"y":9.009115770282584},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3C23A17-CF75-4D7A-A480-A6BDA722CDD1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 8}, {15, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"7F5718BE-A2C7-4FB3-AE3B-A9DCDFB15723","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.23092263790792,"x":219.6612751255082,"y":560.4202370100273},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FD8BF6A1-F8EE-4DDD-B7C6-579BF4467741","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"48945619-C785-4867-9DAA-AEC3051C4445","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.23092263790792,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90D28A7D-2BF1-4E8F-9F0D-77D0CAC84FE0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"1C0BF646-4739-4B07-B436-00B323C768A2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19.99192492609859,"x":13.49454932511655,"y":9.009115770282584},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B2A0726B-ACF9-469F-B2CF-F73FF8458DC1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 8}, {15, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"rectangle","do_objectID":"092E99C1-F6B3-44F3-8A6D-B15F0E586D37","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":127.1636280765724,"width":183.6758102585308,"x":122.9503382955063,"y":290.338195077484},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5573A83B-20DC-4A06-B915-481A0AEEAAE2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":1,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":0.9326139616824488,"green":0.9326139616824488,"red":0.9326139616824488}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000036, 0}","curveMode":1,"curveTo":"{1.0000000000000036, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000036, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.500000000000004, 1}","curveMode":1,"curveTo":"{0.500000000000004, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.500000000000004, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"group","do_objectID":"ABF22751-C94D-4366-AE18-00299F825844","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":147,"width":256,"x":617,"y":422},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C2D298F3-EC3D-4E4A-AD18-CC1C8EA2D3E0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"0A660644-7F0D-48DC-8A04-9976F3307167","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(1) Embedding","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":256,"x":0,"y":105},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A56CD294-1EFD-402A-8B22-D99F7C271860","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(1) Embedding","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 7}, {252, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"ABC65BF8-65C0-4B0A-BB70-889D7575117F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":210,"x":23,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3FA26F96-D8AE-4CC5-A38F-2E16C261DA4D","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":20}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0023809523809523829, 0.25000000000000011}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]}]},{"_class":"text","do_objectID":"3F62C4B2-2B5D-4F21-B12F-95D9605AB498","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(2) Processor GNN","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":395,"x":1353,"y":507.8760330578513},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C25BC2ED-246D-4137-8497-916C4E7C4171","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(2) Processor GNN","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{35, 7}, {324, 35}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"C42F8083-0B60-44EE-8CBB-46615176D3EA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":401,"width":343,"x":983,"y":274},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DDE6339F-B874-4C07-BEEE-5E0DB7ED84BD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"46BB867E-5AD1-4F99-890A-03BB396FBA74","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Latent Input Represe","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":269,"x":37,"y":317},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69856A0B-11BE-4E73-B0AE-990771E04A89","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Latent Input \nRepresentation","attributes":[{"_class":"stringAttribute","location":0,"length":28,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {264, 77}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"E54119EE-4B61-4015-AFE2-CE15FCB6175C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"37CD1906-FAD2-40D3-8346-51CC5BE013FE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"D32BB197-CCC0-4309-BB29-4D3A119CF98B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"25FD36FF-3B34-4781-840E-AF86A6811F94","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"A811F762-4B54-403A-A3B2-9DED05129D80","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":162,"width":241,"x":51,"y":46},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EE1DBBA1-8C01-4FA2-B622-5BA7A2D290F0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"FC9CF136-DE90-48BC-A1FF-549DA1B6D22B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":25,"width":182,"x":30,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BB15F538-A771-4C69-8275-4859DF322A10","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"AAEACA7C-54D7-46DA-88DF-E833BF517BD8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":103,"width":36,"x":176,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C93A7366-BCA6-4DBC-A20C-BAE69F2A4A12","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"DA7311DD-CBD9-47B9-A7F5-FD7A9A4FA0A6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":146,"x":30,"y":55},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"372062EA-AC8A-46C9-91E4-8E9C5B964EA9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"293726F3-E653-454E-B551-D01B7063A703","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":0,"y":25},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4C54C984-FA5C-4906-8D1C-88B861579165","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"8FCFD13E-33FF-4182-93B6-A8D9AE1B17CC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":146,"y":102},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32486793-BC29-4CD6-B887-939E5B99216D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E13AC8D7-EBD7-4BB0-9147-4C0689F79902","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":181,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2DE358E1-DE30-4CB3-B7EC-991D6FF3A88E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]}]},{"_class":"group","do_objectID":"3F5B1241-95BA-4256-9883-F38D6A85373B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":403,"width":485,"x":1699,"y":270},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F0CE21E2-20BD-4F17-ABFB-57903C412567","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"A8A04802-996B-4010-9192-704A40696F41","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Latent Synthesis Out","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":485,"x":0,"y":319},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B03D7FF5-DFE6-48F3-80F8-FDB2A5FBEA88","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Latent Synthesis\nOutput","attributes":[{"_class":"stringAttribute","location":0,"length":23,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{97, 7}, {292, 77}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"41D8CF0E-7AEC-4625-A1C8-C3B0D59269E4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":71,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5D59FAA2-72DB-4E9C-B733-F2C94FE4126E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"701DD707-024C-4936-90AD-9A7E70814C0C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4B8AC5C1-3DB4-4E86-9D2F-DD680A0F7050","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"0611370C-4387-45D9-B3E6-42EE967F3220","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":162,"width":241,"x":51,"y":46},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6CEF152E-50AA-4344-A7C1-5B9F2BDED8A7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"1B8F1526-6A92-4982-88AD-E428F002C08B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":25,"width":182,"x":30,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8F47D2FE-73CA-4333-8DB9-A5217F0264AF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"8055D935-3028-4D39-B234-BA17987B5F07","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":103,"width":36,"x":176,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9085F9FA-10DA-4DD0-A6F8-EED41907B974","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"A97CB5AE-FF20-4E41-B6FB-4A42E4E33C8E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":146,"x":30,"y":55},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7C50602B-3296-422A-B7C8-6F4366054041","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"A00821C1-9955-45AE-B169-71A95C75286F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":0,"y":25},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16F60D91-5B98-4A8C-8531-E9EB07E91C61","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"EDAC3133-FE4C-4280-B5C8-82928908148C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":146,"y":102},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7482B91A-DCA7-41C0-9C38-6071A53EBBAB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"6044160C-0769-4BDE-9DC5-12353BB8290E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":181,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"80491ED8-979E-4FED-A21D-24C5D80FFF07","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]}]},{"_class":"text","do_objectID":"AE961CF3-3F76-4898-A097-99C4F260CC95","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(3) Decoder Network","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":395,"x":2131.5,"y":458},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6FD36944-67FB-4AF2-AAD5-D04ACAB9FDCC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(3) Decoder\nNetwork","attributes":[{"_class":"stringAttribute","location":0,"length":19,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{97, 7}, {201, 70}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"shapePath","do_objectID":"73834FA4-1973-45B9-AC46-7B50537670F6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":210,"x":1445,"y":421},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"67D3C4DD-BD8C-4585-84E6-84150A8A0F9E","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":20}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0023809523809523829, 0.25000000000000011}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"570EF8DF-77D3-4640-AD4A-06B6E07D4BB7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":329,"x":2184,"y":421},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B31AC48F-58D7-422E-9B9D-2364DB797B09","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0015197568389057777, 0.49999999999996092}","curveMode":1,"curveTo":"{0.0015197568389057777, 0.49999999999996092}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0015197568389057777, 0.49999999999996092}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0015197568389057777, 0.49999999999996092}","curveMode":1,"curveTo":"{0.0015197568389057777, 0.49999999999996092}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99848024316109452, 0.5}"}]},{"_class":"rectangle","do_objectID":"B27EE6DB-3C3D-487C-A576-BECDEEDC9BCE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":79,"width":63,"x":2742,"y":379},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"365E4A5E-A163-4C0C-B079-B7E685A7F3D4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.7568627450980392,"green":1,"red":0.6666666666666666},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34367/new/figures/pages/D3C15514-8F9A-4089-BAE4-F507E02C6B90.json <==
{"_class":"page","do_objectID":"D3C15514-8F9A-4089-BAE4-F507E02C6B90","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DED26A81-4E8F-4413-A343-D1324B0ED833","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"F6098229-3541-4BF1-8306-8145D9F55E8D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"synthesizer-overview","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":378.0000000000003,"width":731.5,"x":217.5,"y":216},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"94F7C309-0570-4C5A-8D70-8A94B56E0260","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"78E6BA01-1558-4BD8-9DE7-A085E197F858","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":142.5000000000001,"y":42},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"004295EA-F0FB-4046-AA71-6A9C122B1F7A","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"F162123F-B23D-434F-B45B-AB33AE471B08","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":116.5000000000001,"y":277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7B886380-8934-4041-AA4D-5B36778993DA","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"027A8E8E-FD9B-4280-9E87-6FF191F4CD65","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":353.5,"y":277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F2D7FB36-F365-424E-B47A-2C31DA213C75","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"0C2E7485-3C64-4BBC-B40B-388A3848C95B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":342.5,"y":42},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ADC1DFB7-1924-4DA7-8B2F-6EF585F9B0C1","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"7F8D44E8-3022-4D1C-B629-085304899BCA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":538.5,"y":42},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4F3A147A-5D79-45D4-B0C4-E85368B39A09","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"group","do_objectID":"05ECDE98-6176-478F-88EE-F88C168AE131","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":87.00000000000003,"width":64,"x":230.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"997D9CD8-2404-4AAD-8B32-1BE64BC77CA9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"ED0B7353-A341-4A93-887C-E66D0EE7336F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.2409972299168999,"width":42.14634146341463,"x":14.64915572232644,"y":29.04016620498612},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1949981F-4158-40E2-A31B-D850C9DEC798","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549854, 0.75000000000000011}"}]},{"_class":"shapePath","do_objectID":"AE7B165E-DED2-453F-835D-CA94511441C9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.32825484764543,"width":0.120075046904315,"x":7.384615384615358,"y":36.51108033240996},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0D272F96-A476-43E1-944A-AABA66FB46E2","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.3474576271186469}","curveMode":1,"curveTo":"{31.999999999999989, 1.3474576271186469}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.32485875706214756}","curveMode":1,"curveTo":"{31.999999999999989, 0.32485875706214756}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"1B4515F7-D68A-479F-93B9-D5651415ABED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14.45983379501385,"width":0.120075046904315,"x":7.264540337711082,"y":14.70083102493078},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FFD8FA98-B0DE-4371-98F0-DE51226207D9","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 1.5125000000000037}","curveMode":1,"curveTo":"{31.999999999999972, 1.5125000000000037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999867, 0.99999999999999656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 0.0041666666666676788}","curveMode":1,"curveTo":"{31.999999999999972, 0.0041666666666676788}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"D20B4A2B-D20B-41F2-9D60-C3A4C27ED8E1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14.45983379501386,"width":0.1200750469043115,"x":56.97560975609758,"y":57.8393351800554},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"34635C9E-BB26-4495-B774-BEEE2C1ED6B9","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 2.0208333333333393}","curveMode":1,"curveTo":"{29.999999999999964, 2.0208333333333393}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 0.51250000000000151}","curveMode":1,"curveTo":"{29.999999999999964, 0.51250000000000151}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000045453, 0}"}]},{"_class":"oval","do_objectID":"31C60889-D13E-48F7-BFF9-5C21144205BF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":0,"y":21.81024930747924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"72205E59-665C-4390-AFFE-DED51D865570","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C53E7B3A-1C0D-4917-A4B7-189386E6F7FA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2A0CF06C-D608-4CBA-93FC-980903156C8E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E5F3A418-1FD3-4D5C-924B-D6C4431E6247","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":49.35084427767356,"y":72.29916897506928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DF80FEE6-2CDD-42A3-8079-A3032D10E261","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B223BDB8-DBA3-464A-B0A5-868940A8D9CE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.64915572232645,"x":0,"y":50.48891966759004},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C71DB0F7-3E79-4191-95CA-0D300862EB83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"CDEDC8C2-30F3-436E-B964-F4ABFED948BD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.64915572232645,"x":49.35084427767356,"y":50.48891966759004},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2111EF47-8605-4CE3-89D9-FB3C7D2ADC0B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"BE8CFA79-A2A1-485A-ABD4-938CC5DDF3A2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":49.35084427767356,"y":21.68975069252076},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD8010D2-6C1D-4B56-93F4-4B7E98448ABF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C80240C3-A02A-4142-B0D6-C3A803563E80","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.003126954346467,"x":5.163227016885571,"y":25.79916897506928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FA66EB6E-FE46-4F2C-B40E-5C1AC058B98D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"485D45EE-E935-4D08-B2D5-9AF51A4EEE39","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.00312695434647,"x":54.75422138836774,"y":25.79916897506928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06219BF5-68BC-49B1-BD3B-4130E089A439","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"CA8DA48E-823D-4EB0-8096-DE4CA05A1CC7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.003126954346466,"x":5.043151969981238,"y":54.3573407202216},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"89DF3FC3-0564-4C53-A191-C90C0487F4D1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 6}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"244EE16D-9F32-4849-8DBD-B8C74BA65B7E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.00312695434647,"x":54.75422138836774,"y":54.3573407202216},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA809FDD-5175-48F8-9992-572A8F094B53","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"39F127AC-B47C-43B6-92A5-8174102C8D54","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.003126954346466,"x":5.043151969981238,"y":3.988919667590039},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3B3403A1-FC99-43FD-A8AA-0FFB3226B4BD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"EEA592CB-DE4D-4E8F-B9FD-A4CE2F975004","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.002501563477175,"x":54.99437148217635,"y":76.16759002770084},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"418CED24-84B6-47BE-B298-2BAA9CF52338","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"1A98CED6-5774-443B-AD57-F1EBD4DA1A94","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.002501563477173,"x":2.641651031894924,"y":39.65650969529088},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D192B1BC-DF2D-4C1C-B321-03ABD7ACA060","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"ABFE6F93-BC2B-4A33-8706-6E99A3B19662","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.002501563477175,"x":30.37898686679176,"y":21.46121883656508},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EA6C2F26-3ECF-45FC-9F02-74708961B841","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 5}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"text","do_objectID":"4F61F8FF-EDE3-49D0-9195-8A25F2ECB3CA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Configuration","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":136,"x":408.5,"y":109.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"44FC39FE-E93C-415E-8433-B74E751E43E2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Configuration","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {134, 20}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D19740A1-4594-42C1-9444-AC1D91721B0D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Forwarding Plane","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":113,"x":209,"y":97.00000000000014},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"14C6A172-D6A1-4945-9212-C8E6B9C6BECB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Forwarding\nPlane","attributes":[{"_class":"stringAttribute","location":0,"length":16,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {110, 40}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"10871818-4A65-4BB2-9189-2EFE0F1B1297","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73.33890789464236,"width":125,"x":0.5,"y":7},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F9C69489-D50B-4B86-9FF9-77F20387D505","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"D6C0B9D8-FFC0-4180-AFDC-6C7B9FE2AD88","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73.33890789464236,"width":125,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BFF4C3CD-FB62-444C-BC3B-3BA389377B32","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"C7AA630A-EB7C-418C-8160-7E9C8BEE44C2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73.33890789464236,"width":125,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D129A7F0-AEAD-4F60-9016-FAF46305DC87","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9488326362941576,"green":0.9488326362941576,"red":0.9488326362941576},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":2.5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"3B625BA4-0573-49CE-BD61-7CEF47431D6C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fwd(A,B,N1) not fwd(","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":50,"width":110.9154929577465,"x":5.809859154929575,"y":4.957336936947254},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA01EDA7-D03E-4E2C-8B5A-16AA96C6FD64","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":8.925000000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1487500071525574},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"fwd(A,B,N1)\nnot fwd(C,B,N1)\n\nreachable(D,A,N1)\nisolation(A,B,N1,N2)","attributes":[{"_class":"stringAttribute","location":0,"length":67,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":8.925000000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1487500071525574}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 1}, {109, 49}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"75B5BED2-7854-49FF-85F9-E5436678A42F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Specification","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":129,"x":0,"y":109.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8D22CBEC-7386-4629-9626-4663051C74C5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Specification","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {127, 20}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"4535937F-5752-4679-AA51-2F6547953F44","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":108,"width":136,"x":198.5,"y":224.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A18F0D02-075E-4E0C-9894-36ADDC45B636","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"52702118-7178-4C1C-B8C0-3087A72440C0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":108,"width":136,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E127A9A0-289D-46A1-96B8-7854D7C3DB5B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"2CCE8FF8-68EC-40AD-813D-E8C96A800E75","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64.79999999999997,"width":95.5,"x":20.49999999999999,"y":18.08372093023256},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5B554E45-194F-439A-BFA4-A585512E1F6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"B3C2C307-9BE2-4C4F-8471-00AD0FE40234","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":9.999999999999998,"width":72.12033195020747,"x":11.88796680497927,"y":12.00000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"00CD555E-3B27-4686-8271-79E53E340B36","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"366122F2-8D0E-4A30-984D-BE223B327E54","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":41.2,"width":14.26556016597512,"x":69.74273858921163,"y":12.00000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"79CF203C-EAE8-4074-99D1-C231729D2C89","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"28B676B4-6AA5-4F1D-9F46-629A0A4DF8AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":31.2,"width":57.85477178423236,"x":11.88796680497927,"y":22},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C14C62F-92BB-4BD2-92BB-B26F7562562A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"AA841CDB-CE05-4070-8F2A-D80B9BB5F78A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":23.99999999999999,"width":23.7759336099585,"x":0,"y":9.999999999999991},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"619FE199-656F-47A2-925B-1727269DD568","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"50AD97EB-C868-402F-BEE6-A2E3050D022F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":23.99999999999999,"width":23.77593360995851,"x":57.85477178423235,"y":40.79999999999998},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C59FEF71-19CA-47B3-99B8-E8C303325FCA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"13A21D33-3A9E-4F7F-AB8B-A267CFC0D7F1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":24,"width":23.7759336099585,"x":71.72406639004151,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C35B3FA5-96AA-46B6-813D-6BE41FC87DB9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]},{"_class":"text","do_objectID":"B1527AF6-1285-44FC-BC61-34211001B0B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Learned Synthesizer","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":344,"x":93.5,"y":354.0000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7A02B0ED-02A5-40E1-8191-54EBC1813848","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Learned Synthesizer Model","attributes":[{"_class":"stringAttribute","location":0,"length":25,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{39, 4}, {265, 20}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"FC6BF989-3D74-4686-9A3F-C57D63C05602","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":18.5,"y":246},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"914EC539-62C5-434F-81FF-418BA8B14D1B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"F5A951DA-0268-464D-9C7C-E6302B87A324","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"330584C9-F3FC-42D0-95D6-39CA883C427C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"767A947B-07DD-410C-9D44-9ADF52016AD1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Input","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":41,"x":25.5,"y":22},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"600B13E8-2680-4AE4-83DC-874411C1A0A3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Input","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 3}, {39, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"8C21BEE5-7444-4B6B-B66E-25F6E1559599","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":441.5,"y":246},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"78379250-D883-48AB-9A05-4CB8928955CF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"2ABB1A07-7793-494F-99B5-ED240648A49F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A1226A1-2FF9-40EA-9572-D73A1A625E3F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"6AB76526-FD78-4E31-8A89-AB2504493A3A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Output","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":55,"x":17.5,"y":22},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87B5E70B-22AD-42D6-95EC-8E889788B66E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Output","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {54, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"shapePath","do_objectID":"53706BF6-9291-467A-8E70-8339745564C6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":75,"width":1,"x":67.5,"y":155},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ACA7974A-2B85-4278-A038-3E71A7F39B1B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[10],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999994, 0.0066666666666666723}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99333333333333318}"}]},{"_class":"shapePath","do_objectID":"120855D3-9A11-4563-B15F-4AA773CD12A7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":75,"width":1,"x":485.5,"y":155},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"58348DCF-2201-45D6-A155-005F46628222","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[10],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999994, 0.0066666666666666723}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99333333333333318}"}]},{"_class":"group","do_objectID":"FC5C407A-2AE1-4BBF-82E9-AFB575D687FC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":101,"x":630.5,"y":3},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10CB09A7-0716-4C8C-A9B1-8FF446DB3C9A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"687BB489-3260-4D37-A479-420DE39AC933","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":101,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"04B68A0F-E95D-447D-B36F-536F2CB7ABA7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"76EDAFBB-221B-467F-AC7B-B5941FD3D18E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":101,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8B49B36-11DA-45BC-9DB9-2D4DD73B789B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A82205FA-0E89-4623-B55A-000F57AB7751","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Generative Process","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":86,"x":8,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A5FCA2FA-176D-43A7-B74F-A0F899C8457B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Generative\nProcess","attributes":[{"_class":"stringAttribute","location":0,"length":18,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {85, 32}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"52B80EDC-09E4-4F05-B33A-93EB55F28A4F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"simulate","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":62,"x":348.5,"y":59},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D4733F0F-37D2-47C6-99D6-F00A3998BFE5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"simulate","attributes":[{"_class":"stringAttribute","location":0,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {61, 13}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"23A6481B-53E5-46D3-8661-5270AEA8ECA7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"extract","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":50,"x":158.5,"y":59},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ED8B1CC2-B5AE-4FD5-89A5-6BF94472A988","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"extract","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {50, 12}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"997BA4A6-5424-4F55-A4D5-653924D84216","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"supervise","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":71,"x":79,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"82E63866-B9E9-4BC5-821F-3B21D8623334","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"supervise","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {70, 16}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"C4F6D8B3-6156-4571-BECD-072E0A390524","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"supervise copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":71,"x":407,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8DC9CE14-3708-4F06-A069-15439CC768E2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"supervise","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {70, 16}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"F1E43AA6-3F92-4DF7-8F24-199F37A0121B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"sample","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":54,"x":547.5,"y":59},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3419E4D6-2596-43B1-940E-60A59E2EAFF7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"sample","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {53, 16}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"A42C9879-9716-421E-9B8C-888C3D50A335","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":87,"width":67,"x":446.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"60062AF1-B91B-415B-A5C8-191E9A2C6C6B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"25632F0D-CF51-42C0-9E2D-E70B291162D2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.120498614958457,"width":49.83611054182205,"x":7.378647434590128,"y":29.16066481994462},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7489E3B1-F8A2-474F-8835-EE49A8A4CBA0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"5EA25E0F-E70F-4431-8245-C0EE6DFAEEAC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515236,"width":49.71514910846813,"x":7.378647434590128,"y":29.28116343490307},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B2AEB844-A6A2-4F8B-BF2A-07358CAEDF8A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"F4D5C7E1-6447-4DF7-8CF0-2CC63D421FBF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515236,"width":0.1209614333539362,"x":7.439128151267157,"y":29.28116343490307},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"252458E2-0557-481C-A0F5-B82631AFDA1D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"99C686A9-3487-4F33-BCD0-EF1AD2F6E245","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.93074792243769,"width":0.2419228667078741,"x":7.318166717913213,"y":7.350415512465386},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FEDFD1CF-3DF4-4C9D-A28C-EF913E4A6C1F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"A8125BA4-58D1-43DE-BAA8-1813460ABD39","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.9307479224377,"width":0.2419228667078883,"x":57.15427725973529,"y":59.64681440443214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"375549D6-C87E-4D38-935C-76ECE5F67BD1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"83D7AF51-B116-439C-A882-81939CF045B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515236,"width":0.1209614333539477,"x":57.15427725973529,"y":29.28116343490307},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3C6DE9C9-5710-4D59-88FA-50DBCFEB206D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"022756EE-2E95-4865-9154-8F5E0DC9ACCC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515238,"width":9.555953234961038,"x":57.44404676503896,"y":29.22091412742385},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B53ACB87-297C-48A3-AC6C-8D0A38437698","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"656F5745-3AF0-458C-AD42-ADB241CC7213","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":49.8361105418211,"width":11.20637119113568,"x":26.68088303185171,"y":-1.420825354013065},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"71AA0EE1-33BD-4176-B9B8-3D515F055F23","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214502, 0.16551566224734077}","curveMode":1,"curveTo":"{0.98903615697270397, 1.0842021724855044e-19}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270397, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119010811, 0.83783632733723135}","curveMode":2,"curveTo":"{-0.0036902158117898569, 0.16216367266278722}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.376865005562472e-05, 0.50000000000000955}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270397, 1.0842021724855044e-19}","curveMode":1,"curveTo":"{0.99816007339701551, 0.83218232891400556}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, 1}"}]},{"_class":"shapePath","do_objectID":"9A1BDABE-58B4-476D-B774-9CB03055EFEF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":55.83717495289568,"width":6.918904577222812,"x":27.19182899995313,"y":13.02320879295574},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6CF3CD87-AD4F-4121-B226-187A8BCD447E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9802199138122426, 0.16551566224734077}","curveMode":1,"curveTo":"{0.97629663578704295, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97629663578704295, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0080724842978494755, 0.83764156143898683}","curveMode":2,"curveTo":"{-0.0079432307246380431, 0.16196890676454256}","hasCurveFrom":true,"hasCurveTo":true,"point":"{6.4626786605730124e-05, 0.49980523410176497}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97629663578704295, 0}","curveMode":1,"curveTo":"{0.99602215662088656, 0.83218232891400568}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 1}"}]},{"_class":"oval","do_objectID":"423167CF-C146-46E0-A011-948FDC0A8753","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":0,"y":21.81024930747924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4DF986BC-37D1-419D-9526-CE32FC699339","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E7E8F773-F452-49B4-93A6-39641B0BA46F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"47BB2883-0049-4D06-92B0-D9DA3D5DC2FF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"70EF5516-6777-4BC7-BC22-757356B0726C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":49.71514910846813,"y":72.29916897506924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B917CC90-99B1-4A70-B822-9BF4562C14EF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"BD90912C-153B-4263-862A-15452F0753AB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":0,"y":50.48891966759009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CECDA711-31B5-44C3-B74C-B8868C47E08B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"879ECBEA-FE23-41B9-949F-FB174CC43684","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":49.71514910846813,"y":50.48891966759009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"86887F8E-B160-4E0A-9D48-8BF79EE6209B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"EBCE63E6-B5B0-4E8C-8755-555242172D78","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":49.71514910846813,"y":21.6897506925208},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A6744CD7-F509-45B5-8294-3F4A63235828","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"D702B85A-E8C6-4D35-8A86-BE063C2E1B81","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.838457334157483,"x":5.20134163421925,"y":25.79968928788012},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"198C8A66-BDE3-42B6-A74E-B565D1632FCB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"95A3744A-3C5F-4A53-8DA7-9EAEA053552D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.2336501673878,"x":55.15841360939528,"y":25.79968928788012},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C521D288-DF36-40AC-9658-4F2C3ED64117","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"6FFBA04D-3003-4A09-B3AF-680B092AAA29","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.838457334157482,"x":5.080380200865307,"y":54.35786103303253},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7430009F-93AF-4636-9373-B73FE384F3AA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 6}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"C1E18156-881A-4D32-A488-C58482F719DC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.838457334157475,"x":55.15841360939528,"y":54.35786103303253},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3CCD2323-67BF-4B91-B958-31621706B9A0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"35EDB716-D1A8-4CE9-8C99-FD6F03D23E9E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.233650167387795,"x":5.080380200865307,"y":3.989439980400884},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9045E273-3DB0-4DDE-AD31-51BAF476D17F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"2A222320-2B01-4603-A4D1-0DB3EDFAF33D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.2336501673878,"x":55.40033647610316,"y":76.16811034051177},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10E7B6CE-4727-468E-8189-0B0F5140C62F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"F1713D60-F958-48BB-9BEB-62117D995E67","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":3.628843000618115,"x":30.60324263854601,"y":21.46173914937597},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8B62110D-223B-4A09-990C-67C0989776B9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"FBB4C993-4837-4D1D-9353-36414863D5BB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":3.628843000618104,"x":58.66629517665954,"y":39.65703000810173},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C34CFD2-E9D4-4276-B2A8-B997019A03EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 6}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A5C8E4F0-A778-48B9-B198-7AE7C16EF40C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":3.628843000618112,"x":35.68362283941143,"y":41.70550646239537},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C9209EE-162F-4A33-A568-70E2AB3B6D14","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 6}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34367/new/figures/pages/EB0575C0-53E6-439B-967C-94B3938B0C70.json <==
{"_class":"page","do_objectID":"EB0575C0-53E6-439B-967C-94B3938B0C70","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A93366AC-776A-42EE-AED8-9F8A32167113","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"C1B932A9-31ED-4333-9712-8D0A7C76FB29","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"networks-all","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":1046,"width":4724.273333333333,"x":-449.7733333333331,"y":155.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"17459580-A3AE-43D8-A1F3-88F5EE12DABC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"75B65E67-8E82-4305-A411-31340AA71EF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":722,"width":553.8955528408449,"x":691,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"96ADCAA4-980F-451E-A222-CBFF386ED7B2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"5EBB84B5-B0FC-4A40-8ECB-5C04DA0A7F79","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":61,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7F50C57A-9C83-4131-B3F8-2B5397FB05BC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"7FADE731-0F3C-4B17-83EA-179EA9A36E18","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":61,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"41052918-CBA4-4D2F-B552-1B8515F577DD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"888A671B-CEA0-425C-B6CA-6CE9B501DABC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":61.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"728B81E8-76B9-4FEA-B770-375A4F040BB0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"592A9190-3EE8-48F0-A57C-97723AC2E2BA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":60.5,"y":61},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E1F345CD-B0CE-440E-BA97-A3FFB551EC95","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"BBFA7464-99E4-48F1-9CEC-723DD3C2E332","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":472.5,"y":495},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"01C7FC93-DB6F-49FD-8B57-6964D7AC4191","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"01D169AB-3097-42C0-84EB-61C64228D297","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":472.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8268C203-9AF2-4F24-9636-A4FFA3B5453C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"FE50EDF7-37D6-4F00-963D-97E65CB3CAA1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":474.8955528408449,"y":242.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B6FFD34B-50E2-4C61-8822-06CDFBFBA2CE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"B5FB44C8-9669-4C34-8447-1A1548C1F3F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":220.3955528408447,"y":-11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"007A5F13-007D-424B-B559-E4814DAAEEA6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"7DE3B443-83F6-4DD5-AAC7-E74651A87097","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":224.7723511495175,"y":108.6298457411079},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"729AA119-9B78-49A4-9E8B-8DF8B0982392","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"14069508-3418-48A2-9037-DE817F4C6AA6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"17752DA9-29B0-45E4-93EF-CF2135878C37","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"4E28EEB7-A820-49A0-9979-01FC7A15C660","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CF27646A-8674-4C62-8F7B-91739F8BADE6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"290ECCD7-4A5C-4E52-9EC0-EC097B1934AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CEADBECB-0076-4ECB-B477-FE4DA90A2BFD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A8D39E64-C052-426B-B286-EB7D7E61EAC6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A33D911B-FC50-4A73-BE1F-A9916952E5E1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A7056E76-9490-457E-8849-88DE4A609B81","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06D16552-F642-49CA-AE8D-6D0E90E95198","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A20A4F2C-D558-40E4-BE95-082A4C75D685","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC445377-3486-4A9D-BAEC-D3B7A570CC2A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"D0281684-3755-4012-B4E9-18719968E9EF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":43,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0A0919DF-C00C-41AB-8B2F-54F4107A00C2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"5B5D0FAA-EC09-4FA1-96E9-CD2AEF8DC9D0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":456,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"805A06E4-912A-40F3-B9E9-A1C1765EF3D9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"6C9F9DAE-2A14-4C63-B39B-9AA76DA6D5FC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57CAFCD5-0E72-47B5-9551-CDA0CCE8A06A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {33, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"97FDC07A-8BDE-49A3-9DBC-2D9CE911A798","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":456,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"25ED74AF-6B68-4232-9C72-70682D3EB9E1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {35, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"97C94A2A-01A9-47E0-90AE-C71024D033EB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A6682BA6-69F4-49E8-BC70-8B2588D52D09","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3B52272E-BC5B-4B90-A242-215CB90EEE2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0573A97A-3C8C-479E-9DA4-BADB79E60BCD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"CEBC59A5-79AD-4463-BCED-83F9EF4F8A16","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA22A8DC-6693-4A74-9B5D-0D889980070B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D989DA3A-0A1F-48AB-B705-9BCDD38AA82B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":485,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3CAE81AD-A250-4F78-A63A-70F7167B3E53","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"10B75492-F001-41E3-9F0C-702768A65A23","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":295,"y":346},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"858AEA19-F0E2-47B3-BC1B-73B5D944C07C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"text","do_objectID":"9C475A8F-FF50-4F68-9117-FFBF037FE9EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(a) Network","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":378,"x":772,"y":963.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A625D8BB-9A66-4650-86E7-51F9BC9D69AB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(a) Network","attributes":[{"_class":"stringAttribute","location":0,"length":11,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 14}, {376, 64}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"A2C16BC0-119B-40D2-A4D1-22DFFDCEAC3B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":712.7733333333331,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D8DB7835-36A5-4BB2-A4C1-C44BBB6AB169","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"4AECEB1F-D3DF-4E82-8FAE-45799BF9285D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":898,"width":733.0000000000005,"x":1543.773333333333,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"181F27BD-172B-46A3-8A25-E3E599A9AF73","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"241E3F57-678C-4507-A62C-FF83924A5421","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":61,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FAA11FF2-31A1-44B4-AE64-E8F161B79FDF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"0F48D376-4CE3-4EB8-BEB0-4CBAA99BB3B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":61,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B299116F-5BB3-4E97-9038-8B103C6EFD24","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"FE5C2CE4-0F22-4B91-B1DB-2664047D2750","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":61.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D1D37804-EC88-41B5-9B19-7A565A6EF753","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"2936EE15-CACE-40E7-A229-51714EB9B4A7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":60.5,"y":61.00000000000006},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CEF6ECD3-836D-4C08-BBE3-948A50A07B3D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"A0368F7E-2972-4577-B62C-5DF06043C42F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":472.5,"y":495},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1111A570-92F0-4AA7-80F3-F4F6A40FB968","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"DCE716B3-1933-4731-80BC-9E7446E7968C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":472.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"762F22D5-60A5-41BC-8FA5-3FEB558B64CE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"A7F8B2F9-889E-4235-B133-25B1D55F8BF1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":474.8955528408446,"y":242.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7804B00-5C6A-435F-957B-C56A80B2EF36","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"CFCE6F5D-94DD-4F63-B379-CF1FAE962E5D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":220.3955528408446,"y":-11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"205E4EC6-0B80-4A42-AE72-C4CE588F59D7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"843D7CD9-B905-4ED8-A960-1696533B7335","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":224.7723511495174,"y":108.6298457411079},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7B8709E0-851A-4C81-A6B9-CD877449BCE4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"A1ECE315-1094-4829-BAD3-DE5D5F0C9F2F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A2E8B80D-D940-42FE-A628-F8567FA85526","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A3D76173-6193-4CE3-AF89-3233E8797CE2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":2.842170943040401e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24BDB972-A23A-4AE1-8EA3-5A0E4C4F6936","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DCB766C5-D499-4DB6-B41B-971A4758035A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6783AA57-57D9-48A7-BB5A-2F6FD6F0D910","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C1D82E30-F28F-4F01-AC1A-F936CBF13712","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ACD0C524-B1A5-445D-95FB-5756EF2440E4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"30535F84-7915-4660-A655-36F0BAFB248B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA81834D-431B-4F25-88C4-BCE0055B293A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B4CA78C4-D173-4A79-B32D-44979742EEF6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1549F517-B02E-4F7D-9C8F-205E994B700D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"89E65D8D-A473-46A2-A28B-4F758A105507","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":43,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3062FF05-322C-4E97-86C8-4CED40A237F3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"42FD58ED-662B-4104-A9E4-9BD7A9B28316","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":456,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F22C7B65-0CAA-4794-AAAE-EF56453C9527","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"AD24CCB8-6C84-4FA1-BD69-B3CD2F1CB0E2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"09A22254-5581-4D67-A84F-423559568D73","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {33, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"BE21D810-C848-4741-B884-348093392214","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":456,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9B20CA32-136E-441B-BC3D-8F0E8F56AC0D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {35, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"592D5135-003E-413F-9600-91470B0CE103","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42,"y":33.00000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C9C3A33E-D666-4733-B83F-89D5BBB4062B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"436797A5-38BE-4A50-B4A5-D93E717D3668","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D0970D73-AAD4-482B-9C75-0709ABD5ACDC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"45152FC4-38CC-425F-8B43-4B35F6BDA4E7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":22,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8DBBD741-95B6-4555-8992-9CC13E0054C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"55D343ED-6DFC-4AF1-B0D3-30B9F186767D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"43F28D25-3FAC-4508-9DDB-660E0E74CCBB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8AD26059-F71A-4917-9381-739CC4C3562F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":485,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"112C91B2-C218-4066-986E-D192284E411B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4DE7CC2E-677E-442C-8B74-7EE9D7C358B0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":295,"y":345.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2C30BFD0-1831-49BD-9787-66791D47B7D3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4AFE121E-C59C-44F4-94C0-A00E1D2FD876","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Round 1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":251,"x":143,"y":820},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"63A3258C-0F6C-4376-AADC-806593AEFA9D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333333},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Round 1","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":1.183333333333333,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 13}, {241, 51}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"rectangle","do_objectID":"B1C11423-677D-4D7C-A313-E358258B07E8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":146.0000000000005,"y":42.00000000000009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4AF5BD4D-DF7B-4782-B67F-E74E8A3C7281","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"636DF482-E456-46D2-877D-F1E73BAFF698","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":197.0000000000005,"y":33.00000000000009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C04B295F-8F39-4683-AB9E-8344CB0CA10C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"1E75D1B3-5124-49CE-B4B0-E21005BA624B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":608.0000000000005,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"26D402A5-FEF4-49A3-AD56-52E676B52D3D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"triangle","do_objectID":"94DCDE97-3572-431F-B11E-4C7EE68D3FE4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":51,"width":51,"x":547.0000000000005,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"578AAA7B-9343-4137-B486-E38CC1B6B40F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false}]},{"_class":"group","do_objectID":"CD899597-1357-41CC-888B-012A03D64A70","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":898,"width":733.0000000000007,"x":2349.773333333332,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"208F50EC-EC39-4D69-A6BC-E0A11D51DAD2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"1A98B091-C98C-4A4A-984B-6E11F5C80313","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":61.00000000000023,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"08DFA38E-AD41-4D83-9FFD-3E0BD4D63D6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"770A853F-546F-4728-8401-0FF9175E3D5A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":61.00000000000023,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"873FF3FC-9C3B-4380-B38A-624E0A65BF02","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"393A44C8-D616-46F6-ADC8-E7B0601707D4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 21","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":61.50000000000023,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"00FD57CD-1987-4A26-B5F6-E0288F0DCE80","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"C5B529DD-B0AD-4328-B027-6C330CBA2B76","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 22","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":60.50000000000023,"y":61},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3BFBF773-8DE9-4649-876C-02159F20ED0B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"5B96EECA-FD2A-415E-90E1-4AF462F61D2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 23","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":472.5,"y":495},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52461240-7A73-4286-BEB7-692DAE2B6ED6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"206942B6-2A53-4194-8D85-5D69D16EF960","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 24","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":472.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E285FAC7-1294-4251-9792-F02C5F82092D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"455801AE-AE48-4B1C-93DB-B197C27DC9DB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":474.8955528408451,"y":242.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1DC84AA8-BDB3-42B6-AA90-D6615BAEC291","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"E9BA1949-40D6-4816-BD2A-73D51A03DB86","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":220.3955528408451,"y":-11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0D4803A2-B714-4BAB-90B4-176D82E9BAA2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"94BB026E-722C-4DC8-BECD-761029F3CAE3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":224.7723511495178,"y":108.6298457411079},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"74E4272D-7486-485B-A932-A9860A6C9C4F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"CD5C3780-4445-499E-BB56-65CD83FE0EF8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":2.273736754432321e-13,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6A30EFD4-3871-41AF-9767-546E988CD17A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"6A47D96B-97B5-4DA1-A048-C05193EAD6A4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":2.273736754432321e-13,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C21B9601-38E7-4F4A-A3AE-7824984A33E6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"AC7444EF-A751-47DD-B0FD-278E9EFECD0C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A06FEB3-EE98-4D23-8495-9DFFEB2FE857","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"84A3F77A-FE9E-4DB5-8E0C-4DDD254AB8CF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 21","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":2.273736754432321e-13,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"75129232-2066-4239-BBAC-401B6FCFBD31","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"F7D0D805-AC0E-41FC-B07E-99CAEA9C058C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 22","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"95446E28-A1C8-46A4-9528-02F1B046052D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"64217B4B-AD38-4201-82CC-79CFE8C481F2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 23","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"05083609-28D9-414C-A3D3-8A89AFEC9A6B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"2B2A7123-2B26-40D5-B950-4B664BADCE24","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42.00000000000023,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"07E52DC2-2670-46B4-BBF2-5DD279FDF0D8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"CF4154B8-6EC2-4100-91C2-0510167BC4D2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"05E47655-6FC3-439C-87EF-4B0CCA13E8DA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"278BAD75-98AE-42A0-8A32-5CBCFA225BEE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":22.00000000000023,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3BAAFC59-9F49-43D2-85EE-3AAD85C3FEDB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8C6AC53D-4EA6-45F8-811E-1BAB78BD4301","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 5","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DD63CB0E-905A-4884-B0DC-90EF49D5EB46","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3BAF9342-A19D-461A-9634-2E64A1BB575A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":485,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"67D2F6F6-7EB3-4F14-91DC-85B9417C6E19","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"418B9C93-93A9-45BD-A4EE-576F9171911B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":295,"y":345.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9236B988-52E8-4668-9C4E-9EB3EB075134","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"1DFDF1DC-EAD4-4D3D-A11A-FD81897A5D5C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Round 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":251,"x":142,"y":820},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D3ADF027-EFD5-4533-9F58-A4437422974A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333333},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Round 2","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":1.183333333333333,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 13}, {246, 51}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4C72C878-C62F-47F5-A732-7DA44D03E222","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":197.0000000000009,"y":33.00000000000006},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EC34D664-DCE9-4595-8E76-AAF149FD9B04","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3C84DAC5-4C48-46E1-A0D9-5CFCD3F56CFC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":608.0000000000009,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC8CFE3A-C435-44BD-A1E2-1BBC03AC842C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"triangle","do_objectID":"82B0DCE4-0CD8-43CB-ABE0-0F76B7508AB6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":51,"width":51,"x":547.0000000000009,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"850DC908-1EBA-4E28-BA7A-FC064FE304DC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"triangle","do_objectID":"1EA7C101-EAAD-4CE7-A81E-255DE6D31513","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":37,"width":37,"x":482.0000000000009,"y":220},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4D4C033F-42FC-4565-807A-C15305B7E30C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"triangle","do_objectID":"9FE327C4-375C-484F-B53D-C686E6AE8DC3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":37,"width":37,"x":452.0000000000009,"y":458},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AFDCAE0D-17A0-4C09-AF15-5634C4910978","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"rectangle","do_objectID":"862DED48-133F-4CBA-A5EF-807325168D13","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":43.00000000000068,"y":224},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8D84B9B6-920D-415C-87BF-8F64100A6728","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"283AD711-DDF4-470C-ACA0-0F0B314A28F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":145.0000000000009,"y":43.00000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7CC719F-7A45-4C55-A4FD-7C7485F612CD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"D16A576A-7F66-4F5B-A7B2-873B416544C0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":32,"x":429.0000000000009,"y":223},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA8F908B-C531-4B97-BFDE-08CD79E674C7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"shapePath","do_objectID":"78131F4D-90E5-4163-82AF-93E1E6529360","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 25","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":3216.773333333333,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06221CC0-392D-4169-8822-485719002C12","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"EAE82284-0B20-4D2B-9E42-B299213948DC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 26","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":3216.773333333333,"y":244},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8D1C70C-D9E2-4D1B-89E0-57E84FFF7330","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"CDC8F3FD-92E8-4F11-8046-CC56B0AB1B41","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 27","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":3217.273333333333,"y":244},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B1866276-F2FA-42D6-9BC0-E85476FA8D4B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"25769DAF-021B-4E2E-8BA8-BC3480AB3FF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 28","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":3216.273333333333,"y":62},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6F7059D0-59BC-438B-A889-CB3096DDC505","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"9C3CECD2-6483-406D-AB68-56F27CF8C012","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 29","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":3628.273333333333,"y":496.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"28220961-E765-459B-970E-0620E3BF2FBC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"5A7FA486-A0FC-4808-B55E-ABBACF9AE786","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 30","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":3628.273333333333,"y":244},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"02444A75-4EAF-4F8D-8477-403CD7FF041D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"111C722E-C407-4275-B184-15788219B5EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":3630.668886174177,"y":243.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7487D9B0-81CD-401A-A424-A4FD9B840E4D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"7E0285B8-E43D-458B-BFAA-735713B39B6A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":3376.168886174177,"y":-10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4E5B7A58-F8B0-4485-A771-BDE5FD1F1AF8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"5683CA2C-4389-4878-824A-77CAC4ACAE6E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":3380.54568448285,"y":109.6298457411081},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6EAB730E-2530-42D9-B3C9-0B7010D999EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"282F8B74-52C3-4563-99A1-CD632855654F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 24","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3155.773333333333,"y":182},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8953E579-3B16-4560-A4B8-920F3B51CBF2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B6815C97-D8A1-40CF-B05B-44DD5812546C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 25","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3155.773333333333,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"573A8FC0-F5AE-4596-939A-419D71EA75C4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"CBA62E33-DE7B-49C1-8CC8-2247E19C537E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 26","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3566.773333333333,"y":601.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E9C32379-21E8-4753-BFB6-355F4FC0083E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"53DECBBE-E975-46C6-BEA6-E76EF41DD673","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 27","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3155.773333333333,"y":420.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BE7BCB6E-3A18-42F2-B602-892263C3DB66","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0A3AE8D8-767B-48A8-B8AD-CA5682C999AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 28","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3566.773333333333,"y":420.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A689FADD-656A-4688-B098-D65740E36658","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"176E3E12-7600-4E48-93A6-77B54E3EA3AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 29","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3566.773333333333,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A9742A3D-BA57-4C83-B930-DFB14C78DCBF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C4F68604-BF7B-44D0-B8F2-B80D5F996426","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":3197.773333333333,"y":34},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E7D6F8E5-9B1E-498B-A253-886CF19F50F1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3ED023BB-83EA-41CA-A95C-54F3E1CB1A3F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":3613.773333333333,"y":633.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"85BB8B65-592E-4803-9017-A22C33AEA6BD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"EC94CDBD-A2F3-49AA-BEAA-FFBB2B593FFA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3177.773333333333,"y":330},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E4F750D6-F533-4F8F-8D81-A248AD845516","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D56A353E-4152-4DD7-8976-66ADB1706B4F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 6","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3408.773333333333,"y":179},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4C2EDA04-C174-4B49-8978-4AC0DD27DB5C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"98113ED7-2A7E-48C6-8647-7EECCF167973","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3640.773333333333,"y":330},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F2424D90-EFCE-4E2D-9D4E-30D2296D4D6B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"25C1F904-FE14-44EB-A3E6-CF7F7FC9F7B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8 copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3450.773333333333,"y":347},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2D7ACD39-782B-43A2-8271-8BCB0F7222C3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"611C3C65-9847-4A08-926D-1443D6276B64","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Final","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":152,"x":3353.773333333333,"y":821.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"313BAB7F-1368-43A1-B6F0-324F795F8745","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333333},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Final","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":1.183333333333333,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 13}, {149, 51}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8818B945-BD7F-4A0D-8E05-83648A9A5A6A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":3352.773333333333,"y":34.00000000000023},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1FCA9FDA-4B09-4055-BF2D-0080F2E83EF1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"CEE6F936-08F6-40CE-920F-7EAE3473A4A9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":3763.773333333333,"y":633.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D4A56462-4122-4206-82D2-2B61DEE5AC8A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"triangle","do_objectID":"399E0ADF-FE35-446D-B90C-2B0FD667AB6B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":51,"width":51,"x":3702.773333333333,"y":633.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D3228EEF-E53B-4C7D-916E-77C56CD2499D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"triangle","do_objectID":"17CFE41F-9E8C-4FA3-9D24-A0596B8CF9BA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":37,"width":37,"x":3607.773333333333,"y":459.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5CC43625-1523-4200-8FFF-89BE025CC193","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"rectangle","do_objectID":"C3C51D84-1A65-4D7A-8EAA-90071634A41F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":3198.773333333333,"y":225},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1CA3C6E8-19CB-4674-84ED-C9E18EF26909","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"0A41F763-52FC-4901-BF64-10A944863C1D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":3300.773333333333,"y":44},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24A62901-841F-43F0-94FC-6437066D65ED","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"8C8670D5-7D04-4751-8DA0-EF77DD7E847F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":32,"x":3610.773333333333,"y":225},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C0B379B4-B1F1-4B81-9B27-084EFCA23DCC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"158D8879-77D7-4F94-A279-1F619EA05E5B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":32,"x":3200.773333333333,"y":464.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"82E50FA6-BA38-46E7-AF30-1000A3AF59BB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"A9EDB322-10FE-453F-A9A6-34961E4CBF14","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":492.6666666666667,"width":530.9999999999999,"x":0,"y":238},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9F935034-120C-4F66-BB00-3504D804B5F4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"EA875FB1-4165-4C0E-93A8-DD456E4AC2D7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":342,"x":19.11333333333317,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8572BA8E-C27D-465B-9622-0708D8A5F940","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"3D90199B-9CF7-4098-8E58-9265BCF0907C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":122,"x":0,"y":27},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4408EF63-BD3D-4DC3-A2FC-60761342318C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.7172131147540981, 81.749999999999972}","curveMode":1,"curveTo":"{-1.7172131147540981, 81.749999999999972}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.49999999999999983}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.7172131147540981, 81.749999999999972}","curveMode":1,"curveTo":"{-1.7172131147540981, 81.749999999999972}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"text","do_objectID":"367CF562-2EA2-49DB-B7A6-84150A27E581","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Physical","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":189,"x":153,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BB2A990B-E449-479F-AE57-816DF5E567AF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Physical","attributes":[{"_class":"stringAttribute","location":0,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {186, 47}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"A3744FE6-2E81-456D-8060-93EEDEFEF9EF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":518.9999999999999,"x":0.4433333333331575,"y":370.6666666666667},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90C4B512-0E4A-4471-8CB3-7AA36520365E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"64611BF3-03E6-405A-A83E-1DFBAC37EC74","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"057C1024-BF3B-4DC4-B2F0-9C09DB9BA65A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"05F4FDDD-5BEA-4844-B9B9-337CEC71E8E3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Internal Router","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":357,"x":161.9999999999999,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6BB658E1-B909-4220-B70A-B365E8E3734C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Internal Router","attributes":[{"_class":"stringAttribute","location":0,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {355, 35}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"B1AABD3A-F200-454B-A2C1-5B96A0317ADC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":530.9999999999999,"x":0,"y":227.7777777777778},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8BFC5AA-6175-4004-8322-3041392EABEC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"B91B122F-7B26-446B-8060-7F1560D4870D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 30","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A8960D3-706F-4E69-B1DD-CED29D83C6DF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"830EC12F-94E5-464D-8093-6D78F09FF339","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"External Router","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":369,"x":161.9999999999999,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"56677FF3-14C9-445A-8CEB-EF6569F02CF4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"External Router","attributes":[{"_class":"stringAttribute","location":0,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {366, 35}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"FF072AF6-EF2D-4B31-996A-20BD4DE5925B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":436,"x":19.55666666666679,"y":121.8888888888889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9F884CA6-B480-4FE8-AD8A-6BA4891501AE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"04EF648F-8028-4EB7-A226-9C29B8D86777","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":121.8955528408447,"x":0,"y":27.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F2A8DC69-1519-4A41-889B-9B492F940C6E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[14],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4036856388700181,"green":0.4036856388700181,"red":0.4036856388700181},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.2666217039306935, 481.00000000000102}","curveMode":1,"curveTo":"{1.2666217039306935, 481.00000000000102}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5455490249658812, 58.000000000000234}","curveMode":1,"curveTo":"{0.5455490249658812, 58.000000000000234}","hasCurveFrom":false,"hasCurveTo":false,"point":"{5.1469257555777798e-19, 0.50000000000000178}"}]},{"_class":"text","do_objectID":"4C8394CB-2DCE-4FDD-8C63-128B7BF6D378","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"BGP Session","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":283,"x":153,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"45D00912-9650-47A2-AAC9-A4521E030D9C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"BGP Session","attributes":[{"_class":"stringAttribute","location":0,"length":11,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {280, 36}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"1BFE1602-17D2-472D-8914-4F86342074EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(c) Forwarding Plane","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":88,"width":713,"x":4011.273333333333,"y":958.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"50648227-E1FB-41D9-BB75-9EA84925F63F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(c) Forwarding Plane","attributes":[{"_class":"stringAttribute","location":0,"length":20,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{24, 14}, {665, 65}}","lineSpacingBehaviour":3,"textBehaviour":2},{"_class":"text","do_objectID":"6A095AAE-82CC-4D11-87C8-8A01D1ADCA46","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(b) BGP Propagation","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":688,"x":2255.273333333333,"y":963.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A9D33B0E-DB27-4856-9693-3878BCB71B98","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(b) BGP Propagation","attributes":[{"_class":"stringAttribute","location":0,"length":19,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{16, 14}, {655, 65}}","lineSpacingBehaviour":3,"textBehaviour":2},{"_class":"group","do_objectID":"A2D96321-81C8-4747-9405-3DD9919CB513","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":722,"width":533,"x":4114.773333333333,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DC3983FA-AE2E-49E0-BCFF-5688C26C179E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"0047A23F-2CC5-42A9-9543-CE218E727EA1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":351,"x":122,"y":241},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"37007BD0-078C-44D9-BF0C-3B285D4ADF39","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549854, 0.75000000000000011}"}]},{"_class":"shapePath","do_objectID":"C3190525-41BD-4E70-AFE6-A4ADD13AC62C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177,"width":1,"x":61.5,"y":303.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1824FF1E-42CA-4FBF-804A-8DD8A06C2185","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.3474576271186469}","curveMode":1,"curveTo":"{31.999999999999989, 1.3474576271186469}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.32485875706214756}","curveMode":1,"curveTo":"{31.999999999999989, 0.32485875706214756}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"64472253-678F-4228-BCFE-CCE31602199D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":120,"width":1,"x":60.5,"y":122.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D5BB1E2-4081-43A1-A74B-38DAC0B0EC30","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 1.5125000000000037}","curveMode":1,"curveTo":"{31.999999999999972, 1.5125000000000037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999867, 0.99999999999999656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 0.0041666666666676788}","curveMode":1,"curveTo":"{31.999999999999972, 0.0041666666666676788}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"CFAC4A51-0D6F-47C1-AB5B-1E388D318205","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":120,"width":1,"x":474.5,"y":480},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C840958-B4F8-4C12-B3CE-70D696822F91","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 2.0208333333333393}","curveMode":1,"curveTo":"{29.999999999999964, 2.0208333333333393}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 0.51250000000000151}","curveMode":1,"curveTo":"{29.999999999999964, 0.51250000000000151}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000045453, 0}"}]},{"_class":"oval","do_objectID":"AE9DAE16-553C-45AA-8950-44242585FED0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BA353FC4-4E71-41F7-9FEA-2EFC9004F9B9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"73E0158A-EC67-4DE6-BD5C-C5FD684F1A51","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":2.842170943040401e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F0D023D1-F90D-4FE2-91DB-CFCC082FF25E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"7D74978B-FEE6-4CE7-A03E-C957F1753984","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"68E4622C-737A-4035-B1FB-FB9511C5F900","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C08D59F5-12E9-4F7F-BB29-BC2022A1F98F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"790F20BB-532A-4D3B-A5AD-19E4B8E68D6A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"3BD418C9-05F1-4883-B14E-E0ECEDBFDB0F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A15882E6-0513-48F9-87BD-D80868704319","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DBD2A64B-CF1F-4480-847B-C3AA93ADD68A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"516BE512-FD68-40B3-A9FD-92D4E1599F7B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"49175A70-01E5-433B-A224-4E93F59F241D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":43,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2B757FF6-0BEF-4BD6-AF42-CB32D94CDD00","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"109B7350-B8AA-4F7E-84A8-796DF7AA34ED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":456,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B98A3E83-CB5D-4FE4-9D49-464398A113E8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"A8042410-B893-489C-AE02-7D1A2ADD93E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DEDBEE8-F665-4FDB-B705-D667A4A2B34E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {33, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"884C9103-70B6-4A37-BF96-6878ED7E561B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":456,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B62AE198-A86E-4814-8BB4-CA347D2FAB56","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {35, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"99E1B981-B47E-41D0-AAEA-D8F782882A58","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42,"y":33.00000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8A17F550-417E-4FDF-A775-4E31EDB26E6D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"90603F08-5EF3-462B-ADAE-A874E22BC595","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7AFB8B1E-BAAE-4F3D-B6BA-328903380DFA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"ADCE924C-6DF9-45CA-8142-18CDF87A77ED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":22,"y":329.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6FC02C5F-3308-4601-8556-1FA4ACB4E5AB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D012F9B1-2178-493D-AB27-B95BDC56ACCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7E5A571C-D502-4C81-B1F1-20EC843E184F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34367/new/figures/user.json <==
{"document":{"pageListHeight":85,"pageListCollapsed":0},"EB0575C0-53E6-439B-967C-94B3938B0C70":{"scrollOrigin":"{368, 202}","zoomValue":0.1879316005215029}}

==> diff/git-latexdiff.34367/old/figures/document.json <==
{"_class":"document","do_objectID":"2AA2F351-79A5-45DA-BDCA-B5EDD199E50E","colorSpace":0,"currentPageIndex":0,"userInfo":{"flowArrows":{"arrowConnections":[]}},"assets":{"_class":"assetCollection","do_objectID":"407659CD-18C1-496F-8BF3-887FFF35FCE6","images":[],"colorAssets":[],"exportPresets":[],"gradientAssets":[],"imageCollection":{"_class":"imageCollection","images":{}},"colors":[],"gradients":[]},"fontReferences":[],"foreignLayerStyles":[],"foreignSwatches":[],"foreignSymbols":[],"foreignTextStyles":[],"layerStyles":{"_class":"sharedStyleContainer","do_objectID":"9A8F37C2-DF9E-4BD5-BFDB-C830FDB25FD6","objects":[]},"layerSymbols":{"_class":"symbolContainer","do_objectID":"A09AAD53-2F57-41F0-BA04-98E7136926C9","objects":[]},"layerTextStyles":{"_class":"sharedTextStyleContainer","do_objectID":"44543A82-5F63-48B5-A43E-1BF99A5E10E0","objects":[]},"pages":[{"_class":"MSJSONFileReference","_ref_class":"MSImmutablePage","_ref":"pages\/EB0575C0-53E6-439B-967C-94B3938B0C70"}],"sharedSwatches":{"_class":"swatchContainer","do_objectID":"3B498D1B-44A8-4990-933F-87A49B29D830","objects":[{"_class":"swatch","do_objectID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860","name":"Internal Nodes","value":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837}},{"_class":"swatch","do_objectID":"7D822526-8259-4BD4-8787-12753EFE7EEA","name":"External Nodes","value":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296}}]},"documentState":{"_class":"documentState"}}

==> diff/git-latexdiff.34367/old/figures/meta.json <==
{"commit":"932244b639e24421d42316c5db14720f20458126","pagesAndArtboards":{"EB0575C0-53E6-439B-967C-94B3938B0C70":{"name":"Page 1","artboards":{}}},"version":136,"compatibilityVersion":99,"app":"com.bohemiancoding.sketch3","autosaved":1,"variant":"NONAPPSTORE","coeditCompatibilityVersion":136,"created":{"commit":"932244b639e24421d42316c5db14720f20458126","appVersion":"75","build":129697,"app":"com.bohemiancoding.sketch3","coeditCompatibilityVersion":136,"compatibilityVersion":99,"version":136,"variant":"NONAPPSTORE"},"saveHistory":["NONAPPSTORE.129697"],"appVersion":"75","build":129697}

==> diff/git-latexdiff.34367/old/figures/pages/07E728A4-6089-47BA-B7E9-16085B72CB4B.json <==
{"_class":"page","do_objectID":"07E728A4-6089-47BA-B7E9-16085B72CB4B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"99D03CBC-DFD2-443F-9BEE-E84E6E07C659","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"3B416AD9-6AEB-48E9-BF86-E3F6C3DE4F97","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"synth-architecture","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":1177,"width":603,"x":283,"y":-105},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"502941D4-9C53-4EE3-B69A-8DEFB150D0C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"6B4E8E26-6831-4DCF-99DD-7E65BB1A0BF7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.30061307601411,"width":1,"x":244,"y":232.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BA30BE6F-BE19-4D53-BCC3-85862095383B","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, -3.715136657468476e-18}","curveMode":1,"curveTo":"{0.50000000000000011, -3.715136657468476e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000000011, -3.715136657468476e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, -0.079246852270515353}","curveMode":1,"curveTo":"{0.5, -0.079246852270515353}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"shapePath","do_objectID":"479761BB-B86E-49D9-9C66-156A2AD92896","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.5,"width":169.5,"x":75,"y":757.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1F66FFC1-7240-4F7D-8184-D15868FE929D","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, -2.5970129230997812e-18}","curveMode":1,"curveTo":"{1.0000000000000002, -2.5970129230997812e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, -2.5970129230997812e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, -0.49340747949586561}","curveMode":1,"curveTo":"{1, -0.49340747949586561}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.25513053220004078}","curveMode":1,"curveTo":"{0, 0.25513053220004078}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},{"_class":"shapePath","do_objectID":"BD3D596D-B683-4979-B5D7-849381F208BA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.5,"width":162,"x":244.5,"y":757.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"37EEA247-925B-4780-8596-8D0E102EFDCA","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.6554303850446429},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.4802973661668763e-16, -2.5970129230997812e-18}","curveMode":1,"curveTo":"{1.4802973661668763e-16, -2.5970129230997812e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.4802973661668763e-16, -2.5970129230997812e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, -0.49340747949586561}","curveMode":1,"curveTo":"{0, -0.49340747949586561}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999956, 0.25513053220004078}","curveMode":1,"curveTo":"{0.99999999999999956, 0.25513053220004078}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999956, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999956, 1.0000000000000009}","curveMode":1,"curveTo":"{0.99999999999999956, 1.0000000000000009}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999956, 1.0000000000000009}"}]},{"_class":"shapePath","do_objectID":"5BB73D97-355E-47AE-9AE4-CA56619D55B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.5,"width":1,"x":244,"y":757.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"374C9B31-CCD1-4563-AE20-D9EBA5DBF0A6","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.6552109491257441},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000001199, -2.5970129230997809e-18}","curveMode":1,"curveTo":"{0.50000000000001199, -2.5970129230997809e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000001199, -2.5970129230997809e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999998801, -0.49340747949586555}","curveMode":1,"curveTo":"{0.49999999999998801, -0.49340747949586555}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999998801, 0.25513053220004073}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 1.0000000000000009}","curveMode":1,"curveTo":"{0.5, 1.0000000000000009}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1.0000000000000009}"}]},{"_class":"shapePath","do_objectID":"D0819973-E22A-42F7-840E-41A21DCCC874","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":65,"width":1,"x":74,"y":1052},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0BCF2673-E1A5-4C0C-9886-17CEA627C89F","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, 0.0076923076923076893}","curveMode":1,"curveTo":"{0.50000000000000011, 0.0076923076923076893}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000000011, 0.0076923076923076893}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, 0.0076923076923076893}","curveMode":1,"curveTo":"{0.50000000000000011, 0.0076923076923076893}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99230769230769234}"}]},{"_class":"shapePath","do_objectID":"D559EE2F-4E91-4E9D-BBEE-FAA5D27E382C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.8294246368862,"width":1,"x":244,"y":86.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"14D381EF-8500-4CD9-8775-958B1676822C","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, -3.7402888254259229e-18}","curveMode":1,"curveTo":"{0.50000000000000011, -3.7402888254259229e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000000011, -3.7402888254259229e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, -0.069707763168801604}","curveMode":1,"curveTo":"{0.5, -0.069707763168801604}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"group","do_objectID":"A656A335-DC96-42DE-93A8-FF147E799E7B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":228.5,"width":219,"x":57,"y":413.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F0A7423-BB47-4206-81E7-7CD7DC89406F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"E76A2F8F-8A8A-4600-9F34-BF4AE626BEB4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":70.38085211048305,"width":1,"x":186,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3E3CA068-E100-4DAB-B78F-2A93F9572BB7","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, 0.22733455933274846}","curveMode":1,"curveTo":"{0.50000000000000011, 0.22733455933274846}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 2.0186435432676298e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000022, 0.30378791204345806}","curveMode":1,"curveTo":"{0.50000000000000022, 0.30378791204345806}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"group","do_objectID":"7136966E-1EEC-4FDD-A090-0D40F99605EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":151.2087048367277,"x":0,"y":59.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5250CD17-D779-4BB0-B823-E28F6734EB6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"75389CD4-3C22-4E46-AF15-70A6C8F8EE5E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":60.70870483672776,"x":90.5,"y":45},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D87096F7-46E2-4398-8EA7-8D3692D29CC5","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.52710727540740665, -2.4999999999999969}","curveMode":1,"curveTo":"{0.52710727540740665, -2.4999999999999969}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-7.2380745275999878e-16, 0.49999999999999289}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.55525323637500057, -2.4999999999999969}","curveMode":1,"curveTo":"{0.55525323637500057, -2.4999999999999969}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999911, 0.5}"}]},{"_class":"group","do_objectID":"D3A99346-0D6B-430C-9633-0C51E9236E52","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":90,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"26155926-0FAF-4BD6-8625-1674723D65D7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"4D3CEE22-4CEE-414E-BF7E-45B2BA660668","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":90,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"27D5C3FC-7A81-4954-9975-091F1A1DA5D6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"B77E8BF0-B922-45A7-9593-6745AB0C4B31","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":90,"width":90,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"699A756C-E69F-45A7-95B3-B3AFCF6357B6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9356764641360961,"green":0.7660677709061799,"red":0.6529075662389835},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"97429621-3849-46F4-96CC-0E1E8E9C396E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"z","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19,"x":35.5,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"549ED4A9-18B5-4699-9B51-3C90A59F18C4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5833333333333335},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"z","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5833333333333335}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 14}, {17, 20}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]}]},{"_class":"shapePath","do_objectID":"35FE1D8D-523F-4267-98B3-0DB2A29C71C9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":94,"width":1,"x":187,"y":134.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8FCE364F-7E1B-47A2-B247-DEFAFAC4568A","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.50000000000000067, 0.10106382978723427}","curveMode":1,"curveTo":"{-0.50000000000000067, 0.10106382978723427}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.0053191489361701372}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.50000000000000067, 0.10106382978723427}","curveMode":1,"curveTo":"{-0.50000000000000067, 0.10106382978723427}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99468085106383131}"}]},{"_class":"group","do_objectID":"4B034317-0316-4DE3-A312-49A99EB88BF6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":94,"width":64,"x":155,"y":50.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0987C57B-16A2-4E54-950B-EFDAB63A620B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"F8F34493-588B-4C6A-8C7A-57A42B6188F9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":64,"width":64,"x":0,"y":24},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3D346177-00DF-4A1B-9237-110051E29238","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"DC7D3D1A-9AFB-443F-A7DC-04E8FB567283","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"+","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":94,"width":47,"x":8.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"58515DB1-ACD2-4AD9-8148-2B7DDC192787","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":78}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.3541503021682518,"green":0.3541503021682518,"red":0.3541503021682518},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.3},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"+","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":78}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.3541503021682518,"green":0.3541503021682518,"red":0.3541503021682518},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.3}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 36}, {41, 40}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"group","do_objectID":"8FC469AB-B7F5-4E3B-AD4B-D5B96401E85D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":479,"x":1,"y":151},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"33AEC476-F873-42A5-82D1-EE1C6E431BA4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"D87DA093-A0E8-4488-85C9-399A81A0F1B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":479,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F3F84E38-18BC-4856-A5F7-FBB743B83C1F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"E6564650-A4F3-4FE0-9B4B-78EA0BA0EE8E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Embedding","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":220,"x":129,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E92EC896-DCC0-4F93-A809-4EAB1790AFE7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Embedding","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{33, 7}, {154, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"97C564C1-AD0D-4A10-B2EE-657C31A5A491","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":17,"y":703},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DAD4B64A-9739-4A5B-835B-631CB6687DA6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"03D76C87-FA00-4B35-A95A-55BC18676170","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DB716607-0395-4858-A397-0063B77FEF58","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6341898104039634,"green":0.6341898104039634,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F57ED46A-22C3-4F9D-AB0B-6926CFF76F8D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ReLU","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":53,"x":178.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7822D935-6CCC-4369-A2C6-65BB67DFEC92","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"ReLU","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {50, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"90386999-AA3D-447B-BF5E-C9C7D9966D5C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":595},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57FE58D9-FA64-494D-8D62-2A62E1BDEFC5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"C3CBA8EA-A788-48E4-A0EE-56645674F7B4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A70CC3B-DE05-470F-8187-677A970E3E92","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"5CCB9FD6-F153-458B-BBD8-30D7B6DF0DCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":17,"y":52},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B341D4A4-4DFA-4071-9E63-274E1756A9D9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"819E2398-AB85-4405-8C71-3C1B77612C2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F96358CA-7824-42CF-B50F-F87A7B19397D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6663955316310975,"green":0.9376991969437479,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"B4E8E2D1-BD11-4814-93A5-F972DA02D3BC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Graph Attention Laye","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":202,"x":105,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"00FC0CC2-1DF4-4A49-905D-6402E3EB0C94","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Graph Attention Layer","attributes":[{"_class":"stringAttribute","location":0,"length":21,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {202, 20}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"3D64AEEF-014A-478A-8A7B-EDF56D573B1B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":17,"y":98},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E0431F09-0948-4FFD-9BFF-D3B66CE31E6C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"0DD3F2AE-D723-4C26-9A09-8B420D1FE629","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"48CC5AF2-E60F-4955-8B2C-29CCBDF6DDE4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"F7BDDFD9-A7E6-4682-AEA6-ADC388E42A2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"487C38EC-0EF0-4199-8C3C-F4388A0BB5AE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9407308827275815,"green":0.8633758746119456,"red":0.8574646376507912},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"D4C3C0CF-7C54-4788-A5AE-F74C3E82F2D8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ReLU","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":53,"x":178.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"827841AA-7C2B-45C0-9AA3-0BFFF6FC3C97","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"ReLU","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {50, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"55219586-6EF4-4CEC-953F-2C5FB380792F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Processor","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":142,"x":174.5,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0E9132DA-1604-4887-B59B-83B99947D56E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Processor","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {139, 22}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"728385E1-8AEE-4327-AF5B-CB5D3858D62E","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":12.38575978758843,"x":421.5085859170186,"y":47},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9891C36F-5228-4148-845B-6B3BFF1ED57F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"text","do_objectID":"66C12108-7F59-4BEF-A08D-E29F6810E282","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"6x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":22,"x":444,"y":75},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54D7064F-3BFB-4BA2-B833-08FFB0D401C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"6x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {22, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"6B8CA03F-23B1-486B-A30A-8D26DF47BCC9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":297},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6C3FAC2B-10CC-4A74-9D1B-DCBBB018DE6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"363019BA-7F6B-4763-8CB0-41DD9B68C8F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D64C9A89-B36D-4AB7-8C47-A950A2E09709","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"C399DE82-89C4-4A89-9399-D75752CD7821","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":17,"y":52},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E6B4A092-15F6-45F7-B356-A4DAD7DF736F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"0C047A3D-6FE0-427D-8E16-771D7274D58B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BB08B761-61F5-4C50-B9AE-A37903ACD9C7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6663955316310975,"green":0.9376991969437479,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F629CFA7-703C-4EBE-8C66-9A0FFD8AEEBB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Graph Attention Laye","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":202,"x":105,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69450A7E-7088-49CC-8F3F-2198B8994D70","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Graph Attention Layer","attributes":[{"_class":"stringAttribute","location":0,"length":21,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {202, 20}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"E5BCFF99-A1C6-4B37-B45E-5FBE5B5D8F05","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":17,"y":98},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"78AF391B-E9A2-4530-8ED2-D24F6439667A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"715D5552-ABCF-4D45-8998-87C099D1A1AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ECDB0E80-6714-455D-9044-5FAE9DC7AADE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"CC69446D-5637-4701-BBDB-6E43119994E4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"30D74613-E067-457E-9373-E972D24F1B13","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9407308827275815,"green":0.8633758746119456,"red":0.8574646376507912},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"BD2DE498-662B-4348-B9A2-73CB3D8F3665","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ReLU","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":53,"x":178.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B217017E-5499-431C-ADB9-3A518FAFFEBE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"ReLU","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {50, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"AF6ADE43-6775-47C0-9ADF-2D4B8DC93FEE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Encoder","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":116,"x":187.5,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"887E554A-6A2D-450E-AE6A-54EB02CEA521","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Encoder","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {113, 22}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"3F52AA9A-FE18-4E0A-8E51-C5FC4653A464","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":12.38575978758843,"x":421.5085859170186,"y":47},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EFF70EA0-A748-4593-94D5-BCDD72B86FC1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"text","do_objectID":"C1798626-076A-4EB9-AECD-A6C20FB9E32B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":22,"x":444,"y":75},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F3634D66-1631-41FD-B475-4DA6C169466E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {22, 15}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"rectangle","do_objectID":"F8B546F1-61C7-4358-AB42-BA5F7568DB4A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":209,"width":147,"x":1,"y":843},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B991F3B8-C874-4121-9999-ED7B61E5FA51","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"E030444B-D9AE-4DDE-A054-53933234390A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":209,"width":147,"x":333,"y":843},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F67BFB76-2F37-4C53-832D-3132890EFFD5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8941176470588235,"green":0.8941176470588235,"red":0.8941176470588235},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.3506840297154018},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"FAD4F33D-F708-4FA2-900E-93B9060E4620","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Argument Decoder","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":93,"x":28,"y":859},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3B167CF8-2887-4D1C-A359-745935DEB3B2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Argument \nDecoder","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 5}, {87, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D05AF2F8-7F9E-4200-8044-E54FCD74EEA4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":22,"x":581,"y":663},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"850C0DD6-9622-453C-B9BF-467C53669BFC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {22, 15}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"F7BEED87-EF10-4D2B-A8EB-18F0F77C3CC8","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":87,"x":484.5085859170185,"y":634},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7F1C2D98-4106-4F04-990F-3501FD9AB685","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"bitmap","do_objectID":"D8782111-ACA0-4580-A13B-D83759F6EBCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":73,"width":76,"x":208,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"28372AF0-D031-40AF-8F1E-1C2A28D9DE69","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/e27b189f3b07ec504190d988e5da9508529aa531.png"},"intendedDPI":144},{"_class":"text","do_objectID":"C917AFAD-3CA7-4AD2-8296-C6C4BAA22FF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"…","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":60,"width":51,"x":219.5,"y":898},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CB14C0B5-654C-4C8D-8214-D54BFBFD43CA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":50}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.8333333333333336},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"…","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":50}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.8333333333333336}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{5, 43}, {40, 6}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4BAF4B78-E2E5-451A-BDD2-CE7E8EA00CD8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Dconn2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":58,"x":46,"y":939},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EB4E6FF1-36AF-4A48-A3DE-5FBFA6FFA9BB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Dconn2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}},{"_class":"stringAttribute","location":1,"length":4,"attributes":{"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2166666666666667,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":13}},"NSSuperScript":-1,"textStyleVerticalAlignmentKey":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0}}},{"_class":"stringAttribute","location":5,"length":1,"attributes":{"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.1333333333333334,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":8}},"NSSuperScript":-2,"textStyleVerticalAlignmentKey":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {55, 22}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8E6A4815-97BE-4AD1-87FA-F7E3756D61A0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Argument Value Proba","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":147,"x":1.5,"y":1129},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FF1D96CE-F531-4926-8E8A-CCDC8146C21D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Argument Value\nProbabilities","attributes":[{"_class":"stringAttribute","location":0,"length":28,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {146, 40}}","lineSpacingBehaviour":3,"textBehaviour":0}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34367/old/figures/pages/4FB016CF-8D53-4C40-8A81-D87F87B96BDC.json <==
{"_class":"page","do_objectID":"4FB016CF-8D53-4C40-8A81-D87F87B96BDC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9DBFF473-42E7-4FFD-8FD3-2A69816D9786","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"3D158123-CE5E-4503-940D-FE919868521B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1242,"width":2180,"x":-156,"y":-24},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FEAB0DBF-CA87-4CA9-AA8A-BEBD7DD93425","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"CD8A271D-5AE4-4FCB-ADF1-72CC1A67ED22","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":1242,"width":2180,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0AF481E3-65FE-442E-B611-18DD7FF54F6E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"DD010E18-6F82-43D2-8AC4-2317507C1E84","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":340,"width":279.9999999999999,"x":76.00000000000003,"y":306.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0E85F4F5-A241-4292-869B-3229E558A052","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"A3AFC222-AD2D-4A04-B14E-EFA65A6B00FF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.4709141274238249,"width":203.4942758360059,"x":36.54994274724379,"y":113.9612188365652},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F99A6730-8E75-490C-87C8-45CF53F95B11","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"D2DCB38C-4692-4119-B47E-A0DC5EC795FB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":203.0003576907728,"x":36.54994274724379,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2F20388E-B15F-4E87-90C8-3BE933D13849","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"3E99AE2A-E182-4144-85D4-46E66013CF8B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452330317,"x":36.7969018198603,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"48DE4CF1-4642-4A74-8E66-CAE5FE84D508","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"6E57C934-05DC-4B3E-B9EF-D5D631ABB9CC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.70637119113576,"width":0.9878362904660491,"x":36.30298367462728,"y":28.72576177285319},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DC4812E-1702-4AE1-8AD4-326A41293C00","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"6620D30A-3B75-4956-A49E-67EC985D9C7D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.7063711911357,"width":0.9878362904660207,"x":239.7972595106332,"y":233.1024930747923},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F394B36F-541A-4B81-9835-34240417E6F6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"0EBED3F3-F46F-4FD8-B9DA-FB5BAE62850A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452329251,"x":239.7972595106332,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5FCC0579-CEB2-4D52-9C04-FC6C015B0796","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"F385834A-3289-4A48-8348-D64E2101E813","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.6066481994461,"width":39.01953347340893,"x":240.980466526591,"y":114.196675900277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D8CF6A23-A2F9-4DD5-8354-EBD67D05F0CF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"0C03BE55-1887-4238-8829-D3A2B3E158E7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":203.494275836006,"width":43.79501385041559,"x":116.3479853929143,"y":-9.918883070357467},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D4D909A-87A3-4D9D-A11C-A2B5265CFBDA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214913, 0.16551566224734221}","curveMode":1,"curveTo":"{0.98903615697270941, -6.3100566438656358e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270941, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119011913, 0.83783632733723856}","curveMode":2,"curveTo":"{-0.0036902158117899935, 0.16216367266278806}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055505458e-05, 0.50000000000001277}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270941, -6.3100566438656358e-17}","curveMode":1,"curveTo":"{0.99816007339702095, 0.83218232891401733}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999967, 1}"}]},{"_class":"shapePath","do_objectID":"9FB80D71-861D-4BDC-8399-4F5D82C88832","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":225.827336199336,"width":28.3544037957066,"x":117.8386849955116,"y":47.40445711563842},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2384CF17-D57C-4BF6-803E-2B140DF5269C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90035812620695954, 0.16551566224734143}","curveMode":1,"curveTo":"{0.88059467471684649, -4.163336342344337e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.88059467471684649, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.042035277169055113, 0.83622408638765189}","curveMode":2,"curveTo":"{-0.038643635947275372, 0.16055143171320319}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.0016958206108909331, 0.49838775905042565}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88059467471684649, -4.163336342344337e-17}","curveMode":1,"curveTo":"{0.97996167639572429, 0.83218232891401622}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999978}"}]},{"_class":"oval","do_objectID":"03F30282-1076-4246-B02A-1EB49A16F36F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029362,"y":85.23545706371198},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3C052C14-2817-4C96-AFFA-1998647FFA2E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A8AFDF9F-58E7-4E23-80EC-2A06C12F2041","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029362,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"12239041-D8FD-4393-A9B2-60DED454C2C9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"5B90498E-E2D9-4290-B3B9-82CA64F53B0A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570632,"width":60.25801371842894,"x":209.4212935788023,"y":282.5484764542937},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A5FAFF11-72A1-4003-9839-F63540CC82DE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"99000815-B03C-401A-8AD6-3235D97374C3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842893,"x":6.420935888029362,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6EE07E62-1218-4DC4-9426-E615FB18A266","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"54B3FEBB-E2CE-4817-BBA6-145EA024A7EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842894,"x":209.4212935788023,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69F3E150-8F29-4915-9985-61BE22311E71","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DA89243A-5CF1-45B6-A09A-A5F315AA827B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570641,"width":60.25801371842894,"x":209.4212935788023,"y":84.76454293628814},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F0D77A4-677C-481A-9415-CD55BCB29F2B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"E0EA68C0-9464-4F70-9530-1C81A546C588","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.65941613304938,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9A5E7CF9-1422-484F-978B-5CEFB28D3C6C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {18, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"97DC322F-42D2-4B73-B73D-7ADCED66FC3B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315593,"x":231.6476101142883,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7A579B03-0B15-42C3-AE04-FBADA63B53F6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"0FE7F96D-2DAE-4226-8C6E-C496BE3C8034","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.16549798781637,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FAB2FB47-4589-4A48-BBE6-A0F0190DFA9B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"82A6D17C-BF91-445B-8854-F0DCB09530CE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885493,"x":231.6476101142883,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9E6F5991-6870-45BE-A998-3FF98006DE63","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"CCC31075-4F09-4CFA-B362-BCE0379FEDFF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315584,"x":27.16549798781637,"y":15.00604985287606},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"080CAA44-63D5-4662-8B65-CFF080A195CB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A9E6CE29-2BE2-4AA9-85FA-FC65270B06A4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":16.29929879268983,"x":232.6354464047544,"y":297.083612179746},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"19057889-5BC7-4CA8-A76C-D49869312F00","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {15, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"B1852E43-AADD-4820-87A8-6806FC5C3B9C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":149.2797783933518},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"89DDB1B3-AB90-45D8-A481-A0CBBA8189D8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"E8D8DDFF-323D-4029-94B4-1E631AB5C3AA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8A328868-1EEB-4B61-9104-68C8D89BCA7B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6084806116615853,"green":1,"red":0.7325389329268424},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"15F769C9-D6F1-4018-A5C9-9F0E37AAAC9A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194481,"y":5.116853176975791},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2E435F9D-D5AC-453B-BD6C-A3E38F962ADE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"1A18F112-4B05-43EF-8F6A-518DAC7E8FF4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.202216066482,"width":31.1168431496805,"x":122.49170001779,"y":72.99168975069256},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8069203D-E26E-4563-80BE-9E52B748D97E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"3F235264-200B-4445-9CF3-8ADD10C85AB7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.202216066482,"width":31.1168431496805,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DACFB3EC-B3EA-45EF-8973-B1A61A373887","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6078431372549019,"green":1,"red":0.7333333333333332},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"719C668C-8DB6-4217-88F9-2EAB3F50DCC4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194528,"y":5.116853176975745},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E236D336-E55C-4D90-9114-81B50DE5D19B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 17}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"7FFC4B1E-F276-4BAF-947E-8A89D5709AB9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":244.98340003558,"y":151.634349030471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"990D7B4E-DE46-479E-A622-57244B3CA33C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"4F8FBDCD-7526-420E-9F12-D5CAFF3F896B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"08CF4521-5BCF-4627-BBCA-9A87DABBCB3B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6084806116615853,"green":1,"red":0.7325389329268424},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"24D60645-5C91-4C67-9759-90A64137B669","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129167,"x":8.890526614194508,"y":5.116853176975777},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EF0C4A18-7D7C-4DE8-82B4-939F1211F33D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {10, 17}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"5F8C1AAB-ADE9-49D7-9EB7-4E9DD7F6A358","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":144.718016553276,"y":175.1800554016621},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B83C9823-9B73-4E7B-9BE7-C2FD749446C1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"60504E8E-4281-4DFD-8924-D4B73B1B00E9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"72E4AD60-B24E-4A76-9B65-9E04AF499330","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6084806116615853,"green":1,"red":0.7325389329268424},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A39BA1DE-1D6D-4612-954A-BCBE2F159362","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"0","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129168,"x":8.890526614194508,"y":5.116853176975773},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FAA52B50-EFA3-4186-ABE7-56AC632E1AB7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"0","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"group","do_objectID":"32408FB9-E259-43B3-BA81-761C5F1D583F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":354,"width":261,"x":1241,"y":293},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"21FC69B5-9D99-4998-8C87-AD7BA805D2EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"2E08CFBD-8C81-4783-8C0E-6D3AEE94D969","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.9806094182825547,"width":171.8780487804877,"x":59.74108818011253,"y":118.1634349030471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7E925204-9F1F-43B0-B030-509F21193445","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549854, 0.75000000000000011}"}]},{"_class":"shapePath","do_objectID":"EDCBED0C-0638-4612-84FB-95BBBB4FC9E8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":86.78393351800554,"width":0.4896810506566602,"x":30.11538461538457,"y":148.5623268698062},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0AE4BF66-3710-441E-B788-87F0C106E770","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.3474576271186469}","curveMode":1,"curveTo":"{31.999999999999989, 1.3474576271186469}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.32485875706214756}","curveMode":1,"curveTo":"{31.999999999999989, 0.32485875706214756}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"0CC6A87B-3620-4766-BF9E-DCD43F619D24","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":58.83656509695291,"width":0.4896810506566567,"x":29.62570356472793,"y":59.81717451523552},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8EA860FA-A001-4FF9-BDBB-174CCCBC6583","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 1.5125000000000037}","curveMode":1,"curveTo":"{31.999999999999972, 1.5125000000000037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999867, 0.99999999999999656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 0.0041666666666676788}","curveMode":1,"curveTo":"{31.999999999999972, 0.0041666666666676788}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"8864969E-0A9F-45C6-8F9D-B7CC4ED3509F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":58.83656509695294,"width":0.4896810506566567,"x":232.3536585365853,"y":235.3462603878116},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"80FFC7D7-1DC9-474C-BE8D-DC056442BABD","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 2.0208333333333393}","curveMode":1,"curveTo":"{29.999999999999964, 2.0208333333333393}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 0.51250000000000151}","curveMode":1,"curveTo":"{29.999999999999964, 0.51250000000000151}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000045453, 0}"}]},{"_class":"oval","do_objectID":"715524D0-0FD3-4479-AB67-395FCF5BB57E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523546,"width":59.74108818011256,"x":-2.840320925579295e-14,"y":88.74515235457064},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FD22F60E-28CA-4A0C-9826-80E07C48DDB6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"D242E661-BBBD-457E-A43B-83ABC00BD96B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523546,"width":59.74108818011256,"x":-2.840320925579295e-14,"y":1.421969181180821e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4EDF41CC-39F7-448F-8DA0-224386985566","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"AAF61D0F-D643-474A-8CD3-C7DAFA1954C4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523542,"width":59.74108818011254,"x":201.2589118198873,"y":294.1828254847646},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6BEE6B42-2ED7-4B94-8260-C93CE9CC17C9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"1CE72A2B-50C7-4378-B6D4-078D4AF4B2B4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523551,"width":59.74108818011256,"x":-2.840320925579295e-14,"y":205.4376731301939},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F180441A-CC9D-444D-8C70-798F5DB5D57E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"8A7E89E7-A2E3-40F9-956A-AD5B8210044E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523551,"width":59.74108818011254,"x":201.2589118198873,"y":205.4376731301939},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2AFBFAFC-3802-4C35-82F9-D0A94B97143C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"40C4A781-0B9F-49FF-A6A3-45E9B543B357","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523548,"width":59.74108818011254,"x":201.2589118198873,"y":88.25484764542935},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5DE7EAC7-4A42-4A09-BF45-9CA597155B4E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"BB45E019-5E48-484D-9F0E-936831758B14","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.98763257648275,"x":21.05628517823635,"y":104.9336028040025},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4F66C3F3-B3CE-4CA8-8E47-13B728BB79CC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {18, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"B0115383-0727-4950-BAAC-AFDAB815F8EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.98828349350998,"x":223.2945590994371,"y":104.9336028040025},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8A20D333-DCA9-41E3-B0FF-5751D59835D2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"4D624CCD-3C5A-405F-AE74-F88C4E1D74AA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.98763257648275,"x":20.56660412757972,"y":221.1358188704845},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"88E83C63-2883-4306-A9BC-D602D2007D83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"87F92063-6A74-45B9-A9E0-FCB45ACF2356","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.98763257648275,"x":223.2945590994371,"y":221.1358188704845},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E7845D25-1730-485E-9F2B-613164DE2077","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"4B29CF75-F110-43C3-916E-138DF88C2F24","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.98828349350997,"x":20.56660412757972,"y":16.18845044943187},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C1E96B7C-811A-4B1F-AE19-6462A345471D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"CD452883-CE0E-4A68-BDB7-3925909319E5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":15.98958532756444,"x":224.2739212007504,"y":309.8809712250551},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4D00C9E5-7D96-42C9-9773-1F79626F7D1A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {15, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"0D22435A-44DC-48A4-804D-A7E7D8133B0B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":12.99153807864609,"x":10.7729831144465,"y":161.3186443552491},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"500C42C4-61A0-4717-85C8-2F52A5FD4D21","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {10, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A3B6520E-78B6-4187-9D0D-E152CB37336A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":12.99153807864607,"x":123.8893058161351,"y":87.28263327491662},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"77DC83FE-B98C-436F-BD6C-B715A76DD24E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 17}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"49ADEC1F-558E-4B3A-BA1E-6D8B4F80DA0C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":222,"width":280,"x":653,"y":359},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CF0D58BB-E714-4D7D-8A3A-F6DF1679FFEB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"3F7A08BE-9B6F-4465-9286-B4AF0B26047D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":222,"width":280,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52C6CFDF-E04D-4B16-B625-8DEBDE990659","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"2D70C10D-DE05-4818-8247-D1A2B7C9E12C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":133,"width":196.0000000000001,"x":43,"y":37},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3FCE22D0-7FB3-4DDC-8F25-9C89A649B0EF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"C69A0F3B-8CEF-4BBE-ACBD-AAAE3BB6B5EA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":20.5246913580247,"width":148.0165975103735,"x":24.39834024896271,"y":24.62962962962968},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AC94A188-5A59-4B5B-9DE4-353FFED2CBC5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"4695EE65-BD58-48C0-BDF0-B9B054C3F2B6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84.56172839506179,"width":29.27800829875522,"x":143.136929460581,"y":24.62962962962968},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87518577-0FD8-4F0F-9A1F-A4B7F718FE99","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"C5DD16AE-D89E-416C-829F-74EEE99857E9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64.03703703703708,"width":118.7385892116182,"x":24.39834024896271,"y":45.15432098765433},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24D48E86-1045-4585-971E-14B2E836BDAD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"29F7A5A5-7B4B-4AF1-96F9-C649C77CF7F3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":49.25925925925927,"width":48.7966804979253,"x":0,"y":20.52469135802471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"42C90D0D-E331-48D8-B3BF-654A05B69C5E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B7118002-77FC-4864-8896-3BFD722BEA54","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":49.25925925925925,"width":48.79668049792531,"x":118.7385892116182,"y":83.74074074074076},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7F032D8E-2164-4304-8319-7CE1025D8BEE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"706CB4AF-A490-4781-B5FE-A596F59D47F6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":49.25925925925928,"width":48.79668049792531,"x":147.2033195020747,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8DFA8C7B-5BE6-48FB-AEBB-C0550D3417FB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]},{"_class":"shapePath","do_objectID":"7E18FD61-7BF9-4F75-98C5-0042F48A2F92","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":126,"x":455,"y":475},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"540B2244-B398-47B0-86D4-F625860F969F","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-6.9388939039072284e-18, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9960317460317466, 0.74999999999999978}"}]},{"_class":"shapePath","do_objectID":"C7449049-58C2-41FE-97E0-91F01E88EB61","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":126,"x":1032,"y":475},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"18DD8D13-CFEB-47F0-9D96-74D339A68D8D","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-6.9388939039072284e-18, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9960317460317466, 0.74999999999999978}"}]},{"_class":"shapePath","do_objectID":"FACFC62F-C93D-41E0-977C-7347ACDF2CF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":373,"x":1585,"y":474},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F8CFB59-654B-4E7D-B3FE-E4F0CB16E612","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8029490616621987, 0.75}","curveMode":1,"curveTo":"{0.8029490616621987, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8029490616621987, 0.75}","curveMode":1,"curveTo":"{0.8029490616621987, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99865951742627401, 0.75}"}]},{"_class":"shapePath","do_objectID":"6CEE36F6-C100-4F21-A27A-8925A18D66A1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":235,"width":2,"x":1746,"y":235},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B1DEBA75-7B21-499A-AF94-8D0F43775B1F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{44.749999999999922, -0.90851063829787271}","curveMode":1,"curveTo":"{44.749999999999922, -0.90851063829787271}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -3.0184188481996443e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{44.749999999999922, -0.90851063829787271}","curveMode":1,"curveTo":"{44.749999999999922, -0.90851063829787271}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999023, 0.99999999999999944}"}]},{"_class":"text","do_objectID":"1A5C302E-A146-4850-BEEB-841089B8CA7C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Neural Executor of t","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":480,"x":552,"y":622},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"80C208D1-4341-41A0-9D6B-580B912AED24","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Neural Executor of\nthe Routing Protocols","attributes":[{"_class":"stringAttribute","location":0,"length":40,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{13, 9}, {452, 91}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"08AD3A9F-2A0A-4D87-992B-101DE8B3E34B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Update configuration","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":480,"x":855,"y":1142},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"81DEC7F4-2947-4BB9-BE5B-EBA3BF232F8E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Update configuration using gradient","attributes":[{"_class":"stringAttribute","location":0,"length":35,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{25, 9}, {430, 91}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"69724B90-B0C9-4089-B747-6DD91270F043","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Routing Behaviour","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":306,"x":1219,"y":681},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A60A9575-CEA8-4FA7-BAB0-A7C16EFE3FE2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Routing Behaviour","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{50, 9}, {208, 82}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"60C0508D-0441-4D08-8066-B92AD1736162","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Topology + Configura","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":432,"x":0,"y":672},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AA80BB92-3158-45BE-9830-3499D3D26ED4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Topology + Configuration  C   ","attributes":[{"_class":"stringAttribute","location":0,"length":30,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{48, 9}, {336, 91}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"73D1FCA6-3F9C-4C31-A1FC-A90DAE08A28F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":206,"x":1974,"y":409},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EBD2535E-4AD2-421C-84A5-5B444CABD11F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"FB494614-2698-4A5D-8D05-46899188526C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":206,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"09E8E915-63CF-4FA3-9931-E9C23FB89D0E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"BB6344DC-2163-4AEA-A689-FD2C62316D78","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Loss L","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":205,"x":1,"y":38},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9AC412C2-CE39-46B8-A63C-487462013B72","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Loss L","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{41, 9}, {122, 29}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"8553C187-EE68-40A3-8A4B-D3354AE5D03D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":201,"width":206,"x":1644,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DCB78611-8A9A-4033-96EF-63182B2E51EE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"9644359B-C076-4D4E-9706-4D8FD2EB81FC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":117,"width":200,"x":1,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"26D358D2-4C5F-41EA-AEBE-9D2779EA6817","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"3FE06E8F-0041-4A20-8DBE-C56CA3389C8A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":117,"width":200,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA428B23-7E4E-476E-A15E-9F6D264672DA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"B6E9E4CC-DC0D-4B07-A7BB-892046C5C917","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":117,"width":200,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54670627-FF6B-4E24-AEAA-3A716D43559A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.8}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9488326362941576,"green":0.9488326362941576,"red":0.9488326362941576},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":4,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F969AF04-B6EA-49B2-96B5-76DAE861E6D4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fwd(A,B,N1) not fwd(","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":177.4647887323944,"x":9.29577464788732,"y":7.791936398317709},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A1A796FB-D24B-47AA-B137-AE41DAA61C4C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":14.28}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.2380000114440918},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"fwd(A,B,N1)\nnot fwd(C,B,N1)\n\nreachable(D,A,N1)\nisolation(A,B,N1,N2)","attributes":[{"_class":"stringAttribute","location":0,"length":67,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":14.28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2380000114440918,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {173, 78}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"4F943E4D-EA0F-46CF-9385-0336B9317CB7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Specification","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":206,"x":0,"y":163},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57348F88-4332-4172-8585-0CF7511C7BCB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":16,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":32}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5333333492279053},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Specification","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.5333333492279053,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 7}, {202, 31}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"shapePath","do_objectID":"FFFA0CBC-486C-4B00-BBFD-D22663E06677","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":368.6197322721346,"width":1861,"x":216,"y":581},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"03ADC152-102C-4760-BEB5-2787688E7909","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, 0}","curveMode":1,"curveTo":"{1.0000000000000002, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999989, 0.99999999999999978}","curveMode":1,"curveTo":"{0.99999999999999989, 0.99999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999978}","curveMode":1,"curveTo":"{0, 0.99999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.67236380370726778}","curveMode":1,"curveTo":"{0, 0.67236380370726778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.67236380370726778}"}]},{"_class":"bitmap","do_objectID":"DAD43045-CA49-4332-983D-85BB7E303F7A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":45,"width":34.48598130841121,"x":339.0560747663552,"y":722},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"150D25DF-A234-4DEC-8AE9-19700041158B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/e0f11cdf2923bae2b45cd3efb8044b40b030ab62.png"},"intendedDPI":144},{"_class":"bitmap","do_objectID":"3B0C1EA4-F38D-43B0-A843-C4774E69A8C4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":128,"width":127.4234234234234,"x":1008.788288288288,"y":973},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8F24CEAE-D199-4A37-B17D-B916F74FCEA0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/01d663ce30413ac4ccb3d4daf88d8449b1542ee9.png"},"intendedDPI":72},{"_class":"bitmap","do_objectID":"AB150690-EA58-46C6-804A-8B3E1D76F198","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":48,"width":42.22222222222222,"x":2103.388888888889,"y":446},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AFF095CC-75A3-4F38-B8CA-A5B39AF842E3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/5dd14e2a1a632d57a09dc9048514822d4ff63b6e.png"},"intendedDPI":144}]},{"_class":"rectangle","do_objectID":"9B6736D2-A295-4134-9F01-A6586D27B2E1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":18,"x":373,"y":727},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FE8E7D63-F170-4421-85E0-4704DF99C0A2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34367/old/figures/pages/56114387-9EF8-4D54-A3F6-61D3CC4F11DB.json <==
{"_class":"page","do_objectID":"56114387-9EF8-4D54-A3F6-61D3CC4F11DB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD0C62A0-E7A6-4DFD-819B-0292C22D667A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"53285D69-7760-4026-BF4D-A7484FD1CB53","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"graph-encoding","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":true,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":874,"width":1308,"x":-527,"y":88},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A16F1648-005D-4D60-A21B-87B2B701F4D0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"B09A88B2-BA00-4B42-B1E2-64E7DD55E1B3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"graph-encoding","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":517,"x":704,"y":117},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A2F11E15-9682-464B-8672-E8A49F6126CB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"5FC0916A-DCE8-4A32-BF28-60DD3712A30C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":290,"width":197,"x":61,"y":61},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3E14B872-75C3-41F8-8F3D-E054D7D3B89B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.002538071065989854, 0.0017241379310344819}","curveMode":1,"curveTo":"{0.002538071065989854, 0.0017241379310344819}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.002538071065989854, 0.0017241379310344819}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.002538071065989854, 0.0017241379310344819}","curveMode":1,"curveTo":"{0.002538071065989854, 0.0017241379310344819}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.99999999999999989}"}]},{"_class":"shapePath","do_objectID":"02A5613E-9CD8-4F06-8145-91324A8A9CD6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":289,"width":198,"x":258,"y":62},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3166CE4A-0A73-405E-B5C0-D692FE6C1972","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.80555555555555702, 1.1262975778546758}","curveMode":1,"curveTo":"{-0.80555555555555702, 1.1262975778546758}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.80555555555555702, 1.1262975778546758}","curveMode":1,"curveTo":"{-0.80555555555555702, 1.1262975778546758}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"oval","do_objectID":"C50339CD-1FA2-495C-A628-0E02CF2C4006","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":123,"width":123,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87359999-26F1-410B-9F54-23EF9807C015","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"328A3C56-2BA4-4206-919C-F2A3F2EE3CEA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":123,"width":123,"x":196,"y":289},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"20CF0304-EFEF-478F-9DE5-C96581A71914","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"807F6DBA-F306-4593-9E6C-E82B18201696","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"conn(A, B, 12)","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":324,"x":96,"y":323},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6D08D3AE-1851-4770-9173-4863FC83A1A6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8499999999999999},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"conn(A, B, 12)","attributes":[{"_class":"stringAttribute","location":0,"length":14,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8499999999999999,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {320, 46}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"0BE06939-DA36-4A99-A91E-53077720CB3E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3DE952C2-D222-4219-AFA4-9657AED9EE83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8500000000000001,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"oval","do_objectID":"2B679F33-F879-44B3-B3E3-FB0331B9AAA9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":123,"width":123,"x":394,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D32E558-00FF-408B-8477-0C77EF3BB8A2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"46B44009-8AD3-4A05-B2EE-0C16238CF556","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":438,"y":34},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54B0A519-2666-46A9-91C6-35ECE12BA8E8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8500000000000001,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"DB099916-AD57-4CAA-98F6-53C59171E5B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"0","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":25,"x":166,"y":151},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90F5AE11-4163-4285-BFF8-0E7024C7FA7F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"0","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {20, 30}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"B79604D6-428A-492C-9184-53AF09A0249D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":25,"x":328,"y":151},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C4EFE375-13DF-4C43-8A10-CCCF24B39EA1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{5, 8}, {15, 28}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"text","do_objectID":"412B4A3B-30FF-4FE4-AA7D-FA6EEE9A676C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"router(A) router(B)","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":180,"width":469,"x":0,"y":189},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EA573862-1B7F-47FA-8D2B-195D6C26F0F1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"router(A)\nrouter(B)\n\nconnected(A, B, 12)","attributes":[{"_class":"stringAttribute","location":0,"length":40,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 7}, {460, 170}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"81846546-1AFA-4185-BB1C-3E8D3488DAB2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fact Base","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57,"width":223,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"206442EF-96F5-42BF-8E1E-F0B95B0D42E4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Fact Base","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {220, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"FF160815-9AA4-4533-B4FB-941A64F187AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Graph","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57,"width":152,"x":704,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8E9ACF94-4210-4788-A7D9-3EA4DD848B70","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Graph","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {148, 48}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"D5F66AA3-D202-41C5-9F6C-E84ABDCFB6E7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":285,"width":1308,"x":0,"y":589},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD3C7F73-2126-4F59-8701-812850F8EC0E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"4CE0ED86-49FD-4EDE-B080-8F68C406C531","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Node Features","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57,"width":333,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9B916A7F-797D-49C8-8875-1969BDC221C2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Node Features","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {330, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"E7107C90-AD64-413D-BB80-6116AA5B02D1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"h_A := emb(router) h","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":180,"width":1308,"x":0,"y":105},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16001BC7-98E8-40CC-B14E-D98838EC0DE3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"h_A := emb(router)\nh_B := emb(router)\n\nh_connected := emb(connected) + emb(connected, 3, 12)","attributes":[{"_class":"stringAttribute","location":0,"length":92,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 7}, {1299, 173}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34367/old/figures/pages/CADA8422-4D07-45FA-AE75-76F60DAADAA6.json <==
{"_class":"page","do_objectID":"CADA8422-4D07-45FA-AE75-76F60DAADAA6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6A2E64C4-A666-442C-8D2B-C3DFCA572788","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"A98C8E56-9634-4444-85A5-C840641112F8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"system-overview","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":843.9987708884942,"width":2986,"x":-250,"y":345},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A3B3CB6-630F-46EB-99A0-A4BD13A5EC48","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"A58DF18E-791F-4E7B-BFC4-CDFAE4073513","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":843.9987708884942,"width":590,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"41723CBC-5456-466E-8BC4-224773434BFD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"6A17CC12-4F3A-4D06-8D17-7F09B44CBD8F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":451.3752541595445,"width":590,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3241EEB2-FFDC-401C-AC5D-8ACE5928F193","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"28D7BA2F-9A4E-4469-861F-B815976657C3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":340,"width":280,"x":155,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8EB3FA78-3364-45E7-BF90-BCDF44846A8D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"2F0D68CA-9D4E-4D95-BFF7-36347E613736","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.4709141274238249,"width":203.4942758360059,"x":36.5499427472438,"y":113.9612188365652},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9660C92C-3CAD-4ACB-AD50-B349D2272675","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"06F4905A-C229-478A-BE57-1E192E6464F0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":203.0003576907728,"x":36.5499427472438,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C0CC3D3E-BDF9-4167-9E20-6F1B07BA4936","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"D5FD1E89-CB77-4569-A7DA-B4EBA9E35189","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452330317,"x":36.79690181986035,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F0BE871D-22BC-4F2A-8204-F7BDD7EBC05E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"083D35F6-63C1-4CD4-AF60-049B8EE3AB1C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.70637119113576,"width":0.9878362904660491,"x":36.30298367462731,"y":28.72576177285319},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3A289AF6-A496-472E-B6B1-3D849F98E39E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"F7F295D9-FD71-42F2-9F10-790959C6A136","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.7063711911357,"width":0.9878362904660207,"x":239.7972595106333,"y":233.1024930747923},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2357386F-6743-4C40-BED1-D57101FB3F76","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"43CB7200-4293-4B0A-9336-32CF50447666","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452329251,"x":239.7972595106333,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"86EDFF18-42EA-4798-815C-C15A2F5FB5FA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"614C4F3F-7A48-4370-8119-78B67828227D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.6066481994461,"width":39.01953347340893,"x":240.980466526591,"y":114.196675900277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9C81353D-5033-4706-971E-4AD5F0BDE0D5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"201666C9-6F21-4FC2-8FF3-CFD5111DBABD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":203.494275836006,"width":43.79501385041559,"x":116.3479853929143,"y":-9.918883070357467},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AC884A69-9EF4-4670-AD8C-BF5D7567F28E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214913, 0.16551566224734221}","curveMode":1,"curveTo":"{0.98903615697270941, -6.3100566438656358e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270941, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119011913, 0.83783632733723856}","curveMode":2,"curveTo":"{-0.0036902158117899935, 0.16216367266278806}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055505458e-05, 0.50000000000001277}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270941, -6.3100566438656358e-17}","curveMode":1,"curveTo":"{0.99816007339702095, 0.83218232891401733}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999967, 1}"}]},{"_class":"shapePath","do_objectID":"9808FF20-E9D1-48DD-860B-68D5F68A9AFC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":225.827336199336,"width":28.3544037957066,"x":117.8386849955116,"y":47.40445711563844},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"36420EA1-937C-4F10-A214-655DE8BAF8CC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90035812620695954, 0.16551566224734143}","curveMode":1,"curveTo":"{0.88059467471684649, -4.163336342344337e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.88059467471684649, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.042035277169055113, 0.83622408638765189}","curveMode":2,"curveTo":"{-0.038643635947275372, 0.16055143171320319}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.0016958206108909331, 0.49838775905042565}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88059467471684649, -4.163336342344337e-17}","curveMode":1,"curveTo":"{0.97996167639572429, 0.83218232891401622}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999978}"}]},{"_class":"oval","do_objectID":"886CDA8F-A149-479E-BF78-E9B684E7C8D4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029356,"y":85.23545706371196},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2F0FF9CD-2D84-4F00-AB2C-8C5BE852E327","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0E3F5AC0-D568-4A2E-A68E-926AEC45E827","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029356,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CBD29093-07E5-40B8-9FB5-6696B9F84BB2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"7C86013A-8118-4CC6-B615-BBAA88AD030C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570632,"width":60.25801371842894,"x":209.4212935788023,"y":282.5484764542937},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C69BB4EF-C339-4408-895D-4CFD5E3AC62C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C584D60D-41F9-438E-A71B-B95D9FCF18B0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842893,"x":6.420935888029356,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4CA49793-7273-48AF-AF7A-DC240EAE9D76","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"D70AF02B-896F-44D7-AAA2-7E5530A9471C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842894,"x":209.4212935788023,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BE130E07-4A59-40A2-BA54-1F443A0ECC83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C17ADFAB-7F51-41E7-84C8-80B8A2FE6BD1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570641,"width":60.25801371842894,"x":209.4212935788023,"y":84.76454293628814},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7B1CF1B-7693-40B6-B000-52C954F5F15E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"868C7C8B-6A59-479B-BD43-D5B310723ED3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.65941613304942,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"77D30B99-3386-4E4E-83F1-3AD6BE8B14B6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {18, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A67641AD-2C2F-4B86-A539-672F811DE6CF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315593,"x":231.6476101142883,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0461611D-4D6F-4A62-9D24-739F761A2A0A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"B920B057-FACA-4C46-8926-5E3609E5909D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.16549798781638,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D22AB68-C98B-448E-A8FF-8A3D4691C221","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"E58C11E6-A920-47BE-9DA8-28D86B5B7BF8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885493,"x":231.6476101142883,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F41C471A-3153-4811-A77E-7ECA9EE33E44","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"617D40A4-209F-43CF-A0B0-B3466F695B6F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315584,"x":27.16549798781638,"y":15.00604985287604},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC671E5F-B006-4B98-8B4F-0C1E59CF28C2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"1C7A4649-2CC9-42EB-A010-14317F4A5F8D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":16.29929879268983,"x":232.6354464047544,"y":297.083612179746},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9BF31F6C-C889-4843-B9A9-06617A54AB4A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {15, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"5D18F244-2B1A-4B3F-B2AE-2FB560634169","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":149.2797783933518},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"03CB6764-A7A3-4EBF-ACEC-A601DD8F35A6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"1CC61992-C0DC-4452-8FEE-976B703C5175","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A1C2F481-3EAF-4EA0-9486-59B7B3B59332","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"9E08BF61-916A-46D2-8D56-A70AC600309C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194481,"y":5.116853176975791},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A563D1FE-AD79-4411-9D06-08F67F8A3506","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"F8EE8E58-9DAE-468F-9E9C-CC248BB99426","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648199,"width":31.11684314968051,"x":122.49170001779,"y":72.99168975069254},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C63CAC7B-99EC-40D8-B42B-8D60E8B0A31F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"F24FA664-E6A5-49F0-9D3D-446605CB808E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.202216066482,"width":31.1168431496805,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D1D0441A-7224-4739-895A-EE73CEF63967","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F23E7ED4-EE70-47DB-B4F7-94C027B45AC0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194489,"y":5.116853176975745},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0706D2A6-EA63-4602-AAE3-86F4E3AD99AB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"87C2D9D0-946D-43B4-A84D-FA63A7227B10","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":244.98340003558,"y":151.634349030471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"432983A4-C65C-428D-A2BF-8F3DE6C748AD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"E2CB227D-C6EF-438E-8DFD-2912173EDF74","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E11D9444-D373-4EA1-AEB1-BA4A21AC6EEA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"22AB684A-2A94-4B42-AEE4-511B76B74CCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129167,"x":8.890526614194508,"y":5.116853176975777},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6FA301DD-2E24-4446-9FC8-1811FD3FE566","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"3EA66D16-D3DB-4F4D-8C5D-5C443E9EFFD5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":144.718016553276,"y":175.1800554016621},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"47D1DFDE-F421-4FA6-B8E3-17B37FC485FB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"ED83EAD4-DEEF-4D9C-BAD4-34DA861D1C27","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BC1B1040-0979-4188-9246-7D24BAE26C18","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"02A3A7E4-C1E4-4B07-9EC6-AAA985A6ABCA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129168,"x":8.890526614194508,"y":5.116853176975773},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FFEC8FB0-B048-4173-864F-201FA5B3FC52","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"721B3BCC-7BEE-40BB-8725-E778AC857EED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Topology + Configura","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":590,"x":0,"y":367.3752541595445},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C08850A2-F9AD-43DC-B1C9-91EBDBDB5971","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Topology + Configuration with Unknown Parameters","attributes":[{"_class":"stringAttribute","location":0,"length":48,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{30, 7}, {528, 70}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"E15FD896-4F6B-4EBE-9AB5-54EFC9C926AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":304.053730097356,"width":405.2658179205722,"x":87.61492322857674,"y":539.9450407911381},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1E7CCFD3-C506-448B-8F54-6AE5E3A9264F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"82DFA4DC-5368-4047-9435-7F3B64CB4E28","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":304.053730097356,"width":405.2658179205722,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0C486A54-ABA3-4462-86E5-7E600B271EA1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"6AEBD6CF-4DD5-4079-8566-FB0F37A24EBA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Forwarding Specifica","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":405.2658179205722,"x":0,"y":220.053730097356},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16846062-57B9-4FA7-B665-18EBABF1EDCA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Forwarding Specification","attributes":[{"_class":"stringAttribute","location":0,"length":24,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{89, 8}, {226, 76}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"rectangle","do_objectID":"AE667302-9AA6-4AAD-8CD6-CC086CED8AA5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":204,"width":350,"x":27.77772208577682,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"109E378C-B7AC-4CDD-B60A-7E066EDE472B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9488326362941576,"green":0.9488326362941576,"red":0.9488326362941576},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":7,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"group","do_objectID":"B74A36EC-CCA0-4FF7-9775-163EC22B077C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":204,"width":350,"x":27.77772208577682,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1FBC48C2-1F9A-4B19-AE49-5BF5AA974180","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"9AB5503F-9B7B-472D-801B-70552E412693","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fwd(A,B,N1) not fwd(","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":140,"width":310.5633802816901,"x":16.26760563380281,"y":13.32953013040012},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"75F3DE4D-3FA5-4080-82DB-82C2000D5B90","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"fwd(A,B,N1)\nnot fwd(C,B,N1)\n\nreachable(D,A,N1)\nisolation(A,B,N1,N2)","attributes":[{"_class":"stringAttribute","location":0,"length":67,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {303, 134}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"77BE2C77-DFBB-4FE6-A6B9-D9A3528857C4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"+","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":77,"width":42,"x":269,"y":454},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9E4CFE12-14B0-4FF0-AAAC-550D28B608A3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":3.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":70}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.166666626930237},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"+","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":70}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.166666626930237}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 20}, {39, 38}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"4753774B-119B-49CD-BA71-223C9D882053","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":823,"width":425,"x":2561,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"97AE5EED-FE49-4FBD-85B8-2FD3F4EB2654","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"15A7B898-2750-4B70-9DA4-495F16017D99","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.7502278942570797,"width":308.8752401082231,"x":55.47759166992357,"y":462.8906107566089},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6574AC62-14E7-4084-BC8D-C4B15E708ADB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"F8CF8990-C2FC-4E35-82F5-55B9152E17D3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":308.1255429234944,"x":55.47759166992357,"y":463.640838650866},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6F3F1A05-B04F-4D4E-85DF-A518D3D18FB4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"70AE1BEF-8613-4684-BF87-98B2F7F91C84","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":0.7496971847286957,"x":55.85244026228792,"y":463.640838650866},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3DFE42A-13FE-4D6B-A3F3-BA9B2FD2F8A1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"B79190B3-3AB5-480A-9E57-AE6A53C18564","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":136.5414767547858,"width":1.499394369457391,"x":55.10274307755923,"y":327.0993618960802},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DF99D025-7359-40B5-AA40-4FE34F913B13","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"201E9740-0664-41D0-A8AE-2FB63A4894CB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":136.5414767547858,"width":1.499394369457377,"x":363.9779831857824,"y":652.6982680036463},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5456073C-F6CF-49E9-8B76-9D7F0C591003","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"458E66B1-73F8-4D15-8150-74D7C4561D20","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":0.7496971847286886,"x":363.9779831857824,"y":463.640838650866},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AF15C6D5-721B-4BCD-A517-5C6BEB130C61","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"634365FC-075B-4971-A348-4D1D07C18A67","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":59.22607759356708,"x":365.773922406433,"y":463.2657247037374},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A4D0DD02-0C5E-4919-8D47-FBD4FF9E0D60","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"2FC51DF3-024B-4A1D-B7C5-9D265EA128E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":308.8752401082173,"width":69.77119416590659,"x":174.9513108999078,"y":273.192279672418},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B0122D4B-A448-40B0-8C58-9A7D9F0A9281","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214468, 0.16551566224734071}","curveMode":1,"curveTo":"{0.98903615697270364, 1.3552527156068805e-20}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270364, 1.3552527156068805e-20}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119008764, 0.8378363273372309}","curveMode":2,"curveTo":"{-0.0036902158117900589, 0.16216367266278717}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.376865005542089e-05, 0.50000000000000933}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270364, 1.3552527156068805e-20}","curveMode":1,"curveTo":"{0.99816007339701507, 0.83218232891400512}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999989}"}]},{"_class":"shapePath","do_objectID":"0AAB30B0-7969-4CD7-A921-E0A76691C87A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":346.4140021264661,"width":42.70527774559167,"x":178.2536427526722,"y":362.9088202776448},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A808193C-2F99-4588-8A0A-E8A135DE2E23","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99282591104102025, 0.16551566224734071}","curveMode":1,"curveTo":"{0.99140296751608004, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99140296751608004, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0029128490187179177, 0.83787232606810791}","curveMode":2,"curveTo":"{-0.00289593074201837, 0.16219967139366409}","hasCurveFrom":true,"hasCurveTo":true,"point":"{8.4591383497849108e-06, 0.50003599873088633}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99140296751608004, 0}","curveMode":1,"curveTo":"{0.99855726603030615, 0.83218232891400523}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999978, 1}"}]},{"_class":"oval","do_objectID":"2E976E2D-1669-4B50-A7A0-328936CB6707","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690102,"x":9.74606340147306,"y":417.126709206928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8297C94C-928D-401E-8A69-4457C2193E06","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"F8B57D22-3F90-452F-8631-79BEC6CDE07E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690102,"x":9.74606340147306,"y":281.3354603463993},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3ADD04A-5326-4C46-8D9C-673720FBF1C3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"2FB80FE3-E640-4132-AC14-802E247EE74B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.52780309936179,"width":91.46305653690104,"x":317.8716063249675,"y":731.4721969006381},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"994E4F75-4EDF-4E1B-AED0-C8419A3E8414","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"122FFDF3-4364-44D0-85C8-0A2CE4DBF84B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690102,"x":9.74606340147306,"y":595.6809480401093},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA474233-0E8E-4F49-BA4F-965A5F8DCDAD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0A41C24E-6BE9-4AF9-BF0E-AAA7ACC9449E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690104,"x":317.8716063249675,"y":595.6809480401093},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A62D2EB2-2254-43BD-B590-05BAEDA72BB4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"1F58FA08-46D7-4DE7-9C20-9136080F1658","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690104,"x":317.8716063249675,"y":416.3764813126709},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10DBADD8-A288-4B4C-9EC9-2441227656A8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C8F74373-1F56-4990-9EB1-1F91FCA20817","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":28.98829114284295,"x":41.98304234480702,"y":441.8906107566089},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D2B19C6B-BCE6-495F-9688-E5053311F5D1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {28, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"67E03641-5C4B-4267-A954-8549F08DC9E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":26.98909865023313,"x":351.6079796377588,"y":441.8906107566089},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4690AAB9-3338-40B1-826D-F573AFE8DFD5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {25, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"451B1A58-BBE2-47E1-BF2E-71E0DDB549CE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":28.98829114284295,"x":41.23334516007833,"y":619.6946216955333},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32FE3AC1-9AE1-4095-BB1F-54556944E8BE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 8}, {25, 27}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"13C698E9-FB01-4255-AB10-D86E4C33D621","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":28.98829114284297,"x":351.6079796377588,"y":619.6946216955333},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B13E6EF0-4B19-4307-B7CD-E1E67BF363F2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {27, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"AC3892CE-24B0-43E1-9338-F9DFEB625F9E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":26.98909865023309,"x":41.23334516007833,"y":306.0993618960802},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5AF7AF9A-DA79-44CD-A948-1D8B38D20CE5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {24, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"89BB4052-7FFC-4E33-99E9-0F6EB12A7903","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":24.98990615762318,"x":353.1073740072163,"y":755.485870556062},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3638287C-8A35-4C7F-ADA2-47E6599CB9CE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {23, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"404E3229-9469-4DB1-9A8D-23CD9C1A9DA3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.26800364630822,"width":47.2309226379079,"x":0,"y":519.1577028258887},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"21E30F49-FC7C-4AF3-95F7-E5BDA0DF2771","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"AF8E9950-4F18-4A29-94B4-C52844C600F2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.26800364630822,"width":47.2309226379079,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4CCA3E60-1C2C-4294-B475-8117E53FA60C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"B8582557-A1AE-4E05-8B51-3F18AF8D8BB9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19.99192492609858,"x":13.49454932511654,"y":9.009115770282641},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"40C8B235-F06A-42F0-B6BB-C7044782A088","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 8}, {15, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"3E3F233E-ECE0-4983-A12C-1AB84D004F65","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":291.3384989364935,"width":183.6758102585314,"x":122.9503382955068,"y":-2.843034562287754e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57958608-23A4-4B65-90B0-F6D5B670AE1C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"2F5821C9-A7CD-485C-8EF6-B1FDC42E9F27","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":127.7888179884533,"width":23.2406127265896,"x":0,"y":163.5496809480402},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8E1D9FA1-8493-4943-840D-2C61FDC6C5A0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"8A8D6DC2-CD0A-4245-A270-331950D9DCB4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":82.52506836827708,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B51FC69E-CA7B-4004-A441-3DD7366B4357","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"66EE6687-B552-46CE-8AD6-157E02567755","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405806,"y":81.78182923123666},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5D962A87-F993-42CB-B5BB-EECD259E38FB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 9}, {13, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"9C9A00A2-5A24-4F0E-9C5F-91034A1AEA88","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":291.3384989364935,"width":23.2406127265896,"x":32.08703950638836,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"762EAEC4-0463-453E-B82D-4450141E4EB3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"C166549D-A8A2-4423-8A58-2BF2B652A1AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":246.0747493163172,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FE08246F-A649-48BE-8A6A-D678CC6AB9F1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"FB429ED0-15C1-4E45-853A-3211E312DE3B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405807,"y":245.3315101792768},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"12850F16-7866-4924-B054-CE91BCD69728","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 9}, {19, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"0E583DB7-9ACC-48A3-A130-DEBB0E4C7D60","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":255.3275600121544,"width":23.24061272658959,"x":64.17407901277672,"y":36.01093892433908},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E5B84252-ABBA-4535-B275-02F9D146DC93","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"2014A33D-97A3-4653-BC3C-812BFA2028E2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":210.0638103919781,"width":23.24061272658959,"x":0,"y":2.843034562287754e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"51BD53C2-702D-474A-9240-319C7C62EA61","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"2BC248B9-DF08-4A28-9561-AA8F0386FC0F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870843,"x":0.6247476539405804,"y":209.3205712549378},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"43A833C0-F5F9-435C-B3B1-E0D242669687","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 9}, {19, 29}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"ED45C9D2-D535-4BF8-9B12-A9ADE181C2EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":211.0641142509876,"width":23.24061272658959,"x":96.26111851916508,"y":80.27438468550591},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AFBC0BBC-CD26-4D3A-8974-9CE4D80253F6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"1EC8B174-EA2D-4C16-9770-09C770F18E77","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":165.8003646308113,"width":23.24061272658959,"x":0,"y":2.843034562287754e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EFB564A5-F3AF-4E7D-9461-D276B0BB854D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"4DCD89A3-E8F1-4ADA-855B-3C55D602B1F4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870843,"x":0.6247476539405804,"y":165.0571254937709},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32BBEB10-945A-4D6C-B938-CC2124BCE350","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {20, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"035B9097-095B-4F78-A257-880FB940C9DD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":127.0385900941962,"width":23.2406127265896,"x":128.3481580255534,"y":164.2999088422972},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52CB4634-49A8-4925-9272-CAAAB7ED14AE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"6F77DCC1-B82E-4995-9D43-7E70E32D6956","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":82.52506836827708,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FA2D70D7-5F7B-4FC5-BBE6-217EC0E942C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"84B2FD02-725D-4CBC-8D5E-97DAB24DC3C1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"5","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405807,"y":81.03160133697958},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"76F60171-D24A-4445-B124-F88EA03EC01E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"5","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {19, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"B138AD9B-DFD3-4D52-917A-7866A321622F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":98.52993011242776,"width":23.2406127265896,"x":160.4351975319418,"y":192.8085688240657},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D9F28CD6-733F-41B0-AAE3-E37480D5C446","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"7B50DADC-218E-4111-A756-53B7D5A6EA48","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":54.01640838650862,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7013BDFF-2724-477F-B051-754B5716737F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"76F80BF7-AD86-4BC3-BE9B-1D125EEB2A88","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"6","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405807,"y":52.52294135521113},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AD1C9907-F524-49D1-9345-F12BCE0C7619","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"6","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 9}, {19, 29}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"group","do_objectID":"99E9889B-FBF4-4857-9CDD-E939F357CBF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.2309226379079,"x":371.8498036254337,"y":522.908842297174},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"49FC20FA-F868-4C41-BA50-ACAC68C902F7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"5A7B6A87-EE65-4C92-AC42-910EFBB6BE70","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.23092263790789,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E2AC4EF7-7AA6-463D-B05F-B95D5094FBD0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A8087C40-A089-4174-AB34-027EFDFFB24D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19.99192492609858,"x":13.49454932511654,"y":9.009115770282584},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3C23A17-CF75-4D7A-A480-A6BDA722CDD1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 8}, {15, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"7F5718BE-A2C7-4FB3-AE3B-A9DCDFB15723","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.23092263790792,"x":219.6612751255082,"y":560.4202370100273},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FD8BF6A1-F8EE-4DDD-B7C6-579BF4467741","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"48945619-C785-4867-9DAA-AEC3051C4445","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.23092263790792,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90D28A7D-2BF1-4E8F-9F0D-77D0CAC84FE0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"1C0BF646-4739-4B07-B436-00B323C768A2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19.99192492609859,"x":13.49454932511655,"y":9.009115770282584},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B2A0726B-ACF9-469F-B2CF-F73FF8458DC1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 8}, {15, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"rectangle","do_objectID":"092E99C1-F6B3-44F3-8A6D-B15F0E586D37","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":127.1636280765724,"width":183.6758102585308,"x":122.9503382955063,"y":290.338195077484},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5573A83B-20DC-4A06-B915-481A0AEEAAE2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":1,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":0.9326139616824488,"green":0.9326139616824488,"red":0.9326139616824488}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000036, 0}","curveMode":1,"curveTo":"{1.0000000000000036, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000036, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.500000000000004, 1}","curveMode":1,"curveTo":"{0.500000000000004, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.500000000000004, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"group","do_objectID":"ABF22751-C94D-4366-AE18-00299F825844","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":147,"width":256,"x":617,"y":422},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C2D298F3-EC3D-4E4A-AD18-CC1C8EA2D3E0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"0A660644-7F0D-48DC-8A04-9976F3307167","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(1) Embedding","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":256,"x":0,"y":105},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A56CD294-1EFD-402A-8B22-D99F7C271860","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(1) Embedding","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 7}, {252, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"ABC65BF8-65C0-4B0A-BB70-889D7575117F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":210,"x":23,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3FA26F96-D8AE-4CC5-A38F-2E16C261DA4D","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":20}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0023809523809523829, 0.25000000000000011}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]}]},{"_class":"text","do_objectID":"3F62C4B2-2B5D-4F21-B12F-95D9605AB498","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(2) Processor GNN","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":395,"x":1353,"y":507.8760330578513},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C25BC2ED-246D-4137-8497-916C4E7C4171","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(2) Processor GNN","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{35, 7}, {324, 35}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"C42F8083-0B60-44EE-8CBB-46615176D3EA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":401,"width":343,"x":983,"y":274},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DDE6339F-B874-4C07-BEEE-5E0DB7ED84BD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"46BB867E-5AD1-4F99-890A-03BB396FBA74","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Latent Input Represe","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":269,"x":37,"y":317},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69856A0B-11BE-4E73-B0AE-990771E04A89","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Latent Input \nRepresentation","attributes":[{"_class":"stringAttribute","location":0,"length":28,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {264, 77}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"E54119EE-4B61-4015-AFE2-CE15FCB6175C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"37CD1906-FAD2-40D3-8346-51CC5BE013FE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"D32BB197-CCC0-4309-BB29-4D3A119CF98B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"25FD36FF-3B34-4781-840E-AF86A6811F94","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"A811F762-4B54-403A-A3B2-9DED05129D80","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":162,"width":241,"x":51,"y":46},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EE1DBBA1-8C01-4FA2-B622-5BA7A2D290F0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"FC9CF136-DE90-48BC-A1FF-549DA1B6D22B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":25,"width":182,"x":30,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BB15F538-A771-4C69-8275-4859DF322A10","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"AAEACA7C-54D7-46DA-88DF-E833BF517BD8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":103,"width":36,"x":176,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C93A7366-BCA6-4DBC-A20C-BAE69F2A4A12","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"DA7311DD-CBD9-47B9-A7F5-FD7A9A4FA0A6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":146,"x":30,"y":55},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"372062EA-AC8A-46C9-91E4-8E9C5B964EA9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"293726F3-E653-454E-B551-D01B7063A703","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":0,"y":25},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4C54C984-FA5C-4906-8D1C-88B861579165","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"8FCFD13E-33FF-4182-93B6-A8D9AE1B17CC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":146,"y":102},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32486793-BC29-4CD6-B887-939E5B99216D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E13AC8D7-EBD7-4BB0-9147-4C0689F79902","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":181,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2DE358E1-DE30-4CB3-B7EC-991D6FF3A88E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]}]},{"_class":"group","do_objectID":"3F5B1241-95BA-4256-9883-F38D6A85373B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":403,"width":485,"x":1699,"y":270},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F0CE21E2-20BD-4F17-ABFB-57903C412567","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"A8A04802-996B-4010-9192-704A40696F41","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Latent Synthesis Out","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":485,"x":0,"y":319},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B03D7FF5-DFE6-48F3-80F8-FDB2A5FBEA88","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Latent Synthesis\nOutput","attributes":[{"_class":"stringAttribute","location":0,"length":23,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{97, 7}, {292, 77}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"41D8CF0E-7AEC-4625-A1C8-C3B0D59269E4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":71,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5D59FAA2-72DB-4E9C-B733-F2C94FE4126E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"701DD707-024C-4936-90AD-9A7E70814C0C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4B8AC5C1-3DB4-4E86-9D2F-DD680A0F7050","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"0611370C-4387-45D9-B3E6-42EE967F3220","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":162,"width":241,"x":51,"y":46},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6CEF152E-50AA-4344-A7C1-5B9F2BDED8A7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"1B8F1526-6A92-4982-88AD-E428F002C08B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":25,"width":182,"x":30,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8F47D2FE-73CA-4333-8DB9-A5217F0264AF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"8055D935-3028-4D39-B234-BA17987B5F07","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":103,"width":36,"x":176,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9085F9FA-10DA-4DD0-A6F8-EED41907B974","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"A97CB5AE-FF20-4E41-B6FB-4A42E4E33C8E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":146,"x":30,"y":55},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7C50602B-3296-422A-B7C8-6F4366054041","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"A00821C1-9955-45AE-B169-71A95C75286F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":0,"y":25},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16F60D91-5B98-4A8C-8531-E9EB07E91C61","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"EDAC3133-FE4C-4280-B5C8-82928908148C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":146,"y":102},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7482B91A-DCA7-41C0-9C38-6071A53EBBAB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"6044160C-0769-4BDE-9DC5-12353BB8290E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":181,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"80491ED8-979E-4FED-A21D-24C5D80FFF07","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]}]},{"_class":"text","do_objectID":"AE961CF3-3F76-4898-A097-99C4F260CC95","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(3) Decoder Network","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":395,"x":2131.5,"y":458},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6FD36944-67FB-4AF2-AAD5-D04ACAB9FDCC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(3) Decoder\nNetwork","attributes":[{"_class":"stringAttribute","location":0,"length":19,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{97, 7}, {201, 70}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"shapePath","do_objectID":"73834FA4-1973-45B9-AC46-7B50537670F6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":210,"x":1445,"y":421},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"67D3C4DD-BD8C-4585-84E6-84150A8A0F9E","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":20}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0023809523809523829, 0.25000000000000011}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"570EF8DF-77D3-4640-AD4A-06B6E07D4BB7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":329,"x":2184,"y":421},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B31AC48F-58D7-422E-9B9D-2364DB797B09","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0015197568389057777, 0.49999999999996092}","curveMode":1,"curveTo":"{0.0015197568389057777, 0.49999999999996092}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0015197568389057777, 0.49999999999996092}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0015197568389057777, 0.49999999999996092}","curveMode":1,"curveTo":"{0.0015197568389057777, 0.49999999999996092}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99848024316109452, 0.5}"}]},{"_class":"rectangle","do_objectID":"B27EE6DB-3C3D-487C-A576-BECDEEDC9BCE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":79,"width":63,"x":2742,"y":379},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"365E4A5E-A163-4C0C-B079-B7E685A7F3D4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.7568627450980392,"green":1,"red":0.6666666666666666},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34367/old/figures/pages/D3C15514-8F9A-4089-BAE4-F507E02C6B90.json <==
{"_class":"page","do_objectID":"D3C15514-8F9A-4089-BAE4-F507E02C6B90","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DED26A81-4E8F-4413-A343-D1324B0ED833","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"F6098229-3541-4BF1-8306-8145D9F55E8D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"synthesizer-overview","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":378.0000000000003,"width":731.5,"x":217.5,"y":216},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"94F7C309-0570-4C5A-8D70-8A94B56E0260","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"78E6BA01-1558-4BD8-9DE7-A085E197F858","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":142.5000000000001,"y":42},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"004295EA-F0FB-4046-AA71-6A9C122B1F7A","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"F162123F-B23D-434F-B45B-AB33AE471B08","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":116.5000000000001,"y":277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7B886380-8934-4041-AA4D-5B36778993DA","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"027A8E8E-FD9B-4280-9E87-6FF191F4CD65","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":353.5,"y":277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F2D7FB36-F365-424E-B47A-2C31DA213C75","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"0C2E7485-3C64-4BBC-B40B-388A3848C95B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":342.5,"y":42},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ADC1DFB7-1924-4DA7-8B2F-6EF585F9B0C1","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"7F8D44E8-3022-4D1C-B629-085304899BCA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":538.5,"y":42},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4F3A147A-5D79-45D4-B0C4-E85368B39A09","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"group","do_objectID":"05ECDE98-6176-478F-88EE-F88C168AE131","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":87.00000000000003,"width":64,"x":230.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"997D9CD8-2404-4AAD-8B32-1BE64BC77CA9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"ED0B7353-A341-4A93-887C-E66D0EE7336F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.2409972299168999,"width":42.14634146341463,"x":14.64915572232644,"y":29.04016620498612},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1949981F-4158-40E2-A31B-D850C9DEC798","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549854, 0.75000000000000011}"}]},{"_class":"shapePath","do_objectID":"AE7B165E-DED2-453F-835D-CA94511441C9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.32825484764543,"width":0.120075046904315,"x":7.384615384615358,"y":36.51108033240996},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0D272F96-A476-43E1-944A-AABA66FB46E2","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.3474576271186469}","curveMode":1,"curveTo":"{31.999999999999989, 1.3474576271186469}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.32485875706214756}","curveMode":1,"curveTo":"{31.999999999999989, 0.32485875706214756}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"1B4515F7-D68A-479F-93B9-D5651415ABED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14.45983379501385,"width":0.120075046904315,"x":7.264540337711082,"y":14.70083102493078},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FFD8FA98-B0DE-4371-98F0-DE51226207D9","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 1.5125000000000037}","curveMode":1,"curveTo":"{31.999999999999972, 1.5125000000000037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999867, 0.99999999999999656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 0.0041666666666676788}","curveMode":1,"curveTo":"{31.999999999999972, 0.0041666666666676788}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"D20B4A2B-D20B-41F2-9D60-C3A4C27ED8E1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14.45983379501386,"width":0.1200750469043115,"x":56.97560975609758,"y":57.8393351800554},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"34635C9E-BB26-4495-B774-BEEE2C1ED6B9","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 2.0208333333333393}","curveMode":1,"curveTo":"{29.999999999999964, 2.0208333333333393}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 0.51250000000000151}","curveMode":1,"curveTo":"{29.999999999999964, 0.51250000000000151}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000045453, 0}"}]},{"_class":"oval","do_objectID":"31C60889-D13E-48F7-BFF9-5C21144205BF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":0,"y":21.81024930747924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"72205E59-665C-4390-AFFE-DED51D865570","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C53E7B3A-1C0D-4917-A4B7-189386E6F7FA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2A0CF06C-D608-4CBA-93FC-980903156C8E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E5F3A418-1FD3-4D5C-924B-D6C4431E6247","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":49.35084427767356,"y":72.29916897506928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DF80FEE6-2CDD-42A3-8079-A3032D10E261","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B223BDB8-DBA3-464A-B0A5-868940A8D9CE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.64915572232645,"x":0,"y":50.48891966759004},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C71DB0F7-3E79-4191-95CA-0D300862EB83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"CDEDC8C2-30F3-436E-B964-F4ABFED948BD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.64915572232645,"x":49.35084427767356,"y":50.48891966759004},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2111EF47-8605-4CE3-89D9-FB3C7D2ADC0B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"BE8CFA79-A2A1-485A-ABD4-938CC5DDF3A2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":49.35084427767356,"y":21.68975069252076},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD8010D2-6C1D-4B56-93F4-4B7E98448ABF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C80240C3-A02A-4142-B0D6-C3A803563E80","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.003126954346467,"x":5.163227016885571,"y":25.79916897506928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FA66EB6E-FE46-4F2C-B40E-5C1AC058B98D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"485D45EE-E935-4D08-B2D5-9AF51A4EEE39","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.00312695434647,"x":54.75422138836774,"y":25.79916897506928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06219BF5-68BC-49B1-BD3B-4130E089A439","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"CA8DA48E-823D-4EB0-8096-DE4CA05A1CC7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.003126954346466,"x":5.043151969981238,"y":54.3573407202216},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"89DF3FC3-0564-4C53-A191-C90C0487F4D1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 6}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"244EE16D-9F32-4849-8DBD-B8C74BA65B7E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.00312695434647,"x":54.75422138836774,"y":54.3573407202216},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA809FDD-5175-48F8-9992-572A8F094B53","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"39F127AC-B47C-43B6-92A5-8174102C8D54","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.003126954346466,"x":5.043151969981238,"y":3.988919667590039},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3B3403A1-FC99-43FD-A8AA-0FFB3226B4BD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"EEA592CB-DE4D-4E8F-B9FD-A4CE2F975004","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.002501563477175,"x":54.99437148217635,"y":76.16759002770084},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"418CED24-84B6-47BE-B298-2BAA9CF52338","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"1A98CED6-5774-443B-AD57-F1EBD4DA1A94","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.002501563477173,"x":2.641651031894924,"y":39.65650969529088},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D192B1BC-DF2D-4C1C-B321-03ABD7ACA060","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"ABFE6F93-BC2B-4A33-8706-6E99A3B19662","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.002501563477175,"x":30.37898686679176,"y":21.46121883656508},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EA6C2F26-3ECF-45FC-9F02-74708961B841","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 5}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"text","do_objectID":"4F61F8FF-EDE3-49D0-9195-8A25F2ECB3CA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Configuration","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":136,"x":408.5,"y":109.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"44FC39FE-E93C-415E-8433-B74E751E43E2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Configuration","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.3333333333333334,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {134, 20}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D19740A1-4594-42C1-9444-AC1D91721B0D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Routing Behavior","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":89,"x":221,"y":97.00000000000011},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"14C6A172-D6A1-4945-9212-C8E6B9C6BECB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Routing\nBehavior","attributes":[{"_class":"stringAttribute","location":0,"length":16,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.3333333333333334,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {87, 40}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"10871818-4A65-4BB2-9189-2EFE0F1B1297","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73.33890789464236,"width":125,"x":0.5,"y":7},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F9C69489-D50B-4B86-9FF9-77F20387D505","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"D6C0B9D8-FFC0-4180-AFDC-6C7B9FE2AD88","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73.33890789464236,"width":125,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BFF4C3CD-FB62-444C-BC3B-3BA389377B32","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"C7AA630A-EB7C-418C-8160-7E9C8BEE44C2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73.33890789464236,"width":125,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D129A7F0-AEAD-4F60-9016-FAF46305DC87","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9488326362941576,"green":0.9488326362941576,"red":0.9488326362941576},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":2.5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"3B625BA4-0573-49CE-BD61-7CEF47431D6C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fwd(A,B,N1) not fwd(","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":50,"width":110.9154929577465,"x":5.809859154929575,"y":4.957336936947254},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA01EDA7-D03E-4E2C-8B5A-16AA96C6FD64","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":8.925000000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1487500071525574},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"fwd(A,B,N1)\nnot fwd(C,B,N1)\n\nreachable(D,A,N1)\nisolation(A,B,N1,N2)","attributes":[{"_class":"stringAttribute","location":0,"length":67,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":8.925000000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1487500071525574,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 1}, {109, 49}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"75B5BED2-7854-49FF-85F9-E5436678A42F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Specification","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":129,"x":0,"y":109.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8D22CBEC-7386-4629-9626-4663051C74C5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Specification","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {127, 20}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"4535937F-5752-4679-AA51-2F6547953F44","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":108,"width":136,"x":198.5,"y":224.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A18F0D02-075E-4E0C-9894-36ADDC45B636","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"52702118-7178-4C1C-B8C0-3087A72440C0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":108,"width":136,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E127A9A0-289D-46A1-96B8-7854D7C3DB5B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"2CCE8FF8-68EC-40AD-813D-E8C96A800E75","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64.79999999999997,"width":95.5,"x":20.49999999999999,"y":18.08372093023256},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5B554E45-194F-439A-BFA4-A585512E1F6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"B3C2C307-9BE2-4C4F-8471-00AD0FE40234","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":9.999999999999998,"width":72.12033195020747,"x":11.88796680497927,"y":12.00000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"00CD555E-3B27-4686-8271-79E53E340B36","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"366122F2-8D0E-4A30-984D-BE223B327E54","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":41.2,"width":14.26556016597512,"x":69.74273858921163,"y":12.00000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"79CF203C-EAE8-4074-99D1-C231729D2C89","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"28B676B4-6AA5-4F1D-9F46-629A0A4DF8AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":31.2,"width":57.85477178423236,"x":11.88796680497927,"y":22},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C14C62F-92BB-4BD2-92BB-B26F7562562A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"AA841CDB-CE05-4070-8F2A-D80B9BB5F78A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":23.99999999999999,"width":23.7759336099585,"x":0,"y":9.999999999999991},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"619FE199-656F-47A2-925B-1727269DD568","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"50AD97EB-C868-402F-BEE6-A2E3050D022F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":23.99999999999999,"width":23.77593360995851,"x":57.85477178423235,"y":40.79999999999998},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C59FEF71-19CA-47B3-99B8-E8C303325FCA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"13A21D33-3A9E-4F7F-AB8B-A267CFC0D7F1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":24,"width":23.7759336099585,"x":71.72406639004151,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C35B3FA5-96AA-46B6-813D-6BE41FC87DB9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]},{"_class":"text","do_objectID":"B1527AF6-1285-44FC-BC61-34211001B0B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Learned Synthesizer","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":344,"x":93.5,"y":354.0000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7A02B0ED-02A5-40E1-8191-54EBC1813848","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Learned Synthesizer Model","attributes":[{"_class":"stringAttribute","location":0,"length":25,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{39, 4}, {265, 20}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"FC6BF989-3D74-4686-9A3F-C57D63C05602","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":18.5,"y":246},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"914EC539-62C5-434F-81FF-418BA8B14D1B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"F5A951DA-0268-464D-9C7C-E6302B87A324","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"330584C9-F3FC-42D0-95D6-39CA883C427C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"767A947B-07DD-410C-9D44-9ADF52016AD1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Input","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":41,"x":25.5,"y":22},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"600B13E8-2680-4AE4-83DC-874411C1A0A3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Input","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 3}, {39, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"8C21BEE5-7444-4B6B-B66E-25F6E1559599","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":441.5,"y":246},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"78379250-D883-48AB-9A05-4CB8928955CF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"2ABB1A07-7793-494F-99B5-ED240648A49F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A1226A1-2FF9-40EA-9572-D73A1A625E3F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"6AB76526-FD78-4E31-8A89-AB2504493A3A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Output","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":55,"x":17.5,"y":22},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87B5E70B-22AD-42D6-95EC-8E889788B66E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Output","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {54, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"shapePath","do_objectID":"53706BF6-9291-467A-8E70-8339745564C6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":75,"width":1,"x":67.5,"y":155},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ACA7974A-2B85-4278-A038-3E71A7F39B1B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[10],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999994, 0.0066666666666666723}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99333333333333318}"}]},{"_class":"shapePath","do_objectID":"120855D3-9A11-4563-B15F-4AA773CD12A7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":75,"width":1,"x":485.5,"y":155},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"58348DCF-2201-45D6-A155-005F46628222","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[10],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999994, 0.0066666666666666723}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99333333333333318}"}]},{"_class":"group","do_objectID":"FC5C407A-2AE1-4BBF-82E9-AFB575D687FC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":101,"x":630.5,"y":3},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10CB09A7-0716-4C8C-A9B1-8FF446DB3C9A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"687BB489-3260-4D37-A479-420DE39AC933","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":101,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"04B68A0F-E95D-447D-B36F-536F2CB7ABA7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"76EDAFBB-221B-467F-AC7B-B5941FD3D18E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":101,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8B49B36-11DA-45BC-9DB9-2D4DD73B789B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A82205FA-0E89-4623-B55A-000F57AB7751","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Generative Process","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":86,"x":8,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A5FCA2FA-176D-43A7-B74F-A0F899C8457B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Generative\nProcess","attributes":[{"_class":"stringAttribute","location":0,"length":18,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {85, 32}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"52B80EDC-09E4-4F05-B33A-93EB55F28A4F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"simulate","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":62,"x":348.5,"y":59},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D4733F0F-37D2-47C6-99D6-F00A3998BFE5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"simulate","attributes":[{"_class":"stringAttribute","location":0,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {61, 13}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"23A6481B-53E5-46D3-8661-5270AEA8ECA7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"extract","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":50,"x":158.5,"y":59},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ED8B1CC2-B5AE-4FD5-89A5-6BF94472A988","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"extract","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {50, 12}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"997BA4A6-5424-4F55-A4D5-653924D84216","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"supervise","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":71,"x":79,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"82E63866-B9E9-4BC5-821F-3B21D8623334","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"supervise","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {70, 16}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"C4F6D8B3-6156-4571-BECD-072E0A390524","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"supervise copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":71,"x":407,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8DC9CE14-3708-4F06-A069-15439CC768E2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"supervise","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {70, 16}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"F1E43AA6-3F92-4DF7-8F24-199F37A0121B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"sample","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":54,"x":547.5,"y":59},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3419E4D6-2596-43B1-940E-60A59E2EAFF7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"sample","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {53, 16}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"A42C9879-9716-421E-9B8C-888C3D50A335","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":87,"width":67,"x":446.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"60062AF1-B91B-415B-A5C8-191E9A2C6C6B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"25632F0D-CF51-42C0-9E2D-E70B291162D2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.120498614958457,"width":49.83611054182205,"x":7.378647434590128,"y":29.16066481994462},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7489E3B1-F8A2-474F-8835-EE49A8A4CBA0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"5EA25E0F-E70F-4431-8245-C0EE6DFAEEAC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515236,"width":49.71514910846813,"x":7.378647434590128,"y":29.28116343490307},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B2AEB844-A6A2-4F8B-BF2A-07358CAEDF8A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"F4D5C7E1-6447-4DF7-8CF0-2CC63D421FBF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515236,"width":0.1209614333539362,"x":7.439128151267157,"y":29.28116343490307},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"252458E2-0557-481C-A0F5-B82631AFDA1D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"99C686A9-3487-4F33-BCD0-EF1AD2F6E245","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.93074792243769,"width":0.2419228667078741,"x":7.318166717913213,"y":7.350415512465386},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FEDFD1CF-3DF4-4C9D-A28C-EF913E4A6C1F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"A8125BA4-58D1-43DE-BAA8-1813460ABD39","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.9307479224377,"width":0.2419228667078883,"x":57.15427725973529,"y":59.64681440443214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"375549D6-C87E-4D38-935C-76ECE5F67BD1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"83D7AF51-B116-439C-A882-81939CF045B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515236,"width":0.1209614333539477,"x":57.15427725973529,"y":29.28116343490307},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3C6DE9C9-5710-4D59-88FA-50DBCFEB206D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"022756EE-2E95-4865-9154-8F5E0DC9ACCC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515238,"width":9.555953234961038,"x":57.44404676503896,"y":29.22091412742385},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B53ACB87-297C-48A3-AC6C-8D0A38437698","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"656F5745-3AF0-458C-AD42-ADB241CC7213","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":49.8361105418211,"width":11.20637119113568,"x":26.68088303185171,"y":-1.420825354013065},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"71AA0EE1-33BD-4176-B9B8-3D515F055F23","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214502, 0.16551566224734077}","curveMode":1,"curveTo":"{0.98903615697270397, 1.0842021724855044e-19}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270397, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119010811, 0.83783632733723135}","curveMode":2,"curveTo":"{-0.0036902158117898569, 0.16216367266278722}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.376865005562472e-05, 0.50000000000000955}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270397, 1.0842021724855044e-19}","curveMode":1,"curveTo":"{0.99816007339701551, 0.83218232891400556}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, 1}"}]},{"_class":"shapePath","do_objectID":"9A1BDABE-58B4-476D-B774-9CB03055EFEF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":55.83717495289568,"width":6.918904577222812,"x":27.19182899995313,"y":13.02320879295574},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6CF3CD87-AD4F-4121-B226-187A8BCD447E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9802199138122426, 0.16551566224734077}","curveMode":1,"curveTo":"{0.97629663578704295, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97629663578704295, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0080724842978494755, 0.83764156143898683}","curveMode":2,"curveTo":"{-0.0079432307246380431, 0.16196890676454256}","hasCurveFrom":true,"hasCurveTo":true,"point":"{6.4626786605730124e-05, 0.49980523410176497}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97629663578704295, 0}","curveMode":1,"curveTo":"{0.99602215662088656, 0.83218232891400568}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 1}"}]},{"_class":"oval","do_objectID":"423167CF-C146-46E0-A011-948FDC0A8753","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":0,"y":21.81024930747924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4DF986BC-37D1-419D-9526-CE32FC699339","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E7E8F773-F452-49B4-93A6-39641B0BA46F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"47BB2883-0049-4D06-92B0-D9DA3D5DC2FF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"70EF5516-6777-4BC7-BC22-757356B0726C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":49.71514910846813,"y":72.29916897506924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B917CC90-99B1-4A70-B822-9BF4562C14EF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"BD90912C-153B-4263-862A-15452F0753AB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":0,"y":50.48891966759009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CECDA711-31B5-44C3-B74C-B8868C47E08B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"879ECBEA-FE23-41B9-949F-FB174CC43684","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":49.71514910846813,"y":50.48891966759009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"86887F8E-B160-4E0A-9D48-8BF79EE6209B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"EBCE63E6-B5B0-4E8C-8755-555242172D78","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":49.71514910846813,"y":21.6897506925208},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A6744CD7-F509-45B5-8294-3F4A63235828","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"D702B85A-E8C6-4D35-8A86-BE063C2E1B81","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.838457334157483,"x":5.20134163421925,"y":25.79968928788012},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"198C8A66-BDE3-42B6-A74E-B565D1632FCB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"95A3744A-3C5F-4A53-8DA7-9EAEA053552D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.2336501673878,"x":55.15841360939528,"y":25.79968928788012},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C521D288-DF36-40AC-9658-4F2C3ED64117","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"6FFBA04D-3003-4A09-B3AF-680B092AAA29","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.838457334157482,"x":5.080380200865307,"y":54.35786103303253},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7430009F-93AF-4636-9373-B73FE384F3AA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 6}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"C1E18156-881A-4D32-A488-C58482F719DC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.838457334157475,"x":55.15841360939528,"y":54.35786103303253},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3CCD2323-67BF-4B91-B958-31621706B9A0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"35EDB716-D1A8-4CE9-8C99-FD6F03D23E9E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.233650167387795,"x":5.080380200865307,"y":3.989439980400884},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9045E273-3DB0-4DDE-AD31-51BAF476D17F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"2A222320-2B01-4603-A4D1-0DB3EDFAF33D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.2336501673878,"x":55.40033647610316,"y":76.16811034051177},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10E7B6CE-4727-468E-8189-0B0F5140C62F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"F1713D60-F958-48BB-9BEB-62117D995E67","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":3.628843000618115,"x":30.60324263854601,"y":21.46173914937597},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8B62110D-223B-4A09-990C-67C0989776B9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"FBB4C993-4837-4D1D-9353-36414863D5BB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":3.628843000618104,"x":58.66629517665954,"y":39.65703000810173},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C34CFD2-E9D4-4276-B2A8-B997019A03EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 6}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A5C8E4F0-A778-48B9-B198-7AE7C16EF40C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":3.628843000618112,"x":35.68362283941143,"y":41.70550646239537},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C9209EE-162F-4A33-A568-70E2AB3B6D14","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 6}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34367/old/figures/pages/EB0575C0-53E6-439B-967C-94B3938B0C70.json <==
{"_class":"page","do_objectID":"EB0575C0-53E6-439B-967C-94B3938B0C70","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A93366AC-776A-42EE-AED8-9F8A32167113","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"C1B932A9-31ED-4333-9712-8D0A7C76FB29","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"networks-all","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":1046,"width":4724.273333333333,"x":-449.7733333333331,"y":155.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"17459580-A3AE-43D8-A1F3-88F5EE12DABC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"75B65E67-8E82-4305-A411-31340AA71EF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":722,"width":553.8955528408449,"x":691,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"96ADCAA4-980F-451E-A222-CBFF386ED7B2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"5EBB84B5-B0FC-4A40-8ECB-5C04DA0A7F79","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":61,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7F50C57A-9C83-4131-B3F8-2B5397FB05BC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"7FADE731-0F3C-4B17-83EA-179EA9A36E18","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":61,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"41052918-CBA4-4D2F-B552-1B8515F577DD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"888A671B-CEA0-425C-B6CA-6CE9B501DABC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":61.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"728B81E8-76B9-4FEA-B770-375A4F040BB0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"592A9190-3EE8-48F0-A57C-97723AC2E2BA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":60.5,"y":61},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E1F345CD-B0CE-440E-BA97-A3FFB551EC95","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"BBFA7464-99E4-48F1-9CEC-723DD3C2E332","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":472.5,"y":495},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"01C7FC93-DB6F-49FD-8B57-6964D7AC4191","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"01D169AB-3097-42C0-84EB-61C64228D297","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":472.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8268C203-9AF2-4F24-9636-A4FFA3B5453C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"FE50EDF7-37D6-4F00-963D-97E65CB3CAA1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":474.8955528408449,"y":242.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B6FFD34B-50E2-4C61-8822-06CDFBFBA2CE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"B5FB44C8-9669-4C34-8447-1A1548C1F3F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":220.3955528408447,"y":-11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"007A5F13-007D-424B-B559-E4814DAAEEA6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"7DE3B443-83F6-4DD5-AAC7-E74651A87097","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":224.7723511495175,"y":108.6298457411079},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"729AA119-9B78-49A4-9E8B-8DF8B0982392","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"14069508-3418-48A2-9037-DE817F4C6AA6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"17752DA9-29B0-45E4-93EF-CF2135878C37","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"4E28EEB7-A820-49A0-9979-01FC7A15C660","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CF27646A-8674-4C62-8F7B-91739F8BADE6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"290ECCD7-4A5C-4E52-9EC0-EC097B1934AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CEADBECB-0076-4ECB-B477-FE4DA90A2BFD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A8D39E64-C052-426B-B286-EB7D7E61EAC6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A33D911B-FC50-4A73-BE1F-A9916952E5E1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A7056E76-9490-457E-8849-88DE4A609B81","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06D16552-F642-49CA-AE8D-6D0E90E95198","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A20A4F2C-D558-40E4-BE95-082A4C75D685","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC445377-3486-4A9D-BAEC-D3B7A570CC2A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"D0281684-3755-4012-B4E9-18719968E9EF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":43,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0A0919DF-C00C-41AB-8B2F-54F4107A00C2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"5B5D0FAA-EC09-4FA1-96E9-CD2AEF8DC9D0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":456,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"805A06E4-912A-40F3-B9E9-A1C1765EF3D9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"6C9F9DAE-2A14-4C63-B39B-9AA76DA6D5FC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57CAFCD5-0E72-47B5-9551-CDA0CCE8A06A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {33, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"97FDC07A-8BDE-49A3-9DBC-2D9CE911A798","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":456,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"25ED74AF-6B68-4232-9C72-70682D3EB9E1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {35, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"97C94A2A-01A9-47E0-90AE-C71024D033EB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A6682BA6-69F4-49E8-BC70-8B2588D52D09","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3B52272E-BC5B-4B90-A242-215CB90EEE2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0573A97A-3C8C-479E-9DA4-BADB79E60BCD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"CEBC59A5-79AD-4463-BCED-83F9EF4F8A16","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA22A8DC-6693-4A74-9B5D-0D889980070B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D989DA3A-0A1F-48AB-B705-9BCDD38AA82B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":485,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3CAE81AD-A250-4F78-A63A-70F7167B3E53","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"10B75492-F001-41E3-9F0C-702768A65A23","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":295,"y":346},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"858AEA19-F0E2-47B3-BC1B-73B5D944C07C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"text","do_objectID":"9C475A8F-FF50-4F68-9117-FFBF037FE9EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(a) Network","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":378,"x":772,"y":963.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A625D8BB-9A66-4650-86E7-51F9BC9D69AB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(a) Network","attributes":[{"_class":"stringAttribute","location":0,"length":11,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 14}, {376, 64}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"A2C16BC0-119B-40D2-A4D1-22DFFDCEAC3B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":712.7733333333331,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D8DB7835-36A5-4BB2-A4C1-C44BBB6AB169","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"4AECEB1F-D3DF-4E82-8FAE-45799BF9285D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":898,"width":733.0000000000005,"x":1543.773333333333,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"181F27BD-172B-46A3-8A25-E3E599A9AF73","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"241E3F57-678C-4507-A62C-FF83924A5421","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":61,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FAA11FF2-31A1-44B4-AE64-E8F161B79FDF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"0F48D376-4CE3-4EB8-BEB0-4CBAA99BB3B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":61,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B299116F-5BB3-4E97-9038-8B103C6EFD24","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"FE5C2CE4-0F22-4B91-B1DB-2664047D2750","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":61.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D1D37804-EC88-41B5-9B19-7A565A6EF753","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"2936EE15-CACE-40E7-A229-51714EB9B4A7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":60.5,"y":61.00000000000006},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CEF6ECD3-836D-4C08-BBE3-948A50A07B3D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"A0368F7E-2972-4577-B62C-5DF06043C42F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":472.5,"y":495},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1111A570-92F0-4AA7-80F3-F4F6A40FB968","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"DCE716B3-1933-4731-80BC-9E7446E7968C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":472.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"762F22D5-60A5-41BC-8FA5-3FEB558B64CE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"A7F8B2F9-889E-4235-B133-25B1D55F8BF1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":474.8955528408446,"y":242.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7804B00-5C6A-435F-957B-C56A80B2EF36","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"CFCE6F5D-94DD-4F63-B379-CF1FAE962E5D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":220.3955528408446,"y":-11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"205E4EC6-0B80-4A42-AE72-C4CE588F59D7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"843D7CD9-B905-4ED8-A960-1696533B7335","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":224.7723511495174,"y":108.6298457411079},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7B8709E0-851A-4C81-A6B9-CD877449BCE4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"A1ECE315-1094-4829-BAD3-DE5D5F0C9F2F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A2E8B80D-D940-42FE-A628-F8567FA85526","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A3D76173-6193-4CE3-AF89-3233E8797CE2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":2.842170943040401e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24BDB972-A23A-4AE1-8EA3-5A0E4C4F6936","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DCB766C5-D499-4DB6-B41B-971A4758035A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6783AA57-57D9-48A7-BB5A-2F6FD6F0D910","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C1D82E30-F28F-4F01-AC1A-F936CBF13712","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ACD0C524-B1A5-445D-95FB-5756EF2440E4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"30535F84-7915-4660-A655-36F0BAFB248B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA81834D-431B-4F25-88C4-BCE0055B293A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B4CA78C4-D173-4A79-B32D-44979742EEF6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1549F517-B02E-4F7D-9C8F-205E994B700D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"89E65D8D-A473-46A2-A28B-4F758A105507","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":43,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3062FF05-322C-4E97-86C8-4CED40A237F3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"42FD58ED-662B-4104-A9E4-9BD7A9B28316","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":456,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F22C7B65-0CAA-4794-AAAE-EF56453C9527","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"AD24CCB8-6C84-4FA1-BD69-B3CD2F1CB0E2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"09A22254-5581-4D67-A84F-423559568D73","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {33, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"BE21D810-C848-4741-B884-348093392214","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":456,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9B20CA32-136E-441B-BC3D-8F0E8F56AC0D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {35, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"592D5135-003E-413F-9600-91470B0CE103","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42,"y":33.00000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C9C3A33E-D666-4733-B83F-89D5BBB4062B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"436797A5-38BE-4A50-B4A5-D93E717D3668","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D0970D73-AAD4-482B-9C75-0709ABD5ACDC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"45152FC4-38CC-425F-8B43-4B35F6BDA4E7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":22,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8DBBD741-95B6-4555-8992-9CC13E0054C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"55D343ED-6DFC-4AF1-B0D3-30B9F186767D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"43F28D25-3FAC-4508-9DDB-660E0E74CCBB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8AD26059-F71A-4917-9381-739CC4C3562F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":485,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"112C91B2-C218-4066-986E-D192284E411B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4DE7CC2E-677E-442C-8B74-7EE9D7C358B0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":295,"y":345.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2C30BFD0-1831-49BD-9787-66791D47B7D3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4AFE121E-C59C-44F4-94C0-A00E1D2FD876","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Round 1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":251,"x":143,"y":820},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"63A3258C-0F6C-4376-AADC-806593AEFA9D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333333},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Round 1","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":1.183333333333333,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 13}, {241, 51}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"rectangle","do_objectID":"B1C11423-677D-4D7C-A313-E358258B07E8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":146.0000000000005,"y":42.00000000000009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4AF5BD4D-DF7B-4782-B67F-E74E8A3C7281","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"636DF482-E456-46D2-877D-F1E73BAFF698","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":197.0000000000005,"y":33.00000000000009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C04B295F-8F39-4683-AB9E-8344CB0CA10C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"1E75D1B3-5124-49CE-B4B0-E21005BA624B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":608.0000000000005,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"26D402A5-FEF4-49A3-AD56-52E676B52D3D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"triangle","do_objectID":"94DCDE97-3572-431F-B11E-4C7EE68D3FE4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":51,"width":51,"x":547.0000000000005,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"578AAA7B-9343-4137-B486-E38CC1B6B40F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false}]},{"_class":"group","do_objectID":"CD899597-1357-41CC-888B-012A03D64A70","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":898,"width":733.0000000000007,"x":2349.773333333332,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"208F50EC-EC39-4D69-A6BC-E0A11D51DAD2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"1A98B091-C98C-4A4A-984B-6E11F5C80313","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":61.00000000000023,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"08DFA38E-AD41-4D83-9FFD-3E0BD4D63D6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"770A853F-546F-4728-8401-0FF9175E3D5A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":61.00000000000023,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"873FF3FC-9C3B-4380-B38A-624E0A65BF02","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"393A44C8-D616-46F6-ADC8-E7B0601707D4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 21","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":61.50000000000023,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"00FD57CD-1987-4A26-B5F6-E0288F0DCE80","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"C5B529DD-B0AD-4328-B027-6C330CBA2B76","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 22","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":60.50000000000023,"y":61},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3BFBF773-8DE9-4649-876C-02159F20ED0B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"5B96EECA-FD2A-415E-90E1-4AF462F61D2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 23","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":472.5,"y":495},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52461240-7A73-4286-BEB7-692DAE2B6ED6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"206942B6-2A53-4194-8D85-5D69D16EF960","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 24","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":472.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E285FAC7-1294-4251-9792-F02C5F82092D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"455801AE-AE48-4B1C-93DB-B197C27DC9DB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":474.8955528408451,"y":242.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1DC84AA8-BDB3-42B6-AA90-D6615BAEC291","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"E9BA1949-40D6-4816-BD2A-73D51A03DB86","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":220.3955528408451,"y":-11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0D4803A2-B714-4BAB-90B4-176D82E9BAA2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"94BB026E-722C-4DC8-BECD-761029F3CAE3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":224.7723511495178,"y":108.6298457411079},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"74E4272D-7486-485B-A932-A9860A6C9C4F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"CD5C3780-4445-499E-BB56-65CD83FE0EF8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":2.273736754432321e-13,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6A30EFD4-3871-41AF-9767-546E988CD17A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"6A47D96B-97B5-4DA1-A048-C05193EAD6A4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":2.273736754432321e-13,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C21B9601-38E7-4F4A-A3AE-7824984A33E6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"AC7444EF-A751-47DD-B0FD-278E9EFECD0C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A06FEB3-EE98-4D23-8495-9DFFEB2FE857","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"84A3F77A-FE9E-4DB5-8E0C-4DDD254AB8CF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 21","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":2.273736754432321e-13,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"75129232-2066-4239-BBAC-401B6FCFBD31","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"F7D0D805-AC0E-41FC-B07E-99CAEA9C058C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 22","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"95446E28-A1C8-46A4-9528-02F1B046052D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"64217B4B-AD38-4201-82CC-79CFE8C481F2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 23","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"05083609-28D9-414C-A3D3-8A89AFEC9A6B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"2B2A7123-2B26-40D5-B950-4B664BADCE24","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42.00000000000023,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"07E52DC2-2670-46B4-BBF2-5DD279FDF0D8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"CF4154B8-6EC2-4100-91C2-0510167BC4D2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"05E47655-6FC3-439C-87EF-4B0CCA13E8DA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"278BAD75-98AE-42A0-8A32-5CBCFA225BEE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":22.00000000000023,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3BAAFC59-9F49-43D2-85EE-3AAD85C3FEDB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8C6AC53D-4EA6-45F8-811E-1BAB78BD4301","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 5","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DD63CB0E-905A-4884-B0DC-90EF49D5EB46","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3BAF9342-A19D-461A-9634-2E64A1BB575A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":485,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"67D2F6F6-7EB3-4F14-91DC-85B9417C6E19","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"418B9C93-93A9-45BD-A4EE-576F9171911B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":295,"y":345.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9236B988-52E8-4668-9C4E-9EB3EB075134","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"1DFDF1DC-EAD4-4D3D-A11A-FD81897A5D5C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Round 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":251,"x":142,"y":820},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D3ADF027-EFD5-4533-9F58-A4437422974A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333333},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Round 2","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":1.183333333333333,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 13}, {246, 51}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4C72C878-C62F-47F5-A732-7DA44D03E222","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":197.0000000000009,"y":33.00000000000006},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EC34D664-DCE9-4595-8E76-AAF149FD9B04","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3C84DAC5-4C48-46E1-A0D9-5CFCD3F56CFC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":608.0000000000009,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC8CFE3A-C435-44BD-A1E2-1BBC03AC842C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"triangle","do_objectID":"82B0DCE4-0CD8-43CB-ABE0-0F76B7508AB6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":51,"width":51,"x":547.0000000000009,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"850DC908-1EBA-4E28-BA7A-FC064FE304DC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"triangle","do_objectID":"1EA7C101-EAAD-4CE7-A81E-255DE6D31513","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":37,"width":37,"x":482.0000000000009,"y":220},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4D4C033F-42FC-4565-807A-C15305B7E30C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"triangle","do_objectID":"9FE327C4-375C-484F-B53D-C686E6AE8DC3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":37,"width":37,"x":452.0000000000009,"y":458},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AFDCAE0D-17A0-4C09-AF15-5634C4910978","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"rectangle","do_objectID":"862DED48-133F-4CBA-A5EF-807325168D13","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":43.00000000000068,"y":224},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8D84B9B6-920D-415C-87BF-8F64100A6728","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"283AD711-DDF4-470C-ACA0-0F0B314A28F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":145.0000000000009,"y":43.00000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7CC719F-7A45-4C55-A4FD-7C7485F612CD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"D16A576A-7F66-4F5B-A7B2-873B416544C0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":32,"x":429.0000000000009,"y":223},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA8F908B-C531-4B97-BFDE-08CD79E674C7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"shapePath","do_objectID":"78131F4D-90E5-4163-82AF-93E1E6529360","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 25","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":3216.773333333333,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06221CC0-392D-4169-8822-485719002C12","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"EAE82284-0B20-4D2B-9E42-B299213948DC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 26","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":3216.773333333333,"y":244},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8D1C70C-D9E2-4D1B-89E0-57E84FFF7330","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"CDC8F3FD-92E8-4F11-8046-CC56B0AB1B41","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 27","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":3217.273333333333,"y":244},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B1866276-F2FA-42D6-9BC0-E85476FA8D4B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"25769DAF-021B-4E2E-8BA8-BC3480AB3FF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 28","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":3216.273333333333,"y":62},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6F7059D0-59BC-438B-A889-CB3096DDC505","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"9C3CECD2-6483-406D-AB68-56F27CF8C012","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 29","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":3628.273333333333,"y":496.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"28220961-E765-459B-970E-0620E3BF2FBC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"5A7FA486-A0FC-4808-B55E-ABBACF9AE786","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 30","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":3628.273333333333,"y":244},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"02444A75-4EAF-4F8D-8477-403CD7FF041D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"111C722E-C407-4275-B184-15788219B5EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":3630.668886174177,"y":243.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7487D9B0-81CD-401A-A424-A4FD9B840E4D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"7E0285B8-E43D-458B-BFAA-735713B39B6A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":3376.168886174177,"y":-10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4E5B7A58-F8B0-4485-A771-BDE5FD1F1AF8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"5683CA2C-4389-4878-824A-77CAC4ACAE6E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":3380.54568448285,"y":109.6298457411081},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6EAB730E-2530-42D9-B3C9-0B7010D999EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"282F8B74-52C3-4563-99A1-CD632855654F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 24","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3155.773333333333,"y":182},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8953E579-3B16-4560-A4B8-920F3B51CBF2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B6815C97-D8A1-40CF-B05B-44DD5812546C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 25","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3155.773333333333,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"573A8FC0-F5AE-4596-939A-419D71EA75C4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"CBA62E33-DE7B-49C1-8CC8-2247E19C537E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 26","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3566.773333333333,"y":601.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E9C32379-21E8-4753-BFB6-355F4FC0083E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"53DECBBE-E975-46C6-BEA6-E76EF41DD673","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 27","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3155.773333333333,"y":420.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BE7BCB6E-3A18-42F2-B602-892263C3DB66","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0A3AE8D8-767B-48A8-B8AD-CA5682C999AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 28","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3566.773333333333,"y":420.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A689FADD-656A-4688-B098-D65740E36658","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"176E3E12-7600-4E48-93A6-77B54E3EA3AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 29","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3566.773333333333,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A9742A3D-BA57-4C83-B930-DFB14C78DCBF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C4F68604-BF7B-44D0-B8F2-B80D5F996426","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":3197.773333333333,"y":34},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E7D6F8E5-9B1E-498B-A253-886CF19F50F1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3ED023BB-83EA-41CA-A95C-54F3E1CB1A3F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":3613.773333333333,"y":633.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"85BB8B65-592E-4803-9017-A22C33AEA6BD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"EC94CDBD-A2F3-49AA-BEAA-FFBB2B593FFA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3177.773333333333,"y":330},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E4F750D6-F533-4F8F-8D81-A248AD845516","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D56A353E-4152-4DD7-8976-66ADB1706B4F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 6","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3408.773333333333,"y":179},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4C2EDA04-C174-4B49-8978-4AC0DD27DB5C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"98113ED7-2A7E-48C6-8647-7EECCF167973","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3640.773333333333,"y":330},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F2424D90-EFCE-4E2D-9D4E-30D2296D4D6B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"25C1F904-FE14-44EB-A3E6-CF7F7FC9F7B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8 copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3450.773333333333,"y":347},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2D7ACD39-782B-43A2-8271-8BCB0F7222C3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"611C3C65-9847-4A08-926D-1443D6276B64","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Final","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":152,"x":3353.773333333333,"y":821.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"313BAB7F-1368-43A1-B6F0-324F795F8745","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333333},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Final","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":1.183333333333333,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 13}, {149, 51}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8818B945-BD7F-4A0D-8E05-83648A9A5A6A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":3352.773333333333,"y":34.00000000000023},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1FCA9FDA-4B09-4055-BF2D-0080F2E83EF1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"CEE6F936-08F6-40CE-920F-7EAE3473A4A9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":3763.773333333333,"y":633.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D4A56462-4122-4206-82D2-2B61DEE5AC8A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"triangle","do_objectID":"399E0ADF-FE35-446D-B90C-2B0FD667AB6B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":51,"width":51,"x":3702.773333333333,"y":633.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D3228EEF-E53B-4C7D-916E-77C56CD2499D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"triangle","do_objectID":"17CFE41F-9E8C-4FA3-9D24-A0596B8CF9BA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":37,"width":37,"x":3607.773333333333,"y":459.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5CC43625-1523-4200-8FFF-89BE025CC193","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"rectangle","do_objectID":"C3C51D84-1A65-4D7A-8EAA-90071634A41F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":3198.773333333333,"y":225},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1CA3C6E8-19CB-4674-84ED-C9E18EF26909","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"0A41F763-52FC-4901-BF64-10A944863C1D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":3300.773333333333,"y":44},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24A62901-841F-43F0-94FC-6437066D65ED","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"8C8670D5-7D04-4751-8DA0-EF77DD7E847F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":32,"x":3610.773333333333,"y":225},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C0B379B4-B1F1-4B81-9B27-084EFCA23DCC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"158D8879-77D7-4F94-A279-1F619EA05E5B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":32,"x":3200.773333333333,"y":464.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"82E50FA6-BA38-46E7-AF30-1000A3AF59BB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"A9EDB322-10FE-453F-A9A6-34961E4CBF14","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":492.6666666666667,"width":530.9999999999999,"x":0,"y":238},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9F935034-120C-4F66-BB00-3504D804B5F4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"EA875FB1-4165-4C0E-93A8-DD456E4AC2D7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":342,"x":19.11333333333317,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8572BA8E-C27D-465B-9622-0708D8A5F940","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"3D90199B-9CF7-4098-8E58-9265BCF0907C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":122,"x":0,"y":27},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4408EF63-BD3D-4DC3-A2FC-60761342318C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.7172131147540981, 81.749999999999972}","curveMode":1,"curveTo":"{-1.7172131147540981, 81.749999999999972}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.49999999999999983}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.7172131147540981, 81.749999999999972}","curveMode":1,"curveTo":"{-1.7172131147540981, 81.749999999999972}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"text","do_objectID":"367CF562-2EA2-49DB-B7A6-84150A27E581","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Physical","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":189,"x":153,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BB2A990B-E449-479F-AE57-816DF5E567AF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Physical","attributes":[{"_class":"stringAttribute","location":0,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {186, 47}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"A3744FE6-2E81-456D-8060-93EEDEFEF9EF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":518.9999999999999,"x":0.4433333333331575,"y":370.6666666666667},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90C4B512-0E4A-4471-8CB3-7AA36520365E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"64611BF3-03E6-405A-A83E-1DFBAC37EC74","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"057C1024-BF3B-4DC4-B2F0-9C09DB9BA65A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"05F4FDDD-5BEA-4844-B9B9-337CEC71E8E3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Internal Router","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":357,"x":161.9999999999999,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6BB658E1-B909-4220-B70A-B365E8E3734C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Internal Router","attributes":[{"_class":"stringAttribute","location":0,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {355, 35}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"B1AABD3A-F200-454B-A2C1-5B96A0317ADC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":530.9999999999999,"x":0,"y":227.7777777777778},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8BFC5AA-6175-4004-8322-3041392EABEC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"B91B122F-7B26-446B-8060-7F1560D4870D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 30","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A8960D3-706F-4E69-B1DD-CED29D83C6DF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"830EC12F-94E5-464D-8093-6D78F09FF339","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"External Router","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":369,"x":161.9999999999999,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"56677FF3-14C9-445A-8CEB-EF6569F02CF4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"External Router","attributes":[{"_class":"stringAttribute","location":0,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {366, 35}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"FF072AF6-EF2D-4B31-996A-20BD4DE5925B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":436,"x":19.55666666666679,"y":121.8888888888889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9F884CA6-B480-4FE8-AD8A-6BA4891501AE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"04EF648F-8028-4EB7-A226-9C29B8D86777","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":121.8955528408447,"x":0,"y":27.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F2A8DC69-1519-4A41-889B-9B492F940C6E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[14],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4036856388700181,"green":0.4036856388700181,"red":0.4036856388700181},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.2666217039306935, 481.00000000000102}","curveMode":1,"curveTo":"{1.2666217039306935, 481.00000000000102}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5455490249658812, 58.000000000000234}","curveMode":1,"curveTo":"{0.5455490249658812, 58.000000000000234}","hasCurveFrom":false,"hasCurveTo":false,"point":"{5.1469257555777798e-19, 0.50000000000000178}"}]},{"_class":"text","do_objectID":"4C8394CB-2DCE-4FDD-8C63-128B7BF6D378","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"BGP Session","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":283,"x":153,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"45D00912-9650-47A2-AAC9-A4521E030D9C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"BGP Session","attributes":[{"_class":"stringAttribute","location":0,"length":11,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {280, 36}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"1BFE1602-17D2-472D-8914-4F86342074EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(c) Forwarding Plane","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":88,"width":713,"x":4011.273333333333,"y":958.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"50648227-E1FB-41D9-BB75-9EA84925F63F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(c) Forwarding Plane","attributes":[{"_class":"stringAttribute","location":0,"length":20,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{24, 14}, {665, 65}}","lineSpacingBehaviour":3,"textBehaviour":2},{"_class":"text","do_objectID":"6A095AAE-82CC-4D11-87C8-8A01D1ADCA46","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(b) BGP Propagation","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":688,"x":2255.273333333333,"y":963.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A9D33B0E-DB27-4856-9693-3878BCB71B98","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(b) BGP Propagation","attributes":[{"_class":"stringAttribute","location":0,"length":19,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{16, 14}, {655, 65}}","lineSpacingBehaviour":3,"textBehaviour":2},{"_class":"group","do_objectID":"A2D96321-81C8-4747-9405-3DD9919CB513","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":722,"width":533,"x":4114.773333333333,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DC3983FA-AE2E-49E0-BCFF-5688C26C179E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"0047A23F-2CC5-42A9-9543-CE218E727EA1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":351,"x":122,"y":241},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"37007BD0-078C-44D9-BF0C-3B285D4ADF39","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549854, 0.75000000000000011}"}]},{"_class":"shapePath","do_objectID":"C3190525-41BD-4E70-AFE6-A4ADD13AC62C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177,"width":1,"x":61.5,"y":303.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1824FF1E-42CA-4FBF-804A-8DD8A06C2185","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.3474576271186469}","curveMode":1,"curveTo":"{31.999999999999989, 1.3474576271186469}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.32485875706214756}","curveMode":1,"curveTo":"{31.999999999999989, 0.32485875706214756}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"64472253-678F-4228-BCFE-CCE31602199D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":120,"width":1,"x":60.5,"y":122.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D5BB1E2-4081-43A1-A74B-38DAC0B0EC30","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 1.5125000000000037}","curveMode":1,"curveTo":"{31.999999999999972, 1.5125000000000037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999867, 0.99999999999999656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 0.0041666666666676788}","curveMode":1,"curveTo":"{31.999999999999972, 0.0041666666666676788}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"CFAC4A51-0D6F-47C1-AB5B-1E388D318205","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":120,"width":1,"x":474.5,"y":480},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C840958-B4F8-4C12-B3CE-70D696822F91","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 2.0208333333333393}","curveMode":1,"curveTo":"{29.999999999999964, 2.0208333333333393}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 0.51250000000000151}","curveMode":1,"curveTo":"{29.999999999999964, 0.51250000000000151}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000045453, 0}"}]},{"_class":"oval","do_objectID":"AE9DAE16-553C-45AA-8950-44242585FED0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BA353FC4-4E71-41F7-9FEA-2EFC9004F9B9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"73E0158A-EC67-4DE6-BD5C-C5FD684F1A51","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":2.842170943040401e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F0D023D1-F90D-4FE2-91DB-CFCC082FF25E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"7D74978B-FEE6-4CE7-A03E-C957F1753984","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"68E4622C-737A-4035-B1FB-FB9511C5F900","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C08D59F5-12E9-4F7F-BB29-BC2022A1F98F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"790F20BB-532A-4D3B-A5AD-19E4B8E68D6A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"3BD418C9-05F1-4883-B14E-E0ECEDBFDB0F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A15882E6-0513-48F9-87BD-D80868704319","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DBD2A64B-CF1F-4480-847B-C3AA93ADD68A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"516BE512-FD68-40B3-A9FD-92D4E1599F7B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"49175A70-01E5-433B-A224-4E93F59F241D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":43,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2B757FF6-0BEF-4BD6-AF42-CB32D94CDD00","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"109B7350-B8AA-4F7E-84A8-796DF7AA34ED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":456,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B98A3E83-CB5D-4FE4-9D49-464398A113E8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"A8042410-B893-489C-AE02-7D1A2ADD93E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DEDBEE8-F665-4FDB-B705-D667A4A2B34E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {33, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"884C9103-70B6-4A37-BF96-6878ED7E561B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":456,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B62AE198-A86E-4814-8BB4-CA347D2FAB56","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {35, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"99E1B981-B47E-41D0-AAEA-D8F782882A58","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42,"y":33.00000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8A17F550-417E-4FDF-A775-4E31EDB26E6D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"90603F08-5EF3-462B-ADAE-A874E22BC595","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7AFB8B1E-BAAE-4F3D-B6BA-328903380DFA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"ADCE924C-6DF9-45CA-8142-18CDF87A77ED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":22,"y":329.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6FC02C5F-3308-4601-8556-1FA4ACB4E5AB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D012F9B1-2178-493D-AB27-B95BDC56ACCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7E5A571C-D502-4C81-B1F1-20EC843E184F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34367/old/figures/user.json <==
{"document":{"pageListHeight":85,"pageListCollapsed":0},"EB0575C0-53E6-439B-967C-94B3938B0C70":{"scrollOrigin":"{368, 202}","zoomValue":0.1879316005215029}}

==> diff/git-latexdiff.34588/new/figures/document.json <==
{"_class":"document","do_objectID":"2AA2F351-79A5-45DA-BDCA-B5EDD199E50E","colorSpace":0,"currentPageIndex":0,"userInfo":{"flowArrows":{"arrowConnections":[]}},"assets":{"_class":"assetCollection","do_objectID":"407659CD-18C1-496F-8BF3-887FFF35FCE6","images":[],"colorAssets":[],"exportPresets":[],"gradientAssets":[],"imageCollection":{"_class":"imageCollection","images":{}},"colors":[],"gradients":[]},"fontReferences":[],"foreignLayerStyles":[],"foreignSwatches":[],"foreignSymbols":[],"foreignTextStyles":[],"layerStyles":{"_class":"sharedStyleContainer","do_objectID":"9A8F37C2-DF9E-4BD5-BFDB-C830FDB25FD6","objects":[]},"layerSymbols":{"_class":"symbolContainer","do_objectID":"A09AAD53-2F57-41F0-BA04-98E7136926C9","objects":[]},"layerTextStyles":{"_class":"sharedTextStyleContainer","do_objectID":"44543A82-5F63-48B5-A43E-1BF99A5E10E0","objects":[]},"pages":[{"_class":"MSJSONFileReference","_ref_class":"MSImmutablePage","_ref":"pages\/EB0575C0-53E6-439B-967C-94B3938B0C70"}],"sharedSwatches":{"_class":"swatchContainer","do_objectID":"3B498D1B-44A8-4990-933F-87A49B29D830","objects":[{"_class":"swatch","do_objectID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860","name":"Internal Nodes","value":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837}},{"_class":"swatch","do_objectID":"7D822526-8259-4BD4-8787-12753EFE7EEA","name":"External Nodes","value":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296}}]},"documentState":{"_class":"documentState"}}

==> diff/git-latexdiff.34588/new/figures/meta.json <==
{"commit":"932244b639e24421d42316c5db14720f20458126","pagesAndArtboards":{"EB0575C0-53E6-439B-967C-94B3938B0C70":{"name":"Page 1","artboards":{}}},"version":136,"compatibilityVersion":99,"app":"com.bohemiancoding.sketch3","autosaved":1,"variant":"NONAPPSTORE","coeditCompatibilityVersion":136,"created":{"commit":"932244b639e24421d42316c5db14720f20458126","appVersion":"75","build":129697,"app":"com.bohemiancoding.sketch3","coeditCompatibilityVersion":136,"compatibilityVersion":99,"version":136,"variant":"NONAPPSTORE"},"saveHistory":["NONAPPSTORE.129697"],"appVersion":"75","build":129697}

==> diff/git-latexdiff.34588/new/figures/pages/07E728A4-6089-47BA-B7E9-16085B72CB4B.json <==
{"_class":"page","do_objectID":"07E728A4-6089-47BA-B7E9-16085B72CB4B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"99D03CBC-DFD2-443F-9BEE-E84E6E07C659","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"3B416AD9-6AEB-48E9-BF86-E3F6C3DE4F97","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"synth-architecture","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":1177,"width":603,"x":283,"y":-105},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"502941D4-9C53-4EE3-B69A-8DEFB150D0C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"6B4E8E26-6831-4DCF-99DD-7E65BB1A0BF7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.30061307601411,"width":1,"x":244,"y":232.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BA30BE6F-BE19-4D53-BCC3-85862095383B","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, -3.715136657468476e-18}","curveMode":1,"curveTo":"{0.50000000000000011, -3.715136657468476e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000000011, -3.715136657468476e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, -0.079246852270515353}","curveMode":1,"curveTo":"{0.5, -0.079246852270515353}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"shapePath","do_objectID":"479761BB-B86E-49D9-9C66-156A2AD92896","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.5,"width":169.5,"x":75,"y":757.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1F66FFC1-7240-4F7D-8184-D15868FE929D","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, -2.5970129230997812e-18}","curveMode":1,"curveTo":"{1.0000000000000002, -2.5970129230997812e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, -2.5970129230997812e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, -0.49340747949586561}","curveMode":1,"curveTo":"{1, -0.49340747949586561}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.25513053220004078}","curveMode":1,"curveTo":"{0, 0.25513053220004078}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},{"_class":"shapePath","do_objectID":"BD3D596D-B683-4979-B5D7-849381F208BA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.5,"width":162,"x":244.5,"y":757.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"37EEA247-925B-4780-8596-8D0E102EFDCA","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.6554303850446429},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.4802973661668763e-16, -2.5970129230997812e-18}","curveMode":1,"curveTo":"{1.4802973661668763e-16, -2.5970129230997812e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.4802973661668763e-16, -2.5970129230997812e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, -0.49340747949586561}","curveMode":1,"curveTo":"{0, -0.49340747949586561}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999956, 0.25513053220004078}","curveMode":1,"curveTo":"{0.99999999999999956, 0.25513053220004078}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999956, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999956, 1.0000000000000009}","curveMode":1,"curveTo":"{0.99999999999999956, 1.0000000000000009}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999956, 1.0000000000000009}"}]},{"_class":"shapePath","do_objectID":"5BB73D97-355E-47AE-9AE4-CA56619D55B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.5,"width":1,"x":244,"y":757.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"374C9B31-CCD1-4563-AE20-D9EBA5DBF0A6","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.6552109491257441},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000001199, -2.5970129230997809e-18}","curveMode":1,"curveTo":"{0.50000000000001199, -2.5970129230997809e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000001199, -2.5970129230997809e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999998801, -0.49340747949586555}","curveMode":1,"curveTo":"{0.49999999999998801, -0.49340747949586555}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999998801, 0.25513053220004073}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 1.0000000000000009}","curveMode":1,"curveTo":"{0.5, 1.0000000000000009}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1.0000000000000009}"}]},{"_class":"shapePath","do_objectID":"D0819973-E22A-42F7-840E-41A21DCCC874","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":65,"width":1,"x":74,"y":1052},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0BCF2673-E1A5-4C0C-9886-17CEA627C89F","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, 0.0076923076923076893}","curveMode":1,"curveTo":"{0.50000000000000011, 0.0076923076923076893}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000000011, 0.0076923076923076893}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, 0.0076923076923076893}","curveMode":1,"curveTo":"{0.50000000000000011, 0.0076923076923076893}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99230769230769234}"}]},{"_class":"shapePath","do_objectID":"D559EE2F-4E91-4E9D-BBEE-FAA5D27E382C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.8294246368862,"width":1,"x":244,"y":86.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"14D381EF-8500-4CD9-8775-958B1676822C","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, -3.7402888254259229e-18}","curveMode":1,"curveTo":"{0.50000000000000011, -3.7402888254259229e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000000011, -3.7402888254259229e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, -0.069707763168801604}","curveMode":1,"curveTo":"{0.5, -0.069707763168801604}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"group","do_objectID":"A656A335-DC96-42DE-93A8-FF147E799E7B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":228.5,"width":219,"x":57,"y":413.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F0A7423-BB47-4206-81E7-7CD7DC89406F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"E76A2F8F-8A8A-4600-9F34-BF4AE626BEB4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":70.38085211048305,"width":1,"x":186,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3E3CA068-E100-4DAB-B78F-2A93F9572BB7","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, 0.22733455933274846}","curveMode":1,"curveTo":"{0.50000000000000011, 0.22733455933274846}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 2.0186435432676298e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000022, 0.30378791204345806}","curveMode":1,"curveTo":"{0.50000000000000022, 0.30378791204345806}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"group","do_objectID":"7136966E-1EEC-4FDD-A090-0D40F99605EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":151.2087048367277,"x":0,"y":59.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5250CD17-D779-4BB0-B823-E28F6734EB6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"75389CD4-3C22-4E46-AF15-70A6C8F8EE5E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":60.70870483672776,"x":90.5,"y":45},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D87096F7-46E2-4398-8EA7-8D3692D29CC5","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.52710727540740665, -2.4999999999999969}","curveMode":1,"curveTo":"{0.52710727540740665, -2.4999999999999969}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-7.2380745275999878e-16, 0.49999999999999289}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.55525323637500057, -2.4999999999999969}","curveMode":1,"curveTo":"{0.55525323637500057, -2.4999999999999969}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999911, 0.5}"}]},{"_class":"group","do_objectID":"D3A99346-0D6B-430C-9633-0C51E9236E52","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":90,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"26155926-0FAF-4BD6-8625-1674723D65D7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"4D3CEE22-4CEE-414E-BF7E-45B2BA660668","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":90,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"27D5C3FC-7A81-4954-9975-091F1A1DA5D6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"B77E8BF0-B922-45A7-9593-6745AB0C4B31","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":90,"width":90,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"699A756C-E69F-45A7-95B3-B3AFCF6357B6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9356764641360961,"green":0.7660677709061799,"red":0.6529075662389835},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"97429621-3849-46F4-96CC-0E1E8E9C396E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"z","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19,"x":35.5,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"549ED4A9-18B5-4699-9B51-3C90A59F18C4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5833333333333335},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"z","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5833333333333335}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 14}, {17, 20}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]}]},{"_class":"shapePath","do_objectID":"35FE1D8D-523F-4267-98B3-0DB2A29C71C9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":94,"width":1,"x":187,"y":134.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8FCE364F-7E1B-47A2-B247-DEFAFAC4568A","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.50000000000000067, 0.10106382978723427}","curveMode":1,"curveTo":"{-0.50000000000000067, 0.10106382978723427}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.0053191489361701372}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.50000000000000067, 0.10106382978723427}","curveMode":1,"curveTo":"{-0.50000000000000067, 0.10106382978723427}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99468085106383131}"}]},{"_class":"group","do_objectID":"4B034317-0316-4DE3-A312-49A99EB88BF6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":94,"width":64,"x":155,"y":50.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0987C57B-16A2-4E54-950B-EFDAB63A620B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"F8F34493-588B-4C6A-8C7A-57A42B6188F9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":64,"width":64,"x":0,"y":24},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3D346177-00DF-4A1B-9237-110051E29238","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"DC7D3D1A-9AFB-443F-A7DC-04E8FB567283","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"+","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":94,"width":47,"x":8.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"58515DB1-ACD2-4AD9-8148-2B7DDC192787","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":78}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.3541503021682518,"green":0.3541503021682518,"red":0.3541503021682518},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.3},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"+","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":78}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.3541503021682518,"green":0.3541503021682518,"red":0.3541503021682518},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.3}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 36}, {41, 40}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"group","do_objectID":"8FC469AB-B7F5-4E3B-AD4B-D5B96401E85D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":479,"x":1,"y":151},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"33AEC476-F873-42A5-82D1-EE1C6E431BA4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"D87DA093-A0E8-4488-85C9-399A81A0F1B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":479,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F3F84E38-18BC-4856-A5F7-FBB743B83C1F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"E6564650-A4F3-4FE0-9B4B-78EA0BA0EE8E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Embedding","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":220,"x":129,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E92EC896-DCC0-4F93-A809-4EAB1790AFE7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Embedding","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{33, 7}, {154, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"97C564C1-AD0D-4A10-B2EE-657C31A5A491","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":17,"y":703},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DAD4B64A-9739-4A5B-835B-631CB6687DA6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"03D76C87-FA00-4B35-A95A-55BC18676170","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DB716607-0395-4858-A397-0063B77FEF58","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6341898104039634,"green":0.6341898104039634,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F57ED46A-22C3-4F9D-AB0B-6926CFF76F8D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ReLU","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":53,"x":178.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7822D935-6CCC-4369-A2C6-65BB67DFEC92","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"ReLU","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {50, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"90386999-AA3D-447B-BF5E-C9C7D9966D5C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":595},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57FE58D9-FA64-494D-8D62-2A62E1BDEFC5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"C3CBA8EA-A788-48E4-A0EE-56645674F7B4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A70CC3B-DE05-470F-8187-677A970E3E92","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"5CCB9FD6-F153-458B-BBD8-30D7B6DF0DCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":17,"y":52},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B341D4A4-4DFA-4071-9E63-274E1756A9D9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"819E2398-AB85-4405-8C71-3C1B77612C2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F96358CA-7824-42CF-B50F-F87A7B19397D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6663955316310975,"green":0.9376991969437479,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"B4E8E2D1-BD11-4814-93A5-F972DA02D3BC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Graph Attention Laye","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":202,"x":105,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"00FC0CC2-1DF4-4A49-905D-6402E3EB0C94","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Graph Attention Layer","attributes":[{"_class":"stringAttribute","location":0,"length":21,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {202, 20}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"3D64AEEF-014A-478A-8A7B-EDF56D573B1B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":17,"y":98},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E0431F09-0948-4FFD-9BFF-D3B66CE31E6C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"0DD3F2AE-D723-4C26-9A09-8B420D1FE629","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"48CC5AF2-E60F-4955-8B2C-29CCBDF6DDE4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"F7BDDFD9-A7E6-4682-AEA6-ADC388E42A2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"487C38EC-0EF0-4199-8C3C-F4388A0BB5AE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9407308827275815,"green":0.8633758746119456,"red":0.8574646376507912},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"D4C3C0CF-7C54-4788-A5AE-F74C3E82F2D8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ReLU","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":53,"x":178.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"827841AA-7C2B-45C0-9AA3-0BFFF6FC3C97","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"ReLU","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {50, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"55219586-6EF4-4CEC-953F-2C5FB380792F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Processor","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":142,"x":174.5,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0E9132DA-1604-4887-B59B-83B99947D56E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Processor","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {139, 22}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"728385E1-8AEE-4327-AF5B-CB5D3858D62E","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":12.38575978758843,"x":421.5085859170186,"y":47},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9891C36F-5228-4148-845B-6B3BFF1ED57F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"text","do_objectID":"66C12108-7F59-4BEF-A08D-E29F6810E282","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"6x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":22,"x":444,"y":75},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54D7064F-3BFB-4BA2-B833-08FFB0D401C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"6x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {22, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"6B8CA03F-23B1-486B-A30A-8D26DF47BCC9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":297},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6C3FAC2B-10CC-4A74-9D1B-DCBBB018DE6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"363019BA-7F6B-4763-8CB0-41DD9B68C8F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D64C9A89-B36D-4AB7-8C47-A950A2E09709","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"C399DE82-89C4-4A89-9399-D75752CD7821","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":17,"y":52},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E6B4A092-15F6-45F7-B356-A4DAD7DF736F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"0C047A3D-6FE0-427D-8E16-771D7274D58B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BB08B761-61F5-4C50-B9AE-A37903ACD9C7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6663955316310975,"green":0.9376991969437479,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F629CFA7-703C-4EBE-8C66-9A0FFD8AEEBB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Graph Attention Laye","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":202,"x":105,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69450A7E-7088-49CC-8F3F-2198B8994D70","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Graph Attention Layer","attributes":[{"_class":"stringAttribute","location":0,"length":21,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {202, 20}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"E5BCFF99-A1C6-4B37-B45E-5FBE5B5D8F05","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":17,"y":98},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"78AF391B-E9A2-4530-8ED2-D24F6439667A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"715D5552-ABCF-4D45-8998-87C099D1A1AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ECDB0E80-6714-455D-9044-5FAE9DC7AADE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"CC69446D-5637-4701-BBDB-6E43119994E4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"30D74613-E067-457E-9373-E972D24F1B13","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9407308827275815,"green":0.8633758746119456,"red":0.8574646376507912},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"BD2DE498-662B-4348-B9A2-73CB3D8F3665","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ReLU","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":53,"x":178.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B217017E-5499-431C-ADB9-3A518FAFFEBE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"ReLU","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {50, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"AF6ADE43-6775-47C0-9ADF-2D4B8DC93FEE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Encoder","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":116,"x":187.5,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"887E554A-6A2D-450E-AE6A-54EB02CEA521","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Encoder","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {113, 22}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"3F52AA9A-FE18-4E0A-8E51-C5FC4653A464","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":12.38575978758843,"x":421.5085859170186,"y":47},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EFF70EA0-A748-4593-94D5-BCDD72B86FC1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"text","do_objectID":"C1798626-076A-4EB9-AECD-A6C20FB9E32B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":22,"x":444,"y":75},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F3634D66-1631-41FD-B475-4DA6C169466E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {22, 15}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"rectangle","do_objectID":"F8B546F1-61C7-4358-AB42-BA5F7568DB4A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":209,"width":147,"x":1,"y":843},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B991F3B8-C874-4121-9999-ED7B61E5FA51","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"E030444B-D9AE-4DDE-A054-53933234390A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":209,"width":147,"x":333,"y":843},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F67BFB76-2F37-4C53-832D-3132890EFFD5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8941176470588235,"green":0.8941176470588235,"red":0.8941176470588235},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.3506840297154018},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"FAD4F33D-F708-4FA2-900E-93B9060E4620","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Argument Decoder","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":93,"x":28,"y":859},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3B167CF8-2887-4D1C-A359-745935DEB3B2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Argument \nDecoder","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 5}, {87, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D05AF2F8-7F9E-4200-8044-E54FCD74EEA4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":22,"x":581,"y":663},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"850C0DD6-9622-453C-B9BF-467C53669BFC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {22, 15}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"F7BEED87-EF10-4D2B-A8EB-18F0F77C3CC8","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":87,"x":484.5085859170185,"y":634},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7F1C2D98-4106-4F04-990F-3501FD9AB685","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"bitmap","do_objectID":"D8782111-ACA0-4580-A13B-D83759F6EBCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":73,"width":76,"x":208,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"28372AF0-D031-40AF-8F1E-1C2A28D9DE69","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/e27b189f3b07ec504190d988e5da9508529aa531.png"},"intendedDPI":144},{"_class":"text","do_objectID":"C917AFAD-3CA7-4AD2-8296-C6C4BAA22FF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"…","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":60,"width":51,"x":219.5,"y":898},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CB14C0B5-654C-4C8D-8214-D54BFBFD43CA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":50}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.8333333333333336},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"…","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":50}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.8333333333333336}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{5, 43}, {40, 6}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4BAF4B78-E2E5-451A-BDD2-CE7E8EA00CD8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Dconn2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":58,"x":46,"y":939},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EB4E6FF1-36AF-4A48-A3DE-5FBFA6FFA9BB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Dconn2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}},{"_class":"stringAttribute","location":1,"length":4,"attributes":{"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2166666666666667,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":13}},"NSSuperScript":-1,"textStyleVerticalAlignmentKey":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0}}},{"_class":"stringAttribute","location":5,"length":1,"attributes":{"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.1333333333333334,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":8}},"NSSuperScript":-2,"textStyleVerticalAlignmentKey":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {55, 22}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8E6A4815-97BE-4AD1-87FA-F7E3756D61A0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Argument Value Proba","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":147,"x":1.5,"y":1129},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FF1D96CE-F531-4926-8E8A-CCDC8146C21D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Argument Value\nProbabilities","attributes":[{"_class":"stringAttribute","location":0,"length":28,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {146, 40}}","lineSpacingBehaviour":3,"textBehaviour":0}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34588/new/figures/pages/4FB016CF-8D53-4C40-8A81-D87F87B96BDC.json <==
{"_class":"page","do_objectID":"4FB016CF-8D53-4C40-8A81-D87F87B96BDC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9DBFF473-42E7-4FFD-8FD3-2A69816D9786","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"3D158123-CE5E-4503-940D-FE919868521B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1242,"width":2180,"x":-156,"y":-24},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FEAB0DBF-CA87-4CA9-AA8A-BEBD7DD93425","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"CD8A271D-5AE4-4FCB-ADF1-72CC1A67ED22","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":1242,"width":2180,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0AF481E3-65FE-442E-B611-18DD7FF54F6E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"DD010E18-6F82-43D2-8AC4-2317507C1E84","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":340,"width":279.9999999999999,"x":76.00000000000003,"y":306.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0E85F4F5-A241-4292-869B-3229E558A052","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"A3AFC222-AD2D-4A04-B14E-EFA65A6B00FF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.4709141274238249,"width":203.4942758360059,"x":36.54994274724379,"y":113.9612188365652},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F99A6730-8E75-490C-87C8-45CF53F95B11","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"D2DCB38C-4692-4119-B47E-A0DC5EC795FB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":203.0003576907728,"x":36.54994274724379,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2F20388E-B15F-4E87-90C8-3BE933D13849","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"3E99AE2A-E182-4144-85D4-46E66013CF8B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452330317,"x":36.7969018198603,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"48DE4CF1-4642-4A74-8E66-CAE5FE84D508","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"6E57C934-05DC-4B3E-B9EF-D5D631ABB9CC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.70637119113576,"width":0.9878362904660491,"x":36.30298367462728,"y":28.72576177285319},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DC4812E-1702-4AE1-8AD4-326A41293C00","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"6620D30A-3B75-4956-A49E-67EC985D9C7D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.7063711911357,"width":0.9878362904660207,"x":239.7972595106332,"y":233.1024930747923},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F394B36F-541A-4B81-9835-34240417E6F6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"0EBED3F3-F46F-4FD8-B9DA-FB5BAE62850A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452329251,"x":239.7972595106332,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5FCC0579-CEB2-4D52-9C04-FC6C015B0796","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"F385834A-3289-4A48-8348-D64E2101E813","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.6066481994461,"width":39.01953347340893,"x":240.980466526591,"y":114.196675900277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D8CF6A23-A2F9-4DD5-8354-EBD67D05F0CF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"0C03BE55-1887-4238-8829-D3A2B3E158E7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":203.494275836006,"width":43.79501385041559,"x":116.3479853929143,"y":-9.918883070357467},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D4D909A-87A3-4D9D-A11C-A2B5265CFBDA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214913, 0.16551566224734221}","curveMode":1,"curveTo":"{0.98903615697270941, -6.3100566438656358e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270941, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119011913, 0.83783632733723856}","curveMode":2,"curveTo":"{-0.0036902158117899935, 0.16216367266278806}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055505458e-05, 0.50000000000001277}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270941, -6.3100566438656358e-17}","curveMode":1,"curveTo":"{0.99816007339702095, 0.83218232891401733}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999967, 1}"}]},{"_class":"shapePath","do_objectID":"9FB80D71-861D-4BDC-8399-4F5D82C88832","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":225.827336199336,"width":28.3544037957066,"x":117.8386849955116,"y":47.40445711563842},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2384CF17-D57C-4BF6-803E-2B140DF5269C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90035812620695954, 0.16551566224734143}","curveMode":1,"curveTo":"{0.88059467471684649, -4.163336342344337e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.88059467471684649, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.042035277169055113, 0.83622408638765189}","curveMode":2,"curveTo":"{-0.038643635947275372, 0.16055143171320319}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.0016958206108909331, 0.49838775905042565}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88059467471684649, -4.163336342344337e-17}","curveMode":1,"curveTo":"{0.97996167639572429, 0.83218232891401622}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999978}"}]},{"_class":"oval","do_objectID":"03F30282-1076-4246-B02A-1EB49A16F36F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029362,"y":85.23545706371198},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3C052C14-2817-4C96-AFFA-1998647FFA2E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A8AFDF9F-58E7-4E23-80EC-2A06C12F2041","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029362,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"12239041-D8FD-4393-A9B2-60DED454C2C9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"5B90498E-E2D9-4290-B3B9-82CA64F53B0A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570632,"width":60.25801371842894,"x":209.4212935788023,"y":282.5484764542937},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A5FAFF11-72A1-4003-9839-F63540CC82DE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"99000815-B03C-401A-8AD6-3235D97374C3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842893,"x":6.420935888029362,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6EE07E62-1218-4DC4-9426-E615FB18A266","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"54B3FEBB-E2CE-4817-BBA6-145EA024A7EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842894,"x":209.4212935788023,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69F3E150-8F29-4915-9985-61BE22311E71","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DA89243A-5CF1-45B6-A09A-A5F315AA827B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570641,"width":60.25801371842894,"x":209.4212935788023,"y":84.76454293628814},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F0D77A4-677C-481A-9415-CD55BCB29F2B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"E0EA68C0-9464-4F70-9530-1C81A546C588","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.65941613304938,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9A5E7CF9-1422-484F-978B-5CEFB28D3C6C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {18, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"97DC322F-42D2-4B73-B73D-7ADCED66FC3B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315593,"x":231.6476101142883,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7A579B03-0B15-42C3-AE04-FBADA63B53F6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"0FE7F96D-2DAE-4226-8C6E-C496BE3C8034","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.16549798781637,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FAB2FB47-4589-4A48-BBE6-A0F0190DFA9B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"82A6D17C-BF91-445B-8854-F0DCB09530CE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885493,"x":231.6476101142883,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9E6F5991-6870-45BE-A998-3FF98006DE63","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"CCC31075-4F09-4CFA-B362-BCE0379FEDFF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315584,"x":27.16549798781637,"y":15.00604985287606},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"080CAA44-63D5-4662-8B65-CFF080A195CB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A9E6CE29-2BE2-4AA9-85FA-FC65270B06A4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":16.29929879268983,"x":232.6354464047544,"y":297.083612179746},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"19057889-5BC7-4CA8-A76C-D49869312F00","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {15, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"B1852E43-AADD-4820-87A8-6806FC5C3B9C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":149.2797783933518},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"89DDB1B3-AB90-45D8-A481-A0CBBA8189D8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"E8D8DDFF-323D-4029-94B4-1E631AB5C3AA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8A328868-1EEB-4B61-9104-68C8D89BCA7B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6084806116615853,"green":1,"red":0.7325389329268424},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"15F769C9-D6F1-4018-A5C9-9F0E37AAAC9A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194481,"y":5.116853176975791},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2E435F9D-D5AC-453B-BD6C-A3E38F962ADE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"1A18F112-4B05-43EF-8F6A-518DAC7E8FF4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.202216066482,"width":31.1168431496805,"x":122.49170001779,"y":72.99168975069256},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8069203D-E26E-4563-80BE-9E52B748D97E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"3F235264-200B-4445-9CF3-8ADD10C85AB7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.202216066482,"width":31.1168431496805,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DACFB3EC-B3EA-45EF-8973-B1A61A373887","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6078431372549019,"green":1,"red":0.7333333333333332},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"719C668C-8DB6-4217-88F9-2EAB3F50DCC4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194528,"y":5.116853176975745},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E236D336-E55C-4D90-9114-81B50DE5D19B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 17}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"7FFC4B1E-F276-4BAF-947E-8A89D5709AB9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":244.98340003558,"y":151.634349030471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"990D7B4E-DE46-479E-A622-57244B3CA33C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"4F8FBDCD-7526-420E-9F12-D5CAFF3F896B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"08CF4521-5BCF-4627-BBCA-9A87DABBCB3B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6084806116615853,"green":1,"red":0.7325389329268424},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"24D60645-5C91-4C67-9759-90A64137B669","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129167,"x":8.890526614194508,"y":5.116853176975777},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EF0C4A18-7D7C-4DE8-82B4-939F1211F33D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {10, 17}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"5F8C1AAB-ADE9-49D7-9EB7-4E9DD7F6A358","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":144.718016553276,"y":175.1800554016621},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B83C9823-9B73-4E7B-9BE7-C2FD749446C1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"60504E8E-4281-4DFD-8924-D4B73B1B00E9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"72E4AD60-B24E-4A76-9B65-9E04AF499330","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6084806116615853,"green":1,"red":0.7325389329268424},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A39BA1DE-1D6D-4612-954A-BCBE2F159362","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"0","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129168,"x":8.890526614194508,"y":5.116853176975773},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FAA52B50-EFA3-4186-ABE7-56AC632E1AB7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"0","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"group","do_objectID":"32408FB9-E259-43B3-BA81-761C5F1D583F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":354,"width":261,"x":1241,"y":293},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"21FC69B5-9D99-4998-8C87-AD7BA805D2EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"2E08CFBD-8C81-4783-8C0E-6D3AEE94D969","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.9806094182825547,"width":171.8780487804877,"x":59.74108818011253,"y":118.1634349030471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7E925204-9F1F-43B0-B030-509F21193445","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549854, 0.75000000000000011}"}]},{"_class":"shapePath","do_objectID":"EDCBED0C-0638-4612-84FB-95BBBB4FC9E8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":86.78393351800554,"width":0.4896810506566602,"x":30.11538461538457,"y":148.5623268698062},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0AE4BF66-3710-441E-B788-87F0C106E770","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.3474576271186469}","curveMode":1,"curveTo":"{31.999999999999989, 1.3474576271186469}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.32485875706214756}","curveMode":1,"curveTo":"{31.999999999999989, 0.32485875706214756}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"0CC6A87B-3620-4766-BF9E-DCD43F619D24","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":58.83656509695291,"width":0.4896810506566567,"x":29.62570356472793,"y":59.81717451523552},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8EA860FA-A001-4FF9-BDBB-174CCCBC6583","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 1.5125000000000037}","curveMode":1,"curveTo":"{31.999999999999972, 1.5125000000000037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999867, 0.99999999999999656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 0.0041666666666676788}","curveMode":1,"curveTo":"{31.999999999999972, 0.0041666666666676788}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"8864969E-0A9F-45C6-8F9D-B7CC4ED3509F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":58.83656509695294,"width":0.4896810506566567,"x":232.3536585365853,"y":235.3462603878116},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"80FFC7D7-1DC9-474C-BE8D-DC056442BABD","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 2.0208333333333393}","curveMode":1,"curveTo":"{29.999999999999964, 2.0208333333333393}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 0.51250000000000151}","curveMode":1,"curveTo":"{29.999999999999964, 0.51250000000000151}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000045453, 0}"}]},{"_class":"oval","do_objectID":"715524D0-0FD3-4479-AB67-395FCF5BB57E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523546,"width":59.74108818011256,"x":-2.840320925579295e-14,"y":88.74515235457064},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FD22F60E-28CA-4A0C-9826-80E07C48DDB6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"D242E661-BBBD-457E-A43B-83ABC00BD96B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523546,"width":59.74108818011256,"x":-2.840320925579295e-14,"y":1.421969181180821e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4EDF41CC-39F7-448F-8DA0-224386985566","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"AAF61D0F-D643-474A-8CD3-C7DAFA1954C4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523542,"width":59.74108818011254,"x":201.2589118198873,"y":294.1828254847646},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6BEE6B42-2ED7-4B94-8260-C93CE9CC17C9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"1CE72A2B-50C7-4378-B6D4-078D4AF4B2B4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523551,"width":59.74108818011256,"x":-2.840320925579295e-14,"y":205.4376731301939},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F180441A-CC9D-444D-8C70-798F5DB5D57E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"8A7E89E7-A2E3-40F9-956A-AD5B8210044E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523551,"width":59.74108818011254,"x":201.2589118198873,"y":205.4376731301939},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2AFBFAFC-3802-4C35-82F9-D0A94B97143C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"40C4A781-0B9F-49FF-A6A3-45E9B543B357","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523548,"width":59.74108818011254,"x":201.2589118198873,"y":88.25484764542935},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5DE7EAC7-4A42-4A09-BF45-9CA597155B4E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"BB45E019-5E48-484D-9F0E-936831758B14","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.98763257648275,"x":21.05628517823635,"y":104.9336028040025},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4F66C3F3-B3CE-4CA8-8E47-13B728BB79CC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {18, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"B0115383-0727-4950-BAAC-AFDAB815F8EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.98828349350998,"x":223.2945590994371,"y":104.9336028040025},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8A20D333-DCA9-41E3-B0FF-5751D59835D2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"4D624CCD-3C5A-405F-AE74-F88C4E1D74AA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.98763257648275,"x":20.56660412757972,"y":221.1358188704845},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"88E83C63-2883-4306-A9BC-D602D2007D83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"87F92063-6A74-45B9-A9E0-FCB45ACF2356","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.98763257648275,"x":223.2945590994371,"y":221.1358188704845},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E7845D25-1730-485E-9F2B-613164DE2077","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"4B29CF75-F110-43C3-916E-138DF88C2F24","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.98828349350997,"x":20.56660412757972,"y":16.18845044943187},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C1E96B7C-811A-4B1F-AE19-6462A345471D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"CD452883-CE0E-4A68-BDB7-3925909319E5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":15.98958532756444,"x":224.2739212007504,"y":309.8809712250551},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4D00C9E5-7D96-42C9-9773-1F79626F7D1A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {15, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"0D22435A-44DC-48A4-804D-A7E7D8133B0B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":12.99153807864609,"x":10.7729831144465,"y":161.3186443552491},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"500C42C4-61A0-4717-85C8-2F52A5FD4D21","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {10, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A3B6520E-78B6-4187-9D0D-E152CB37336A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":12.99153807864607,"x":123.8893058161351,"y":87.28263327491662},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"77DC83FE-B98C-436F-BD6C-B715A76DD24E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 17}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"49ADEC1F-558E-4B3A-BA1E-6D8B4F80DA0C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":222,"width":280,"x":653,"y":359},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CF0D58BB-E714-4D7D-8A3A-F6DF1679FFEB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"3F7A08BE-9B6F-4465-9286-B4AF0B26047D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":222,"width":280,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52C6CFDF-E04D-4B16-B625-8DEBDE990659","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"2D70C10D-DE05-4818-8247-D1A2B7C9E12C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":133,"width":196.0000000000001,"x":43,"y":37},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3FCE22D0-7FB3-4DDC-8F25-9C89A649B0EF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"C69A0F3B-8CEF-4BBE-ACBD-AAAE3BB6B5EA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":20.5246913580247,"width":148.0165975103735,"x":24.39834024896271,"y":24.62962962962968},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AC94A188-5A59-4B5B-9DE4-353FFED2CBC5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"4695EE65-BD58-48C0-BDF0-B9B054C3F2B6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84.56172839506179,"width":29.27800829875522,"x":143.136929460581,"y":24.62962962962968},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87518577-0FD8-4F0F-9A1F-A4B7F718FE99","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"C5DD16AE-D89E-416C-829F-74EEE99857E9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64.03703703703708,"width":118.7385892116182,"x":24.39834024896271,"y":45.15432098765433},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24D48E86-1045-4585-971E-14B2E836BDAD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"29F7A5A5-7B4B-4AF1-96F9-C649C77CF7F3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":49.25925925925927,"width":48.7966804979253,"x":0,"y":20.52469135802471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"42C90D0D-E331-48D8-B3BF-654A05B69C5E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B7118002-77FC-4864-8896-3BFD722BEA54","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":49.25925925925925,"width":48.79668049792531,"x":118.7385892116182,"y":83.74074074074076},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7F032D8E-2164-4304-8319-7CE1025D8BEE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"706CB4AF-A490-4781-B5FE-A596F59D47F6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":49.25925925925928,"width":48.79668049792531,"x":147.2033195020747,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8DFA8C7B-5BE6-48FB-AEBB-C0550D3417FB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]},{"_class":"shapePath","do_objectID":"7E18FD61-7BF9-4F75-98C5-0042F48A2F92","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":126,"x":455,"y":475},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"540B2244-B398-47B0-86D4-F625860F969F","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-6.9388939039072284e-18, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9960317460317466, 0.74999999999999978}"}]},{"_class":"shapePath","do_objectID":"C7449049-58C2-41FE-97E0-91F01E88EB61","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":126,"x":1032,"y":475},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"18DD8D13-CFEB-47F0-9D96-74D339A68D8D","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-6.9388939039072284e-18, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9960317460317466, 0.74999999999999978}"}]},{"_class":"shapePath","do_objectID":"FACFC62F-C93D-41E0-977C-7347ACDF2CF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":373,"x":1585,"y":474},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F8CFB59-654B-4E7D-B3FE-E4F0CB16E612","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8029490616621987, 0.75}","curveMode":1,"curveTo":"{0.8029490616621987, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8029490616621987, 0.75}","curveMode":1,"curveTo":"{0.8029490616621987, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99865951742627401, 0.75}"}]},{"_class":"shapePath","do_objectID":"6CEE36F6-C100-4F21-A27A-8925A18D66A1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":235,"width":2,"x":1746,"y":235},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B1DEBA75-7B21-499A-AF94-8D0F43775B1F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{44.749999999999922, -0.90851063829787271}","curveMode":1,"curveTo":"{44.749999999999922, -0.90851063829787271}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -3.0184188481996443e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{44.749999999999922, -0.90851063829787271}","curveMode":1,"curveTo":"{44.749999999999922, -0.90851063829787271}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999023, 0.99999999999999944}"}]},{"_class":"text","do_objectID":"1A5C302E-A146-4850-BEEB-841089B8CA7C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Neural Executor of t","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":480,"x":552,"y":622},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"80C208D1-4341-41A0-9D6B-580B912AED24","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Neural Executor of\nthe Routing Protocols","attributes":[{"_class":"stringAttribute","location":0,"length":40,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{13, 9}, {452, 91}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"08AD3A9F-2A0A-4D87-992B-101DE8B3E34B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Update configuration","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":480,"x":855,"y":1142},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"81DEC7F4-2947-4BB9-BE5B-EBA3BF232F8E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Update configuration using gradient","attributes":[{"_class":"stringAttribute","location":0,"length":35,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{25, 9}, {430, 91}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"69724B90-B0C9-4089-B747-6DD91270F043","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Routing Behaviour","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":306,"x":1219,"y":681},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A60A9575-CEA8-4FA7-BAB0-A7C16EFE3FE2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Routing Behaviour","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{50, 9}, {208, 82}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"60C0508D-0441-4D08-8066-B92AD1736162","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Topology + Configura","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":432,"x":0,"y":672},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AA80BB92-3158-45BE-9830-3499D3D26ED4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Topology + Configuration  C   ","attributes":[{"_class":"stringAttribute","location":0,"length":30,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{48, 9}, {336, 91}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"73D1FCA6-3F9C-4C31-A1FC-A90DAE08A28F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":206,"x":1974,"y":409},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EBD2535E-4AD2-421C-84A5-5B444CABD11F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"FB494614-2698-4A5D-8D05-46899188526C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":206,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"09E8E915-63CF-4FA3-9931-E9C23FB89D0E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"BB6344DC-2163-4AEA-A689-FD2C62316D78","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Loss L","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":205,"x":1,"y":38},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9AC412C2-CE39-46B8-A63C-487462013B72","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Loss L","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{41, 9}, {122, 29}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"8553C187-EE68-40A3-8A4B-D3354AE5D03D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":201,"width":206,"x":1644,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DCB78611-8A9A-4033-96EF-63182B2E51EE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"9644359B-C076-4D4E-9706-4D8FD2EB81FC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":117,"width":200,"x":1,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"26D358D2-4C5F-41EA-AEBE-9D2779EA6817","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"3FE06E8F-0041-4A20-8DBE-C56CA3389C8A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":117,"width":200,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA428B23-7E4E-476E-A15E-9F6D264672DA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"B6E9E4CC-DC0D-4B07-A7BB-892046C5C917","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":117,"width":200,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54670627-FF6B-4E24-AEAA-3A716D43559A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.8}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9488326362941576,"green":0.9488326362941576,"red":0.9488326362941576},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":4,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F969AF04-B6EA-49B2-96B5-76DAE861E6D4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fwd(A,B,N1) not fwd(","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":177.4647887323944,"x":9.29577464788732,"y":7.791936398317709},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A1A796FB-D24B-47AA-B137-AE41DAA61C4C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":14.28}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.2380000114440918},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"fwd(A,B,N1)\nnot fwd(C,B,N1)\n\nreachable(D,A,N1)\nisolation(A,B,N1,N2)","attributes":[{"_class":"stringAttribute","location":0,"length":67,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":14.28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2380000114440918,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {173, 78}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"4F943E4D-EA0F-46CF-9385-0336B9317CB7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Specification","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":206,"x":0,"y":163},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57348F88-4332-4172-8585-0CF7511C7BCB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":16,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":32}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5333333492279053},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Specification","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.5333333492279053,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 7}, {202, 31}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"shapePath","do_objectID":"FFFA0CBC-486C-4B00-BBFD-D22663E06677","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":368.6197322721346,"width":1861,"x":216,"y":581},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"03ADC152-102C-4760-BEB5-2787688E7909","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, 0}","curveMode":1,"curveTo":"{1.0000000000000002, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999989, 0.99999999999999978}","curveMode":1,"curveTo":"{0.99999999999999989, 0.99999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999978}","curveMode":1,"curveTo":"{0, 0.99999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.67236380370726778}","curveMode":1,"curveTo":"{0, 0.67236380370726778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.67236380370726778}"}]},{"_class":"bitmap","do_objectID":"DAD43045-CA49-4332-983D-85BB7E303F7A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":45,"width":34.48598130841121,"x":339.0560747663552,"y":722},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"150D25DF-A234-4DEC-8AE9-19700041158B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/e0f11cdf2923bae2b45cd3efb8044b40b030ab62.png"},"intendedDPI":144},{"_class":"bitmap","do_objectID":"3B0C1EA4-F38D-43B0-A843-C4774E69A8C4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":128,"width":127.4234234234234,"x":1008.788288288288,"y":973},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8F24CEAE-D199-4A37-B17D-B916F74FCEA0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/01d663ce30413ac4ccb3d4daf88d8449b1542ee9.png"},"intendedDPI":72},{"_class":"bitmap","do_objectID":"AB150690-EA58-46C6-804A-8B3E1D76F198","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":48,"width":42.22222222222222,"x":2103.388888888889,"y":446},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AFF095CC-75A3-4F38-B8CA-A5B39AF842E3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/5dd14e2a1a632d57a09dc9048514822d4ff63b6e.png"},"intendedDPI":144}]},{"_class":"rectangle","do_objectID":"9B6736D2-A295-4134-9F01-A6586D27B2E1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":18,"x":373,"y":727},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FE8E7D63-F170-4421-85E0-4704DF99C0A2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34588/new/figures/pages/56114387-9EF8-4D54-A3F6-61D3CC4F11DB.json <==
{"_class":"page","do_objectID":"56114387-9EF8-4D54-A3F6-61D3CC4F11DB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD0C62A0-E7A6-4DFD-819B-0292C22D667A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"53285D69-7760-4026-BF4D-A7484FD1CB53","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"graph-encoding","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":true,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":874,"width":1308,"x":-527,"y":88},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A16F1648-005D-4D60-A21B-87B2B701F4D0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"B09A88B2-BA00-4B42-B1E2-64E7DD55E1B3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"graph-encoding","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":517,"x":704,"y":117},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A2F11E15-9682-464B-8672-E8A49F6126CB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"5FC0916A-DCE8-4A32-BF28-60DD3712A30C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":290,"width":197,"x":61,"y":61},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3E14B872-75C3-41F8-8F3D-E054D7D3B89B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.002538071065989854, 0.0017241379310344819}","curveMode":1,"curveTo":"{0.002538071065989854, 0.0017241379310344819}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.002538071065989854, 0.0017241379310344819}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.002538071065989854, 0.0017241379310344819}","curveMode":1,"curveTo":"{0.002538071065989854, 0.0017241379310344819}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.99999999999999989}"}]},{"_class":"shapePath","do_objectID":"02A5613E-9CD8-4F06-8145-91324A8A9CD6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":289,"width":198,"x":258,"y":62},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3166CE4A-0A73-405E-B5C0-D692FE6C1972","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.80555555555555702, 1.1262975778546758}","curveMode":1,"curveTo":"{-0.80555555555555702, 1.1262975778546758}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.80555555555555702, 1.1262975778546758}","curveMode":1,"curveTo":"{-0.80555555555555702, 1.1262975778546758}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"oval","do_objectID":"C50339CD-1FA2-495C-A628-0E02CF2C4006","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":123,"width":123,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87359999-26F1-410B-9F54-23EF9807C015","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"328A3C56-2BA4-4206-919C-F2A3F2EE3CEA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":123,"width":123,"x":196,"y":289},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"20CF0304-EFEF-478F-9DE5-C96581A71914","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"807F6DBA-F306-4593-9E6C-E82B18201696","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"conn(A, B, 12)","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":324,"x":96,"y":323},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6D08D3AE-1851-4770-9173-4863FC83A1A6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8499999999999999},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"conn(A, B, 12)","attributes":[{"_class":"stringAttribute","location":0,"length":14,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8499999999999999,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {320, 46}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"0BE06939-DA36-4A99-A91E-53077720CB3E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3DE952C2-D222-4219-AFA4-9657AED9EE83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8500000000000001,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"oval","do_objectID":"2B679F33-F879-44B3-B3E3-FB0331B9AAA9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":123,"width":123,"x":394,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D32E558-00FF-408B-8477-0C77EF3BB8A2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"46B44009-8AD3-4A05-B2EE-0C16238CF556","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":438,"y":34},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54B0A519-2666-46A9-91C6-35ECE12BA8E8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8500000000000001,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"DB099916-AD57-4CAA-98F6-53C59171E5B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"0","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":25,"x":166,"y":151},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90F5AE11-4163-4285-BFF8-0E7024C7FA7F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"0","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {20, 30}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"B79604D6-428A-492C-9184-53AF09A0249D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":25,"x":328,"y":151},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C4EFE375-13DF-4C43-8A10-CCCF24B39EA1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{5, 8}, {15, 28}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"text","do_objectID":"412B4A3B-30FF-4FE4-AA7D-FA6EEE9A676C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"router(A) router(B)","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":180,"width":469,"x":0,"y":189},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EA573862-1B7F-47FA-8D2B-195D6C26F0F1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"router(A)\nrouter(B)\n\nconnected(A, B, 12)","attributes":[{"_class":"stringAttribute","location":0,"length":40,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 7}, {460, 170}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"81846546-1AFA-4185-BB1C-3E8D3488DAB2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fact Base","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57,"width":223,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"206442EF-96F5-42BF-8E1E-F0B95B0D42E4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Fact Base","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {220, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"FF160815-9AA4-4533-B4FB-941A64F187AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Graph","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57,"width":152,"x":704,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8E9ACF94-4210-4788-A7D9-3EA4DD848B70","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Graph","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {148, 48}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"D5F66AA3-D202-41C5-9F6C-E84ABDCFB6E7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":285,"width":1308,"x":0,"y":589},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD3C7F73-2126-4F59-8701-812850F8EC0E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"4CE0ED86-49FD-4EDE-B080-8F68C406C531","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Node Features","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57,"width":333,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9B916A7F-797D-49C8-8875-1969BDC221C2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Node Features","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {330, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"E7107C90-AD64-413D-BB80-6116AA5B02D1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"h_A := emb(router) h","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":180,"width":1308,"x":0,"y":105},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16001BC7-98E8-40CC-B14E-D98838EC0DE3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"h_A := emb(router)\nh_B := emb(router)\n\nh_connected := emb(connected) + emb(connected, 3, 12)","attributes":[{"_class":"stringAttribute","location":0,"length":92,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 7}, {1299, 173}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34588/new/figures/pages/CADA8422-4D07-45FA-AE75-76F60DAADAA6.json <==
{"_class":"page","do_objectID":"CADA8422-4D07-45FA-AE75-76F60DAADAA6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6A2E64C4-A666-442C-8D2B-C3DFCA572788","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"A98C8E56-9634-4444-85A5-C840641112F8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"system-overview","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":843.9987708884942,"width":2986,"x":-250,"y":345},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A3B3CB6-630F-46EB-99A0-A4BD13A5EC48","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"A58DF18E-791F-4E7B-BFC4-CDFAE4073513","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":843.9987708884942,"width":590,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"41723CBC-5456-466E-8BC4-224773434BFD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"6A17CC12-4F3A-4D06-8D17-7F09B44CBD8F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":451.3752541595445,"width":590,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3241EEB2-FFDC-401C-AC5D-8ACE5928F193","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"28D7BA2F-9A4E-4469-861F-B815976657C3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":340,"width":280,"x":155,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8EB3FA78-3364-45E7-BF90-BCDF44846A8D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"2F0D68CA-9D4E-4D95-BFF7-36347E613736","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.4709141274238249,"width":203.4942758360059,"x":36.5499427472438,"y":113.9612188365652},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9660C92C-3CAD-4ACB-AD50-B349D2272675","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"06F4905A-C229-478A-BE57-1E192E6464F0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":203.0003576907728,"x":36.5499427472438,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C0CC3D3E-BDF9-4167-9E20-6F1B07BA4936","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"D5FD1E89-CB77-4569-A7DA-B4EBA9E35189","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452330317,"x":36.79690181986035,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F0BE871D-22BC-4F2A-8204-F7BDD7EBC05E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"083D35F6-63C1-4CD4-AF60-049B8EE3AB1C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.70637119113576,"width":0.9878362904660491,"x":36.30298367462731,"y":28.72576177285319},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3A289AF6-A496-472E-B6B1-3D849F98E39E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"F7F295D9-FD71-42F2-9F10-790959C6A136","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.7063711911357,"width":0.9878362904660207,"x":239.7972595106333,"y":233.1024930747923},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2357386F-6743-4C40-BED1-D57101FB3F76","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"43CB7200-4293-4B0A-9336-32CF50447666","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452329251,"x":239.7972595106333,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"86EDFF18-42EA-4798-815C-C15A2F5FB5FA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"614C4F3F-7A48-4370-8119-78B67828227D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.6066481994461,"width":39.01953347340893,"x":240.980466526591,"y":114.196675900277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9C81353D-5033-4706-971E-4AD5F0BDE0D5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"201666C9-6F21-4FC2-8FF3-CFD5111DBABD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":203.494275836006,"width":43.79501385041559,"x":116.3479853929143,"y":-9.918883070357467},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AC884A69-9EF4-4670-AD8C-BF5D7567F28E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214913, 0.16551566224734221}","curveMode":1,"curveTo":"{0.98903615697270941, -6.3100566438656358e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270941, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119011913, 0.83783632733723856}","curveMode":2,"curveTo":"{-0.0036902158117899935, 0.16216367266278806}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055505458e-05, 0.50000000000001277}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270941, -6.3100566438656358e-17}","curveMode":1,"curveTo":"{0.99816007339702095, 0.83218232891401733}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999967, 1}"}]},{"_class":"shapePath","do_objectID":"9808FF20-E9D1-48DD-860B-68D5F68A9AFC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":225.827336199336,"width":28.3544037957066,"x":117.8386849955116,"y":47.40445711563844},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"36420EA1-937C-4F10-A214-655DE8BAF8CC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90035812620695954, 0.16551566224734143}","curveMode":1,"curveTo":"{0.88059467471684649, -4.163336342344337e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.88059467471684649, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.042035277169055113, 0.83622408638765189}","curveMode":2,"curveTo":"{-0.038643635947275372, 0.16055143171320319}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.0016958206108909331, 0.49838775905042565}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88059467471684649, -4.163336342344337e-17}","curveMode":1,"curveTo":"{0.97996167639572429, 0.83218232891401622}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999978}"}]},{"_class":"oval","do_objectID":"886CDA8F-A149-479E-BF78-E9B684E7C8D4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029356,"y":85.23545706371196},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2F0FF9CD-2D84-4F00-AB2C-8C5BE852E327","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0E3F5AC0-D568-4A2E-A68E-926AEC45E827","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029356,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CBD29093-07E5-40B8-9FB5-6696B9F84BB2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"7C86013A-8118-4CC6-B615-BBAA88AD030C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570632,"width":60.25801371842894,"x":209.4212935788023,"y":282.5484764542937},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C69BB4EF-C339-4408-895D-4CFD5E3AC62C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C584D60D-41F9-438E-A71B-B95D9FCF18B0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842893,"x":6.420935888029356,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4CA49793-7273-48AF-AF7A-DC240EAE9D76","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"D70AF02B-896F-44D7-AAA2-7E5530A9471C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842894,"x":209.4212935788023,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BE130E07-4A59-40A2-BA54-1F443A0ECC83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C17ADFAB-7F51-41E7-84C8-80B8A2FE6BD1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570641,"width":60.25801371842894,"x":209.4212935788023,"y":84.76454293628814},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7B1CF1B-7693-40B6-B000-52C954F5F15E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"868C7C8B-6A59-479B-BD43-D5B310723ED3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.65941613304942,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"77D30B99-3386-4E4E-83F1-3AD6BE8B14B6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {18, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A67641AD-2C2F-4B86-A539-672F811DE6CF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315593,"x":231.6476101142883,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0461611D-4D6F-4A62-9D24-739F761A2A0A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"B920B057-FACA-4C46-8926-5E3609E5909D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.16549798781638,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D22AB68-C98B-448E-A8FF-8A3D4691C221","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"E58C11E6-A920-47BE-9DA8-28D86B5B7BF8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885493,"x":231.6476101142883,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F41C471A-3153-4811-A77E-7ECA9EE33E44","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"617D40A4-209F-43CF-A0B0-B3466F695B6F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315584,"x":27.16549798781638,"y":15.00604985287604},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC671E5F-B006-4B98-8B4F-0C1E59CF28C2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"1C7A4649-2CC9-42EB-A010-14317F4A5F8D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":16.29929879268983,"x":232.6354464047544,"y":297.083612179746},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9BF31F6C-C889-4843-B9A9-06617A54AB4A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {15, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"5D18F244-2B1A-4B3F-B2AE-2FB560634169","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":149.2797783933518},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"03CB6764-A7A3-4EBF-ACEC-A601DD8F35A6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"1CC61992-C0DC-4452-8FEE-976B703C5175","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A1C2F481-3EAF-4EA0-9486-59B7B3B59332","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"9E08BF61-916A-46D2-8D56-A70AC600309C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194481,"y":5.116853176975791},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A563D1FE-AD79-4411-9D06-08F67F8A3506","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"F8EE8E58-9DAE-468F-9E9C-CC248BB99426","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648199,"width":31.11684314968051,"x":122.49170001779,"y":72.99168975069254},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C63CAC7B-99EC-40D8-B42B-8D60E8B0A31F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"F24FA664-E6A5-49F0-9D3D-446605CB808E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.202216066482,"width":31.1168431496805,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D1D0441A-7224-4739-895A-EE73CEF63967","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F23E7ED4-EE70-47DB-B4F7-94C027B45AC0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194489,"y":5.116853176975745},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0706D2A6-EA63-4602-AAE3-86F4E3AD99AB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"87C2D9D0-946D-43B4-A84D-FA63A7227B10","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":244.98340003558,"y":151.634349030471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"432983A4-C65C-428D-A2BF-8F3DE6C748AD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"E2CB227D-C6EF-438E-8DFD-2912173EDF74","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E11D9444-D373-4EA1-AEB1-BA4A21AC6EEA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"22AB684A-2A94-4B42-AEE4-511B76B74CCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129167,"x":8.890526614194508,"y":5.116853176975777},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6FA301DD-2E24-4446-9FC8-1811FD3FE566","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"3EA66D16-D3DB-4F4D-8C5D-5C443E9EFFD5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":144.718016553276,"y":175.1800554016621},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"47D1DFDE-F421-4FA6-B8E3-17B37FC485FB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"ED83EAD4-DEEF-4D9C-BAD4-34DA861D1C27","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BC1B1040-0979-4188-9246-7D24BAE26C18","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"02A3A7E4-C1E4-4B07-9EC6-AAA985A6ABCA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129168,"x":8.890526614194508,"y":5.116853176975773},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FFEC8FB0-B048-4173-864F-201FA5B3FC52","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"721B3BCC-7BEE-40BB-8725-E778AC857EED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Topology + Configura","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":590,"x":0,"y":367.3752541595445},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C08850A2-F9AD-43DC-B1C9-91EBDBDB5971","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Topology + Configuration with Unknown Parameters","attributes":[{"_class":"stringAttribute","location":0,"length":48,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{30, 7}, {528, 70}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"E15FD896-4F6B-4EBE-9AB5-54EFC9C926AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":304.053730097356,"width":405.2658179205722,"x":87.61492322857674,"y":539.9450407911381},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1E7CCFD3-C506-448B-8F54-6AE5E3A9264F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"82DFA4DC-5368-4047-9435-7F3B64CB4E28","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":304.053730097356,"width":405.2658179205722,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0C486A54-ABA3-4462-86E5-7E600B271EA1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"6AEBD6CF-4DD5-4079-8566-FB0F37A24EBA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Forwarding Specifica","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":405.2658179205722,"x":0,"y":220.053730097356},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16846062-57B9-4FA7-B665-18EBABF1EDCA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Forwarding Specification","attributes":[{"_class":"stringAttribute","location":0,"length":24,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{89, 8}, {226, 76}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"rectangle","do_objectID":"AE667302-9AA6-4AAD-8CD6-CC086CED8AA5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":204,"width":350,"x":27.77772208577682,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"109E378C-B7AC-4CDD-B60A-7E066EDE472B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9488326362941576,"green":0.9488326362941576,"red":0.9488326362941576},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":7,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"group","do_objectID":"B74A36EC-CCA0-4FF7-9775-163EC22B077C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":204,"width":350,"x":27.77772208577682,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1FBC48C2-1F9A-4B19-AE49-5BF5AA974180","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"9AB5503F-9B7B-472D-801B-70552E412693","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fwd(A,B,N1) not fwd(","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":140,"width":310.5633802816901,"x":16.26760563380281,"y":13.32953013040012},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"75F3DE4D-3FA5-4080-82DB-82C2000D5B90","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"fwd(A,B,N1)\nnot fwd(C,B,N1)\n\nreachable(D,A,N1)\nisolation(A,B,N1,N2)","attributes":[{"_class":"stringAttribute","location":0,"length":67,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {303, 134}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"77BE2C77-DFBB-4FE6-A6B9-D9A3528857C4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"+","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":77,"width":42,"x":269,"y":454},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9E4CFE12-14B0-4FF0-AAAC-550D28B608A3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":3.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":70}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.166666626930237},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"+","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":70}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.166666626930237}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 20}, {39, 38}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"4753774B-119B-49CD-BA71-223C9D882053","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":823,"width":425,"x":2561,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"97AE5EED-FE49-4FBD-85B8-2FD3F4EB2654","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"15A7B898-2750-4B70-9DA4-495F16017D99","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.7502278942570797,"width":308.8752401082231,"x":55.47759166992357,"y":462.8906107566089},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6574AC62-14E7-4084-BC8D-C4B15E708ADB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"F8CF8990-C2FC-4E35-82F5-55B9152E17D3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":308.1255429234944,"x":55.47759166992357,"y":463.640838650866},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6F3F1A05-B04F-4D4E-85DF-A518D3D18FB4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"70AE1BEF-8613-4684-BF87-98B2F7F91C84","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":0.7496971847286957,"x":55.85244026228792,"y":463.640838650866},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3DFE42A-13FE-4D6B-A3F3-BA9B2FD2F8A1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"B79190B3-3AB5-480A-9E57-AE6A53C18564","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":136.5414767547858,"width":1.499394369457391,"x":55.10274307755923,"y":327.0993618960802},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DF99D025-7359-40B5-AA40-4FE34F913B13","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"201E9740-0664-41D0-A8AE-2FB63A4894CB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":136.5414767547858,"width":1.499394369457377,"x":363.9779831857824,"y":652.6982680036463},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5456073C-F6CF-49E9-8B76-9D7F0C591003","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"458E66B1-73F8-4D15-8150-74D7C4561D20","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":0.7496971847286886,"x":363.9779831857824,"y":463.640838650866},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AF15C6D5-721B-4BCD-A517-5C6BEB130C61","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"634365FC-075B-4971-A348-4D1D07C18A67","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":59.22607759356708,"x":365.773922406433,"y":463.2657247037374},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A4D0DD02-0C5E-4919-8D47-FBD4FF9E0D60","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"2FC51DF3-024B-4A1D-B7C5-9D265EA128E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":308.8752401082173,"width":69.77119416590659,"x":174.9513108999078,"y":273.192279672418},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B0122D4B-A448-40B0-8C58-9A7D9F0A9281","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214468, 0.16551566224734071}","curveMode":1,"curveTo":"{0.98903615697270364, 1.3552527156068805e-20}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270364, 1.3552527156068805e-20}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119008764, 0.8378363273372309}","curveMode":2,"curveTo":"{-0.0036902158117900589, 0.16216367266278717}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.376865005542089e-05, 0.50000000000000933}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270364, 1.3552527156068805e-20}","curveMode":1,"curveTo":"{0.99816007339701507, 0.83218232891400512}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999989}"}]},{"_class":"shapePath","do_objectID":"0AAB30B0-7969-4CD7-A921-E0A76691C87A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":346.4140021264661,"width":42.70527774559167,"x":178.2536427526722,"y":362.9088202776448},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A808193C-2F99-4588-8A0A-E8A135DE2E23","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99282591104102025, 0.16551566224734071}","curveMode":1,"curveTo":"{0.99140296751608004, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99140296751608004, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0029128490187179177, 0.83787232606810791}","curveMode":2,"curveTo":"{-0.00289593074201837, 0.16219967139366409}","hasCurveFrom":true,"hasCurveTo":true,"point":"{8.4591383497849108e-06, 0.50003599873088633}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99140296751608004, 0}","curveMode":1,"curveTo":"{0.99855726603030615, 0.83218232891400523}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999978, 1}"}]},{"_class":"oval","do_objectID":"2E976E2D-1669-4B50-A7A0-328936CB6707","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690102,"x":9.74606340147306,"y":417.126709206928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8297C94C-928D-401E-8A69-4457C2193E06","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"F8B57D22-3F90-452F-8631-79BEC6CDE07E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690102,"x":9.74606340147306,"y":281.3354603463993},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3ADD04A-5326-4C46-8D9C-673720FBF1C3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"2FB80FE3-E640-4132-AC14-802E247EE74B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.52780309936179,"width":91.46305653690104,"x":317.8716063249675,"y":731.4721969006381},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"994E4F75-4EDF-4E1B-AED0-C8419A3E8414","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"122FFDF3-4364-44D0-85C8-0A2CE4DBF84B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690102,"x":9.74606340147306,"y":595.6809480401093},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA474233-0E8E-4F49-BA4F-965A5F8DCDAD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0A41C24E-6BE9-4AF9-BF0E-AAA7ACC9449E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690104,"x":317.8716063249675,"y":595.6809480401093},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A62D2EB2-2254-43BD-B590-05BAEDA72BB4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"1F58FA08-46D7-4DE7-9C20-9136080F1658","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690104,"x":317.8716063249675,"y":416.3764813126709},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10DBADD8-A288-4B4C-9EC9-2441227656A8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C8F74373-1F56-4990-9EB1-1F91FCA20817","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":28.98829114284295,"x":41.98304234480702,"y":441.8906107566089},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D2B19C6B-BCE6-495F-9688-E5053311F5D1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {28, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"67E03641-5C4B-4267-A954-8549F08DC9E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":26.98909865023313,"x":351.6079796377588,"y":441.8906107566089},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4690AAB9-3338-40B1-826D-F573AFE8DFD5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {25, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"451B1A58-BBE2-47E1-BF2E-71E0DDB549CE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":28.98829114284295,"x":41.23334516007833,"y":619.6946216955333},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32FE3AC1-9AE1-4095-BB1F-54556944E8BE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 8}, {25, 27}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"13C698E9-FB01-4255-AB10-D86E4C33D621","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":28.98829114284297,"x":351.6079796377588,"y":619.6946216955333},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B13E6EF0-4B19-4307-B7CD-E1E67BF363F2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {27, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"AC3892CE-24B0-43E1-9338-F9DFEB625F9E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":26.98909865023309,"x":41.23334516007833,"y":306.0993618960802},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5AF7AF9A-DA79-44CD-A948-1D8B38D20CE5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {24, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"89BB4052-7FFC-4E33-99E9-0F6EB12A7903","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":24.98990615762318,"x":353.1073740072163,"y":755.485870556062},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3638287C-8A35-4C7F-ADA2-47E6599CB9CE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {23, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"404E3229-9469-4DB1-9A8D-23CD9C1A9DA3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.26800364630822,"width":47.2309226379079,"x":0,"y":519.1577028258887},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"21E30F49-FC7C-4AF3-95F7-E5BDA0DF2771","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"AF8E9950-4F18-4A29-94B4-C52844C600F2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.26800364630822,"width":47.2309226379079,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4CCA3E60-1C2C-4294-B475-8117E53FA60C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"B8582557-A1AE-4E05-8B51-3F18AF8D8BB9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19.99192492609858,"x":13.49454932511654,"y":9.009115770282641},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"40C8B235-F06A-42F0-B6BB-C7044782A088","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 8}, {15, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"3E3F233E-ECE0-4983-A12C-1AB84D004F65","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":291.3384989364935,"width":183.6758102585314,"x":122.9503382955068,"y":-2.843034562287754e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57958608-23A4-4B65-90B0-F6D5B670AE1C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"2F5821C9-A7CD-485C-8EF6-B1FDC42E9F27","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":127.7888179884533,"width":23.2406127265896,"x":0,"y":163.5496809480402},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8E1D9FA1-8493-4943-840D-2C61FDC6C5A0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"8A8D6DC2-CD0A-4245-A270-331950D9DCB4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":82.52506836827708,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B51FC69E-CA7B-4004-A441-3DD7366B4357","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"66EE6687-B552-46CE-8AD6-157E02567755","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405806,"y":81.78182923123666},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5D962A87-F993-42CB-B5BB-EECD259E38FB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 9}, {13, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"9C9A00A2-5A24-4F0E-9C5F-91034A1AEA88","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":291.3384989364935,"width":23.2406127265896,"x":32.08703950638836,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"762EAEC4-0463-453E-B82D-4450141E4EB3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"C166549D-A8A2-4423-8A58-2BF2B652A1AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":246.0747493163172,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FE08246F-A649-48BE-8A6A-D678CC6AB9F1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"FB429ED0-15C1-4E45-853A-3211E312DE3B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405807,"y":245.3315101792768},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"12850F16-7866-4924-B054-CE91BCD69728","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 9}, {19, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"0E583DB7-9ACC-48A3-A130-DEBB0E4C7D60","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":255.3275600121544,"width":23.24061272658959,"x":64.17407901277672,"y":36.01093892433908},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E5B84252-ABBA-4535-B275-02F9D146DC93","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"2014A33D-97A3-4653-BC3C-812BFA2028E2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":210.0638103919781,"width":23.24061272658959,"x":0,"y":2.843034562287754e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"51BD53C2-702D-474A-9240-319C7C62EA61","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"2BC248B9-DF08-4A28-9561-AA8F0386FC0F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870843,"x":0.6247476539405804,"y":209.3205712549378},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"43A833C0-F5F9-435C-B3B1-E0D242669687","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 9}, {19, 29}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"ED45C9D2-D535-4BF8-9B12-A9ADE181C2EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":211.0641142509876,"width":23.24061272658959,"x":96.26111851916508,"y":80.27438468550591},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AFBC0BBC-CD26-4D3A-8974-9CE4D80253F6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"1EC8B174-EA2D-4C16-9770-09C770F18E77","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":165.8003646308113,"width":23.24061272658959,"x":0,"y":2.843034562287754e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EFB564A5-F3AF-4E7D-9461-D276B0BB854D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"4DCD89A3-E8F1-4ADA-855B-3C55D602B1F4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870843,"x":0.6247476539405804,"y":165.0571254937709},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32BBEB10-945A-4D6C-B938-CC2124BCE350","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {20, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"035B9097-095B-4F78-A257-880FB940C9DD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":127.0385900941962,"width":23.2406127265896,"x":128.3481580255534,"y":164.2999088422972},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52CB4634-49A8-4925-9272-CAAAB7ED14AE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"6F77DCC1-B82E-4995-9D43-7E70E32D6956","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":82.52506836827708,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FA2D70D7-5F7B-4FC5-BBE6-217EC0E942C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"84B2FD02-725D-4CBC-8D5E-97DAB24DC3C1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"5","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405807,"y":81.03160133697958},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"76F60171-D24A-4445-B124-F88EA03EC01E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"5","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {19, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"B138AD9B-DFD3-4D52-917A-7866A321622F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":98.52993011242776,"width":23.2406127265896,"x":160.4351975319418,"y":192.8085688240657},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D9F28CD6-733F-41B0-AAE3-E37480D5C446","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"7B50DADC-218E-4111-A756-53B7D5A6EA48","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":54.01640838650862,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7013BDFF-2724-477F-B051-754B5716737F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"76F80BF7-AD86-4BC3-BE9B-1D125EEB2A88","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"6","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405807,"y":52.52294135521113},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AD1C9907-F524-49D1-9345-F12BCE0C7619","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"6","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 9}, {19, 29}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"group","do_objectID":"99E9889B-FBF4-4857-9CDD-E939F357CBF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.2309226379079,"x":371.8498036254337,"y":522.908842297174},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"49FC20FA-F868-4C41-BA50-ACAC68C902F7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"5A7B6A87-EE65-4C92-AC42-910EFBB6BE70","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.23092263790789,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E2AC4EF7-7AA6-463D-B05F-B95D5094FBD0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A8087C40-A089-4174-AB34-027EFDFFB24D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19.99192492609858,"x":13.49454932511654,"y":9.009115770282584},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3C23A17-CF75-4D7A-A480-A6BDA722CDD1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 8}, {15, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"7F5718BE-A2C7-4FB3-AE3B-A9DCDFB15723","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.23092263790792,"x":219.6612751255082,"y":560.4202370100273},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FD8BF6A1-F8EE-4DDD-B7C6-579BF4467741","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"48945619-C785-4867-9DAA-AEC3051C4445","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.23092263790792,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90D28A7D-2BF1-4E8F-9F0D-77D0CAC84FE0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"1C0BF646-4739-4B07-B436-00B323C768A2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19.99192492609859,"x":13.49454932511655,"y":9.009115770282584},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B2A0726B-ACF9-469F-B2CF-F73FF8458DC1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 8}, {15, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"rectangle","do_objectID":"092E99C1-F6B3-44F3-8A6D-B15F0E586D37","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":127.1636280765724,"width":183.6758102585308,"x":122.9503382955063,"y":290.338195077484},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5573A83B-20DC-4A06-B915-481A0AEEAAE2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":1,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":0.9326139616824488,"green":0.9326139616824488,"red":0.9326139616824488}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000036, 0}","curveMode":1,"curveTo":"{1.0000000000000036, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000036, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.500000000000004, 1}","curveMode":1,"curveTo":"{0.500000000000004, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.500000000000004, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"group","do_objectID":"ABF22751-C94D-4366-AE18-00299F825844","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":147,"width":256,"x":617,"y":422},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C2D298F3-EC3D-4E4A-AD18-CC1C8EA2D3E0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"0A660644-7F0D-48DC-8A04-9976F3307167","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(1) Embedding","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":256,"x":0,"y":105},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A56CD294-1EFD-402A-8B22-D99F7C271860","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(1) Embedding","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 7}, {252, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"ABC65BF8-65C0-4B0A-BB70-889D7575117F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":210,"x":23,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3FA26F96-D8AE-4CC5-A38F-2E16C261DA4D","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":20}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0023809523809523829, 0.25000000000000011}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]}]},{"_class":"text","do_objectID":"3F62C4B2-2B5D-4F21-B12F-95D9605AB498","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(2) Processor GNN","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":395,"x":1353,"y":507.8760330578513},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C25BC2ED-246D-4137-8497-916C4E7C4171","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(2) Processor GNN","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{35, 7}, {324, 35}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"C42F8083-0B60-44EE-8CBB-46615176D3EA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":401,"width":343,"x":983,"y":274},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DDE6339F-B874-4C07-BEEE-5E0DB7ED84BD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"46BB867E-5AD1-4F99-890A-03BB396FBA74","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Latent Input Represe","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":269,"x":37,"y":317},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69856A0B-11BE-4E73-B0AE-990771E04A89","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Latent Input \nRepresentation","attributes":[{"_class":"stringAttribute","location":0,"length":28,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {264, 77}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"E54119EE-4B61-4015-AFE2-CE15FCB6175C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"37CD1906-FAD2-40D3-8346-51CC5BE013FE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"D32BB197-CCC0-4309-BB29-4D3A119CF98B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"25FD36FF-3B34-4781-840E-AF86A6811F94","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"A811F762-4B54-403A-A3B2-9DED05129D80","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":162,"width":241,"x":51,"y":46},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EE1DBBA1-8C01-4FA2-B622-5BA7A2D290F0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"FC9CF136-DE90-48BC-A1FF-549DA1B6D22B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":25,"width":182,"x":30,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BB15F538-A771-4C69-8275-4859DF322A10","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"AAEACA7C-54D7-46DA-88DF-E833BF517BD8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":103,"width":36,"x":176,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C93A7366-BCA6-4DBC-A20C-BAE69F2A4A12","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"DA7311DD-CBD9-47B9-A7F5-FD7A9A4FA0A6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":146,"x":30,"y":55},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"372062EA-AC8A-46C9-91E4-8E9C5B964EA9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"293726F3-E653-454E-B551-D01B7063A703","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":0,"y":25},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4C54C984-FA5C-4906-8D1C-88B861579165","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"8FCFD13E-33FF-4182-93B6-A8D9AE1B17CC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":146,"y":102},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32486793-BC29-4CD6-B887-939E5B99216D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E13AC8D7-EBD7-4BB0-9147-4C0689F79902","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":181,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2DE358E1-DE30-4CB3-B7EC-991D6FF3A88E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]}]},{"_class":"group","do_objectID":"3F5B1241-95BA-4256-9883-F38D6A85373B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":403,"width":485,"x":1699,"y":270},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F0CE21E2-20BD-4F17-ABFB-57903C412567","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"A8A04802-996B-4010-9192-704A40696F41","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Latent Synthesis Out","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":485,"x":0,"y":319},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B03D7FF5-DFE6-48F3-80F8-FDB2A5FBEA88","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Latent Synthesis\nOutput","attributes":[{"_class":"stringAttribute","location":0,"length":23,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{97, 7}, {292, 77}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"41D8CF0E-7AEC-4625-A1C8-C3B0D59269E4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":71,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5D59FAA2-72DB-4E9C-B733-F2C94FE4126E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"701DD707-024C-4936-90AD-9A7E70814C0C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4B8AC5C1-3DB4-4E86-9D2F-DD680A0F7050","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"0611370C-4387-45D9-B3E6-42EE967F3220","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":162,"width":241,"x":51,"y":46},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6CEF152E-50AA-4344-A7C1-5B9F2BDED8A7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"1B8F1526-6A92-4982-88AD-E428F002C08B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":25,"width":182,"x":30,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8F47D2FE-73CA-4333-8DB9-A5217F0264AF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"8055D935-3028-4D39-B234-BA17987B5F07","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":103,"width":36,"x":176,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9085F9FA-10DA-4DD0-A6F8-EED41907B974","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"A97CB5AE-FF20-4E41-B6FB-4A42E4E33C8E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":146,"x":30,"y":55},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7C50602B-3296-422A-B7C8-6F4366054041","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"A00821C1-9955-45AE-B169-71A95C75286F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":0,"y":25},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16F60D91-5B98-4A8C-8531-E9EB07E91C61","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"EDAC3133-FE4C-4280-B5C8-82928908148C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":146,"y":102},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7482B91A-DCA7-41C0-9C38-6071A53EBBAB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"6044160C-0769-4BDE-9DC5-12353BB8290E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":181,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"80491ED8-979E-4FED-A21D-24C5D80FFF07","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]}]},{"_class":"text","do_objectID":"AE961CF3-3F76-4898-A097-99C4F260CC95","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(3) Decoder Network","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":395,"x":2131.5,"y":458},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6FD36944-67FB-4AF2-AAD5-D04ACAB9FDCC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(3) Decoder\nNetwork","attributes":[{"_class":"stringAttribute","location":0,"length":19,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{97, 7}, {201, 70}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"shapePath","do_objectID":"73834FA4-1973-45B9-AC46-7B50537670F6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":210,"x":1445,"y":421},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"67D3C4DD-BD8C-4585-84E6-84150A8A0F9E","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":20}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0023809523809523829, 0.25000000000000011}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"570EF8DF-77D3-4640-AD4A-06B6E07D4BB7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":329,"x":2184,"y":421},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B31AC48F-58D7-422E-9B9D-2364DB797B09","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0015197568389057777, 0.49999999999996092}","curveMode":1,"curveTo":"{0.0015197568389057777, 0.49999999999996092}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0015197568389057777, 0.49999999999996092}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0015197568389057777, 0.49999999999996092}","curveMode":1,"curveTo":"{0.0015197568389057777, 0.49999999999996092}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99848024316109452, 0.5}"}]},{"_class":"rectangle","do_objectID":"B27EE6DB-3C3D-487C-A576-BECDEEDC9BCE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":79,"width":63,"x":2742,"y":379},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"365E4A5E-A163-4C0C-B079-B7E685A7F3D4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.7568627450980392,"green":1,"red":0.6666666666666666},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34588/new/figures/pages/D3C15514-8F9A-4089-BAE4-F507E02C6B90.json <==
{"_class":"page","do_objectID":"D3C15514-8F9A-4089-BAE4-F507E02C6B90","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DED26A81-4E8F-4413-A343-D1324B0ED833","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"F6098229-3541-4BF1-8306-8145D9F55E8D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"synthesizer-overview","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":378.0000000000003,"width":731.5,"x":217.5,"y":216},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"94F7C309-0570-4C5A-8D70-8A94B56E0260","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"78E6BA01-1558-4BD8-9DE7-A085E197F858","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":142.5000000000001,"y":42},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"004295EA-F0FB-4046-AA71-6A9C122B1F7A","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"F162123F-B23D-434F-B45B-AB33AE471B08","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":116.5000000000001,"y":277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7B886380-8934-4041-AA4D-5B36778993DA","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"027A8E8E-FD9B-4280-9E87-6FF191F4CD65","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":353.5,"y":277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F2D7FB36-F365-424E-B47A-2C31DA213C75","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"0C2E7485-3C64-4BBC-B40B-388A3848C95B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":342.5,"y":42},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ADC1DFB7-1924-4DA7-8B2F-6EF585F9B0C1","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"7F8D44E8-3022-4D1C-B629-085304899BCA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":538.5,"y":42},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4F3A147A-5D79-45D4-B0C4-E85368B39A09","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"group","do_objectID":"05ECDE98-6176-478F-88EE-F88C168AE131","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":87.00000000000003,"width":64,"x":230.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"997D9CD8-2404-4AAD-8B32-1BE64BC77CA9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"ED0B7353-A341-4A93-887C-E66D0EE7336F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.2409972299168999,"width":42.14634146341463,"x":14.64915572232644,"y":29.04016620498612},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1949981F-4158-40E2-A31B-D850C9DEC798","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549854, 0.75000000000000011}"}]},{"_class":"shapePath","do_objectID":"AE7B165E-DED2-453F-835D-CA94511441C9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.32825484764543,"width":0.120075046904315,"x":7.384615384615358,"y":36.51108033240996},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0D272F96-A476-43E1-944A-AABA66FB46E2","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.3474576271186469}","curveMode":1,"curveTo":"{31.999999999999989, 1.3474576271186469}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.32485875706214756}","curveMode":1,"curveTo":"{31.999999999999989, 0.32485875706214756}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"1B4515F7-D68A-479F-93B9-D5651415ABED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14.45983379501385,"width":0.120075046904315,"x":7.264540337711082,"y":14.70083102493078},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FFD8FA98-B0DE-4371-98F0-DE51226207D9","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 1.5125000000000037}","curveMode":1,"curveTo":"{31.999999999999972, 1.5125000000000037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999867, 0.99999999999999656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 0.0041666666666676788}","curveMode":1,"curveTo":"{31.999999999999972, 0.0041666666666676788}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"D20B4A2B-D20B-41F2-9D60-C3A4C27ED8E1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14.45983379501386,"width":0.1200750469043115,"x":56.97560975609758,"y":57.8393351800554},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"34635C9E-BB26-4495-B774-BEEE2C1ED6B9","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 2.0208333333333393}","curveMode":1,"curveTo":"{29.999999999999964, 2.0208333333333393}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 0.51250000000000151}","curveMode":1,"curveTo":"{29.999999999999964, 0.51250000000000151}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000045453, 0}"}]},{"_class":"oval","do_objectID":"31C60889-D13E-48F7-BFF9-5C21144205BF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":0,"y":21.81024930747924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"72205E59-665C-4390-AFFE-DED51D865570","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C53E7B3A-1C0D-4917-A4B7-189386E6F7FA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2A0CF06C-D608-4CBA-93FC-980903156C8E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E5F3A418-1FD3-4D5C-924B-D6C4431E6247","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":49.35084427767356,"y":72.29916897506928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DF80FEE6-2CDD-42A3-8079-A3032D10E261","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B223BDB8-DBA3-464A-B0A5-868940A8D9CE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.64915572232645,"x":0,"y":50.48891966759004},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C71DB0F7-3E79-4191-95CA-0D300862EB83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"CDEDC8C2-30F3-436E-B964-F4ABFED948BD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.64915572232645,"x":49.35084427767356,"y":50.48891966759004},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2111EF47-8605-4CE3-89D9-FB3C7D2ADC0B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"BE8CFA79-A2A1-485A-ABD4-938CC5DDF3A2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":49.35084427767356,"y":21.68975069252076},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD8010D2-6C1D-4B56-93F4-4B7E98448ABF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C80240C3-A02A-4142-B0D6-C3A803563E80","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.003126954346467,"x":5.163227016885571,"y":25.79916897506928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FA66EB6E-FE46-4F2C-B40E-5C1AC058B98D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"485D45EE-E935-4D08-B2D5-9AF51A4EEE39","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.00312695434647,"x":54.75422138836774,"y":25.79916897506928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06219BF5-68BC-49B1-BD3B-4130E089A439","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"CA8DA48E-823D-4EB0-8096-DE4CA05A1CC7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.003126954346466,"x":5.043151969981238,"y":54.3573407202216},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"89DF3FC3-0564-4C53-A191-C90C0487F4D1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 6}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"244EE16D-9F32-4849-8DBD-B8C74BA65B7E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.00312695434647,"x":54.75422138836774,"y":54.3573407202216},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA809FDD-5175-48F8-9992-572A8F094B53","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"39F127AC-B47C-43B6-92A5-8174102C8D54","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.003126954346466,"x":5.043151969981238,"y":3.988919667590039},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3B3403A1-FC99-43FD-A8AA-0FFB3226B4BD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"EEA592CB-DE4D-4E8F-B9FD-A4CE2F975004","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.002501563477175,"x":54.99437148217635,"y":76.16759002770084},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"418CED24-84B6-47BE-B298-2BAA9CF52338","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"1A98CED6-5774-443B-AD57-F1EBD4DA1A94","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.002501563477173,"x":2.641651031894924,"y":39.65650969529088},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D192B1BC-DF2D-4C1C-B321-03ABD7ACA060","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"ABFE6F93-BC2B-4A33-8706-6E99A3B19662","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.002501563477175,"x":30.37898686679176,"y":21.46121883656508},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EA6C2F26-3ECF-45FC-9F02-74708961B841","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 5}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"text","do_objectID":"4F61F8FF-EDE3-49D0-9195-8A25F2ECB3CA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Configuration","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":136,"x":408.5,"y":109.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"44FC39FE-E93C-415E-8433-B74E751E43E2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Configuration","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {134, 20}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D19740A1-4594-42C1-9444-AC1D91721B0D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Forwarding Plane","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":113,"x":209,"y":97.00000000000014},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"14C6A172-D6A1-4945-9212-C8E6B9C6BECB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Forwarding\nPlane","attributes":[{"_class":"stringAttribute","location":0,"length":16,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {110, 40}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"10871818-4A65-4BB2-9189-2EFE0F1B1297","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73.33890789464236,"width":125,"x":0.5,"y":7},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F9C69489-D50B-4B86-9FF9-77F20387D505","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"D6C0B9D8-FFC0-4180-AFDC-6C7B9FE2AD88","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73.33890789464236,"width":125,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BFF4C3CD-FB62-444C-BC3B-3BA389377B32","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"C7AA630A-EB7C-418C-8160-7E9C8BEE44C2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73.33890789464236,"width":125,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D129A7F0-AEAD-4F60-9016-FAF46305DC87","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9488326362941576,"green":0.9488326362941576,"red":0.9488326362941576},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":2.5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"3B625BA4-0573-49CE-BD61-7CEF47431D6C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fwd(A,B,N1) not fwd(","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":50,"width":110.9154929577465,"x":5.809859154929575,"y":4.957336936947254},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA01EDA7-D03E-4E2C-8B5A-16AA96C6FD64","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":8.925000000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1487500071525574},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"fwd(A,B,N1)\nnot fwd(C,B,N1)\n\nreachable(D,A,N1)\nisolation(A,B,N1,N2)","attributes":[{"_class":"stringAttribute","location":0,"length":67,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":8.925000000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1487500071525574}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 1}, {109, 49}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"75B5BED2-7854-49FF-85F9-E5436678A42F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Specification","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":129,"x":0,"y":109.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8D22CBEC-7386-4629-9626-4663051C74C5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Specification","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {127, 20}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"4535937F-5752-4679-AA51-2F6547953F44","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":108,"width":136,"x":198.5,"y":224.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A18F0D02-075E-4E0C-9894-36ADDC45B636","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"52702118-7178-4C1C-B8C0-3087A72440C0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":108,"width":136,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E127A9A0-289D-46A1-96B8-7854D7C3DB5B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"2CCE8FF8-68EC-40AD-813D-E8C96A800E75","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64.79999999999997,"width":95.5,"x":20.49999999999999,"y":18.08372093023256},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5B554E45-194F-439A-BFA4-A585512E1F6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"B3C2C307-9BE2-4C4F-8471-00AD0FE40234","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":9.999999999999998,"width":72.12033195020747,"x":11.88796680497927,"y":12.00000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"00CD555E-3B27-4686-8271-79E53E340B36","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"366122F2-8D0E-4A30-984D-BE223B327E54","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":41.2,"width":14.26556016597512,"x":69.74273858921163,"y":12.00000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"79CF203C-EAE8-4074-99D1-C231729D2C89","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"28B676B4-6AA5-4F1D-9F46-629A0A4DF8AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":31.2,"width":57.85477178423236,"x":11.88796680497927,"y":22},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C14C62F-92BB-4BD2-92BB-B26F7562562A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"AA841CDB-CE05-4070-8F2A-D80B9BB5F78A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":23.99999999999999,"width":23.7759336099585,"x":0,"y":9.999999999999991},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"619FE199-656F-47A2-925B-1727269DD568","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"50AD97EB-C868-402F-BEE6-A2E3050D022F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":23.99999999999999,"width":23.77593360995851,"x":57.85477178423235,"y":40.79999999999998},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C59FEF71-19CA-47B3-99B8-E8C303325FCA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"13A21D33-3A9E-4F7F-AB8B-A267CFC0D7F1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":24,"width":23.7759336099585,"x":71.72406639004151,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C35B3FA5-96AA-46B6-813D-6BE41FC87DB9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]},{"_class":"text","do_objectID":"B1527AF6-1285-44FC-BC61-34211001B0B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Learned Synthesizer","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":344,"x":93.5,"y":354.0000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7A02B0ED-02A5-40E1-8191-54EBC1813848","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Learned Synthesizer Model","attributes":[{"_class":"stringAttribute","location":0,"length":25,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{39, 4}, {265, 20}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"FC6BF989-3D74-4686-9A3F-C57D63C05602","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":18.5,"y":246},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"914EC539-62C5-434F-81FF-418BA8B14D1B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"F5A951DA-0268-464D-9C7C-E6302B87A324","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"330584C9-F3FC-42D0-95D6-39CA883C427C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"767A947B-07DD-410C-9D44-9ADF52016AD1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Input","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":41,"x":25.5,"y":22},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"600B13E8-2680-4AE4-83DC-874411C1A0A3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Input","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 3}, {39, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"8C21BEE5-7444-4B6B-B66E-25F6E1559599","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":441.5,"y":246},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"78379250-D883-48AB-9A05-4CB8928955CF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"2ABB1A07-7793-494F-99B5-ED240648A49F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A1226A1-2FF9-40EA-9572-D73A1A625E3F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"6AB76526-FD78-4E31-8A89-AB2504493A3A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Output","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":55,"x":17.5,"y":22},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87B5E70B-22AD-42D6-95EC-8E889788B66E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Output","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {54, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"shapePath","do_objectID":"53706BF6-9291-467A-8E70-8339745564C6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":75,"width":1,"x":67.5,"y":155},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ACA7974A-2B85-4278-A038-3E71A7F39B1B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[10],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999994, 0.0066666666666666723}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99333333333333318}"}]},{"_class":"shapePath","do_objectID":"120855D3-9A11-4563-B15F-4AA773CD12A7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":75,"width":1,"x":485.5,"y":155},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"58348DCF-2201-45D6-A155-005F46628222","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[10],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999994, 0.0066666666666666723}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99333333333333318}"}]},{"_class":"group","do_objectID":"FC5C407A-2AE1-4BBF-82E9-AFB575D687FC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":101,"x":630.5,"y":3},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10CB09A7-0716-4C8C-A9B1-8FF446DB3C9A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"687BB489-3260-4D37-A479-420DE39AC933","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":101,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"04B68A0F-E95D-447D-B36F-536F2CB7ABA7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"76EDAFBB-221B-467F-AC7B-B5941FD3D18E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":101,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8B49B36-11DA-45BC-9DB9-2D4DD73B789B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A82205FA-0E89-4623-B55A-000F57AB7751","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Generative Process","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":86,"x":8,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A5FCA2FA-176D-43A7-B74F-A0F899C8457B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Generative\nProcess","attributes":[{"_class":"stringAttribute","location":0,"length":18,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {85, 32}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"52B80EDC-09E4-4F05-B33A-93EB55F28A4F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"simulate","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":62,"x":348.5,"y":59},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D4733F0F-37D2-47C6-99D6-F00A3998BFE5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"simulate","attributes":[{"_class":"stringAttribute","location":0,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {61, 13}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"23A6481B-53E5-46D3-8661-5270AEA8ECA7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"extract","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":50,"x":158.5,"y":59},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ED8B1CC2-B5AE-4FD5-89A5-6BF94472A988","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"extract","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {50, 12}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"997BA4A6-5424-4F55-A4D5-653924D84216","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"supervise","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":71,"x":79,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"82E63866-B9E9-4BC5-821F-3B21D8623334","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"supervise","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {70, 16}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"C4F6D8B3-6156-4571-BECD-072E0A390524","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"supervise copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":71,"x":407,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8DC9CE14-3708-4F06-A069-15439CC768E2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"supervise","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {70, 16}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"F1E43AA6-3F92-4DF7-8F24-199F37A0121B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"sample","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":54,"x":547.5,"y":59},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3419E4D6-2596-43B1-940E-60A59E2EAFF7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"sample","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {53, 16}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"A42C9879-9716-421E-9B8C-888C3D50A335","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":87,"width":67,"x":446.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"60062AF1-B91B-415B-A5C8-191E9A2C6C6B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"25632F0D-CF51-42C0-9E2D-E70B291162D2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.120498614958457,"width":49.83611054182205,"x":7.378647434590128,"y":29.16066481994462},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7489E3B1-F8A2-474F-8835-EE49A8A4CBA0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"5EA25E0F-E70F-4431-8245-C0EE6DFAEEAC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515236,"width":49.71514910846813,"x":7.378647434590128,"y":29.28116343490307},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B2AEB844-A6A2-4F8B-BF2A-07358CAEDF8A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"F4D5C7E1-6447-4DF7-8CF0-2CC63D421FBF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515236,"width":0.1209614333539362,"x":7.439128151267157,"y":29.28116343490307},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"252458E2-0557-481C-A0F5-B82631AFDA1D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"99C686A9-3487-4F33-BCD0-EF1AD2F6E245","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.93074792243769,"width":0.2419228667078741,"x":7.318166717913213,"y":7.350415512465386},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FEDFD1CF-3DF4-4C9D-A28C-EF913E4A6C1F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"A8125BA4-58D1-43DE-BAA8-1813460ABD39","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.9307479224377,"width":0.2419228667078883,"x":57.15427725973529,"y":59.64681440443214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"375549D6-C87E-4D38-935C-76ECE5F67BD1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"83D7AF51-B116-439C-A882-81939CF045B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515236,"width":0.1209614333539477,"x":57.15427725973529,"y":29.28116343490307},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3C6DE9C9-5710-4D59-88FA-50DBCFEB206D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"022756EE-2E95-4865-9154-8F5E0DC9ACCC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515238,"width":9.555953234961038,"x":57.44404676503896,"y":29.22091412742385},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B53ACB87-297C-48A3-AC6C-8D0A38437698","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"656F5745-3AF0-458C-AD42-ADB241CC7213","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":49.8361105418211,"width":11.20637119113568,"x":26.68088303185171,"y":-1.420825354013065},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"71AA0EE1-33BD-4176-B9B8-3D515F055F23","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214502, 0.16551566224734077}","curveMode":1,"curveTo":"{0.98903615697270397, 1.0842021724855044e-19}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270397, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119010811, 0.83783632733723135}","curveMode":2,"curveTo":"{-0.0036902158117898569, 0.16216367266278722}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.376865005562472e-05, 0.50000000000000955}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270397, 1.0842021724855044e-19}","curveMode":1,"curveTo":"{0.99816007339701551, 0.83218232891400556}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, 1}"}]},{"_class":"shapePath","do_objectID":"9A1BDABE-58B4-476D-B774-9CB03055EFEF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":55.83717495289568,"width":6.918904577222812,"x":27.19182899995313,"y":13.02320879295574},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6CF3CD87-AD4F-4121-B226-187A8BCD447E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9802199138122426, 0.16551566224734077}","curveMode":1,"curveTo":"{0.97629663578704295, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97629663578704295, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0080724842978494755, 0.83764156143898683}","curveMode":2,"curveTo":"{-0.0079432307246380431, 0.16196890676454256}","hasCurveFrom":true,"hasCurveTo":true,"point":"{6.4626786605730124e-05, 0.49980523410176497}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97629663578704295, 0}","curveMode":1,"curveTo":"{0.99602215662088656, 0.83218232891400568}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 1}"}]},{"_class":"oval","do_objectID":"423167CF-C146-46E0-A011-948FDC0A8753","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":0,"y":21.81024930747924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4DF986BC-37D1-419D-9526-CE32FC699339","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E7E8F773-F452-49B4-93A6-39641B0BA46F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"47BB2883-0049-4D06-92B0-D9DA3D5DC2FF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"70EF5516-6777-4BC7-BC22-757356B0726C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":49.71514910846813,"y":72.29916897506924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B917CC90-99B1-4A70-B822-9BF4562C14EF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"BD90912C-153B-4263-862A-15452F0753AB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":0,"y":50.48891966759009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CECDA711-31B5-44C3-B74C-B8868C47E08B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"879ECBEA-FE23-41B9-949F-FB174CC43684","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":49.71514910846813,"y":50.48891966759009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"86887F8E-B160-4E0A-9D48-8BF79EE6209B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"EBCE63E6-B5B0-4E8C-8755-555242172D78","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":49.71514910846813,"y":21.6897506925208},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A6744CD7-F509-45B5-8294-3F4A63235828","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"D702B85A-E8C6-4D35-8A86-BE063C2E1B81","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.838457334157483,"x":5.20134163421925,"y":25.79968928788012},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"198C8A66-BDE3-42B6-A74E-B565D1632FCB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"95A3744A-3C5F-4A53-8DA7-9EAEA053552D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.2336501673878,"x":55.15841360939528,"y":25.79968928788012},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C521D288-DF36-40AC-9658-4F2C3ED64117","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"6FFBA04D-3003-4A09-B3AF-680B092AAA29","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.838457334157482,"x":5.080380200865307,"y":54.35786103303253},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7430009F-93AF-4636-9373-B73FE384F3AA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 6}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"C1E18156-881A-4D32-A488-C58482F719DC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.838457334157475,"x":55.15841360939528,"y":54.35786103303253},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3CCD2323-67BF-4B91-B958-31621706B9A0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"35EDB716-D1A8-4CE9-8C99-FD6F03D23E9E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.233650167387795,"x":5.080380200865307,"y":3.989439980400884},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9045E273-3DB0-4DDE-AD31-51BAF476D17F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"2A222320-2B01-4603-A4D1-0DB3EDFAF33D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.2336501673878,"x":55.40033647610316,"y":76.16811034051177},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10E7B6CE-4727-468E-8189-0B0F5140C62F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"F1713D60-F958-48BB-9BEB-62117D995E67","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":3.628843000618115,"x":30.60324263854601,"y":21.46173914937597},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8B62110D-223B-4A09-990C-67C0989776B9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"FBB4C993-4837-4D1D-9353-36414863D5BB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":3.628843000618104,"x":58.66629517665954,"y":39.65703000810173},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C34CFD2-E9D4-4276-B2A8-B997019A03EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 6}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A5C8E4F0-A778-48B9-B198-7AE7C16EF40C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":3.628843000618112,"x":35.68362283941143,"y":41.70550646239537},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C9209EE-162F-4A33-A568-70E2AB3B6D14","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 6}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34588/new/figures/pages/EB0575C0-53E6-439B-967C-94B3938B0C70.json <==
{"_class":"page","do_objectID":"EB0575C0-53E6-439B-967C-94B3938B0C70","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A93366AC-776A-42EE-AED8-9F8A32167113","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"C1B932A9-31ED-4333-9712-8D0A7C76FB29","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"networks-all","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":1046,"width":4724.273333333333,"x":-449.7733333333331,"y":155.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"17459580-A3AE-43D8-A1F3-88F5EE12DABC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"75B65E67-8E82-4305-A411-31340AA71EF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":722,"width":553.8955528408449,"x":691,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"96ADCAA4-980F-451E-A222-CBFF386ED7B2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"5EBB84B5-B0FC-4A40-8ECB-5C04DA0A7F79","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":61,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7F50C57A-9C83-4131-B3F8-2B5397FB05BC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"7FADE731-0F3C-4B17-83EA-179EA9A36E18","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":61,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"41052918-CBA4-4D2F-B552-1B8515F577DD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"888A671B-CEA0-425C-B6CA-6CE9B501DABC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":61.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"728B81E8-76B9-4FEA-B770-375A4F040BB0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"592A9190-3EE8-48F0-A57C-97723AC2E2BA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":60.5,"y":61},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E1F345CD-B0CE-440E-BA97-A3FFB551EC95","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"BBFA7464-99E4-48F1-9CEC-723DD3C2E332","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":472.5,"y":495},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"01C7FC93-DB6F-49FD-8B57-6964D7AC4191","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"01D169AB-3097-42C0-84EB-61C64228D297","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":472.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8268C203-9AF2-4F24-9636-A4FFA3B5453C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"FE50EDF7-37D6-4F00-963D-97E65CB3CAA1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":474.8955528408449,"y":242.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B6FFD34B-50E2-4C61-8822-06CDFBFBA2CE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"B5FB44C8-9669-4C34-8447-1A1548C1F3F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":220.3955528408447,"y":-11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"007A5F13-007D-424B-B559-E4814DAAEEA6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"7DE3B443-83F6-4DD5-AAC7-E74651A87097","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":224.7723511495175,"y":108.6298457411079},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"729AA119-9B78-49A4-9E8B-8DF8B0982392","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"14069508-3418-48A2-9037-DE817F4C6AA6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"17752DA9-29B0-45E4-93EF-CF2135878C37","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"4E28EEB7-A820-49A0-9979-01FC7A15C660","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CF27646A-8674-4C62-8F7B-91739F8BADE6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"290ECCD7-4A5C-4E52-9EC0-EC097B1934AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CEADBECB-0076-4ECB-B477-FE4DA90A2BFD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A8D39E64-C052-426B-B286-EB7D7E61EAC6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A33D911B-FC50-4A73-BE1F-A9916952E5E1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A7056E76-9490-457E-8849-88DE4A609B81","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06D16552-F642-49CA-AE8D-6D0E90E95198","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A20A4F2C-D558-40E4-BE95-082A4C75D685","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC445377-3486-4A9D-BAEC-D3B7A570CC2A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"D0281684-3755-4012-B4E9-18719968E9EF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":43,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0A0919DF-C00C-41AB-8B2F-54F4107A00C2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"5B5D0FAA-EC09-4FA1-96E9-CD2AEF8DC9D0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":456,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"805A06E4-912A-40F3-B9E9-A1C1765EF3D9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"6C9F9DAE-2A14-4C63-B39B-9AA76DA6D5FC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57CAFCD5-0E72-47B5-9551-CDA0CCE8A06A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {33, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"97FDC07A-8BDE-49A3-9DBC-2D9CE911A798","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":456,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"25ED74AF-6B68-4232-9C72-70682D3EB9E1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {35, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"97C94A2A-01A9-47E0-90AE-C71024D033EB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A6682BA6-69F4-49E8-BC70-8B2588D52D09","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3B52272E-BC5B-4B90-A242-215CB90EEE2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0573A97A-3C8C-479E-9DA4-BADB79E60BCD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"CEBC59A5-79AD-4463-BCED-83F9EF4F8A16","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA22A8DC-6693-4A74-9B5D-0D889980070B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D989DA3A-0A1F-48AB-B705-9BCDD38AA82B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":485,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3CAE81AD-A250-4F78-A63A-70F7167B3E53","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"10B75492-F001-41E3-9F0C-702768A65A23","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":295,"y":346},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"858AEA19-F0E2-47B3-BC1B-73B5D944C07C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"text","do_objectID":"9C475A8F-FF50-4F68-9117-FFBF037FE9EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(a) Network","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":378,"x":772,"y":963.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A625D8BB-9A66-4650-86E7-51F9BC9D69AB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(a) Network","attributes":[{"_class":"stringAttribute","location":0,"length":11,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 14}, {376, 64}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"A2C16BC0-119B-40D2-A4D1-22DFFDCEAC3B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":712.7733333333331,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D8DB7835-36A5-4BB2-A4C1-C44BBB6AB169","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"4AECEB1F-D3DF-4E82-8FAE-45799BF9285D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":898,"width":733.0000000000005,"x":1543.773333333333,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"181F27BD-172B-46A3-8A25-E3E599A9AF73","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"241E3F57-678C-4507-A62C-FF83924A5421","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":61,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FAA11FF2-31A1-44B4-AE64-E8F161B79FDF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"0F48D376-4CE3-4EB8-BEB0-4CBAA99BB3B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":61,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B299116F-5BB3-4E97-9038-8B103C6EFD24","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"FE5C2CE4-0F22-4B91-B1DB-2664047D2750","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":61.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D1D37804-EC88-41B5-9B19-7A565A6EF753","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"2936EE15-CACE-40E7-A229-51714EB9B4A7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":60.5,"y":61.00000000000006},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CEF6ECD3-836D-4C08-BBE3-948A50A07B3D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"A0368F7E-2972-4577-B62C-5DF06043C42F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":472.5,"y":495},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1111A570-92F0-4AA7-80F3-F4F6A40FB968","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"DCE716B3-1933-4731-80BC-9E7446E7968C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":472.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"762F22D5-60A5-41BC-8FA5-3FEB558B64CE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"A7F8B2F9-889E-4235-B133-25B1D55F8BF1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":474.8955528408446,"y":242.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7804B00-5C6A-435F-957B-C56A80B2EF36","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"CFCE6F5D-94DD-4F63-B379-CF1FAE962E5D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":220.3955528408446,"y":-11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"205E4EC6-0B80-4A42-AE72-C4CE588F59D7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"843D7CD9-B905-4ED8-A960-1696533B7335","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":224.7723511495174,"y":108.6298457411079},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7B8709E0-851A-4C81-A6B9-CD877449BCE4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"A1ECE315-1094-4829-BAD3-DE5D5F0C9F2F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A2E8B80D-D940-42FE-A628-F8567FA85526","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A3D76173-6193-4CE3-AF89-3233E8797CE2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":2.842170943040401e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24BDB972-A23A-4AE1-8EA3-5A0E4C4F6936","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DCB766C5-D499-4DB6-B41B-971A4758035A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6783AA57-57D9-48A7-BB5A-2F6FD6F0D910","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C1D82E30-F28F-4F01-AC1A-F936CBF13712","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ACD0C524-B1A5-445D-95FB-5756EF2440E4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"30535F84-7915-4660-A655-36F0BAFB248B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA81834D-431B-4F25-88C4-BCE0055B293A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B4CA78C4-D173-4A79-B32D-44979742EEF6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1549F517-B02E-4F7D-9C8F-205E994B700D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"89E65D8D-A473-46A2-A28B-4F758A105507","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":43,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3062FF05-322C-4E97-86C8-4CED40A237F3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"42FD58ED-662B-4104-A9E4-9BD7A9B28316","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":456,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F22C7B65-0CAA-4794-AAAE-EF56453C9527","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"AD24CCB8-6C84-4FA1-BD69-B3CD2F1CB0E2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"09A22254-5581-4D67-A84F-423559568D73","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {33, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"BE21D810-C848-4741-B884-348093392214","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":456,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9B20CA32-136E-441B-BC3D-8F0E8F56AC0D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {35, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"592D5135-003E-413F-9600-91470B0CE103","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42,"y":33.00000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C9C3A33E-D666-4733-B83F-89D5BBB4062B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"436797A5-38BE-4A50-B4A5-D93E717D3668","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D0970D73-AAD4-482B-9C75-0709ABD5ACDC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"45152FC4-38CC-425F-8B43-4B35F6BDA4E7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":22,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8DBBD741-95B6-4555-8992-9CC13E0054C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"55D343ED-6DFC-4AF1-B0D3-30B9F186767D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"43F28D25-3FAC-4508-9DDB-660E0E74CCBB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8AD26059-F71A-4917-9381-739CC4C3562F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":485,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"112C91B2-C218-4066-986E-D192284E411B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4DE7CC2E-677E-442C-8B74-7EE9D7C358B0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":295,"y":345.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2C30BFD0-1831-49BD-9787-66791D47B7D3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4AFE121E-C59C-44F4-94C0-A00E1D2FD876","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Round 1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":251,"x":143,"y":820},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"63A3258C-0F6C-4376-AADC-806593AEFA9D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333333},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Round 1","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":1.183333333333333,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 13}, {241, 51}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"rectangle","do_objectID":"B1C11423-677D-4D7C-A313-E358258B07E8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":146.0000000000005,"y":42.00000000000009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4AF5BD4D-DF7B-4782-B67F-E74E8A3C7281","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"636DF482-E456-46D2-877D-F1E73BAFF698","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":197.0000000000005,"y":33.00000000000009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C04B295F-8F39-4683-AB9E-8344CB0CA10C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"1E75D1B3-5124-49CE-B4B0-E21005BA624B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":608.0000000000005,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"26D402A5-FEF4-49A3-AD56-52E676B52D3D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"triangle","do_objectID":"94DCDE97-3572-431F-B11E-4C7EE68D3FE4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":51,"width":51,"x":547.0000000000005,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"578AAA7B-9343-4137-B486-E38CC1B6B40F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false}]},{"_class":"group","do_objectID":"CD899597-1357-41CC-888B-012A03D64A70","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":898,"width":733.0000000000007,"x":2349.773333333332,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"208F50EC-EC39-4D69-A6BC-E0A11D51DAD2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"1A98B091-C98C-4A4A-984B-6E11F5C80313","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":61.00000000000023,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"08DFA38E-AD41-4D83-9FFD-3E0BD4D63D6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"770A853F-546F-4728-8401-0FF9175E3D5A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":61.00000000000023,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"873FF3FC-9C3B-4380-B38A-624E0A65BF02","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"393A44C8-D616-46F6-ADC8-E7B0601707D4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 21","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":61.50000000000023,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"00FD57CD-1987-4A26-B5F6-E0288F0DCE80","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"C5B529DD-B0AD-4328-B027-6C330CBA2B76","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 22","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":60.50000000000023,"y":61},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3BFBF773-8DE9-4649-876C-02159F20ED0B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"5B96EECA-FD2A-415E-90E1-4AF462F61D2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 23","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":472.5,"y":495},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52461240-7A73-4286-BEB7-692DAE2B6ED6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"206942B6-2A53-4194-8D85-5D69D16EF960","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 24","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":472.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E285FAC7-1294-4251-9792-F02C5F82092D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"455801AE-AE48-4B1C-93DB-B197C27DC9DB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":474.8955528408451,"y":242.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1DC84AA8-BDB3-42B6-AA90-D6615BAEC291","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"E9BA1949-40D6-4816-BD2A-73D51A03DB86","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":220.3955528408451,"y":-11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0D4803A2-B714-4BAB-90B4-176D82E9BAA2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"94BB026E-722C-4DC8-BECD-761029F3CAE3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":224.7723511495178,"y":108.6298457411079},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"74E4272D-7486-485B-A932-A9860A6C9C4F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"CD5C3780-4445-499E-BB56-65CD83FE0EF8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":2.273736754432321e-13,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6A30EFD4-3871-41AF-9767-546E988CD17A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"6A47D96B-97B5-4DA1-A048-C05193EAD6A4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":2.273736754432321e-13,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C21B9601-38E7-4F4A-A3AE-7824984A33E6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"AC7444EF-A751-47DD-B0FD-278E9EFECD0C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A06FEB3-EE98-4D23-8495-9DFFEB2FE857","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"84A3F77A-FE9E-4DB5-8E0C-4DDD254AB8CF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 21","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":2.273736754432321e-13,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"75129232-2066-4239-BBAC-401B6FCFBD31","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"F7D0D805-AC0E-41FC-B07E-99CAEA9C058C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 22","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"95446E28-A1C8-46A4-9528-02F1B046052D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"64217B4B-AD38-4201-82CC-79CFE8C481F2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 23","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"05083609-28D9-414C-A3D3-8A89AFEC9A6B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"2B2A7123-2B26-40D5-B950-4B664BADCE24","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42.00000000000023,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"07E52DC2-2670-46B4-BBF2-5DD279FDF0D8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"CF4154B8-6EC2-4100-91C2-0510167BC4D2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"05E47655-6FC3-439C-87EF-4B0CCA13E8DA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"278BAD75-98AE-42A0-8A32-5CBCFA225BEE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":22.00000000000023,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3BAAFC59-9F49-43D2-85EE-3AAD85C3FEDB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8C6AC53D-4EA6-45F8-811E-1BAB78BD4301","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 5","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DD63CB0E-905A-4884-B0DC-90EF49D5EB46","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3BAF9342-A19D-461A-9634-2E64A1BB575A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":485,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"67D2F6F6-7EB3-4F14-91DC-85B9417C6E19","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"418B9C93-93A9-45BD-A4EE-576F9171911B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":295,"y":345.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9236B988-52E8-4668-9C4E-9EB3EB075134","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"1DFDF1DC-EAD4-4D3D-A11A-FD81897A5D5C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Round 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":251,"x":142,"y":820},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D3ADF027-EFD5-4533-9F58-A4437422974A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333333},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Round 2","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":1.183333333333333,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 13}, {246, 51}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4C72C878-C62F-47F5-A732-7DA44D03E222","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":197.0000000000009,"y":33.00000000000006},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EC34D664-DCE9-4595-8E76-AAF149FD9B04","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3C84DAC5-4C48-46E1-A0D9-5CFCD3F56CFC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":608.0000000000009,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC8CFE3A-C435-44BD-A1E2-1BBC03AC842C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"triangle","do_objectID":"82B0DCE4-0CD8-43CB-ABE0-0F76B7508AB6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":51,"width":51,"x":547.0000000000009,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"850DC908-1EBA-4E28-BA7A-FC064FE304DC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"triangle","do_objectID":"1EA7C101-EAAD-4CE7-A81E-255DE6D31513","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":37,"width":37,"x":482.0000000000009,"y":220},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4D4C033F-42FC-4565-807A-C15305B7E30C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"triangle","do_objectID":"9FE327C4-375C-484F-B53D-C686E6AE8DC3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":37,"width":37,"x":452.0000000000009,"y":458},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AFDCAE0D-17A0-4C09-AF15-5634C4910978","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"rectangle","do_objectID":"862DED48-133F-4CBA-A5EF-807325168D13","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":43.00000000000068,"y":224},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8D84B9B6-920D-415C-87BF-8F64100A6728","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"283AD711-DDF4-470C-ACA0-0F0B314A28F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":145.0000000000009,"y":43.00000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7CC719F-7A45-4C55-A4FD-7C7485F612CD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"D16A576A-7F66-4F5B-A7B2-873B416544C0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":32,"x":429.0000000000009,"y":223},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA8F908B-C531-4B97-BFDE-08CD79E674C7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"shapePath","do_objectID":"78131F4D-90E5-4163-82AF-93E1E6529360","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 25","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":3216.773333333333,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06221CC0-392D-4169-8822-485719002C12","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"EAE82284-0B20-4D2B-9E42-B299213948DC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 26","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":3216.773333333333,"y":244},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8D1C70C-D9E2-4D1B-89E0-57E84FFF7330","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"CDC8F3FD-92E8-4F11-8046-CC56B0AB1B41","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 27","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":3217.273333333333,"y":244},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B1866276-F2FA-42D6-9BC0-E85476FA8D4B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"25769DAF-021B-4E2E-8BA8-BC3480AB3FF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 28","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":3216.273333333333,"y":62},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6F7059D0-59BC-438B-A889-CB3096DDC505","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"9C3CECD2-6483-406D-AB68-56F27CF8C012","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 29","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":3628.273333333333,"y":496.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"28220961-E765-459B-970E-0620E3BF2FBC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"5A7FA486-A0FC-4808-B55E-ABBACF9AE786","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 30","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":3628.273333333333,"y":244},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"02444A75-4EAF-4F8D-8477-403CD7FF041D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"111C722E-C407-4275-B184-15788219B5EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":3630.668886174177,"y":243.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7487D9B0-81CD-401A-A424-A4FD9B840E4D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"7E0285B8-E43D-458B-BFAA-735713B39B6A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":3376.168886174177,"y":-10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4E5B7A58-F8B0-4485-A771-BDE5FD1F1AF8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"5683CA2C-4389-4878-824A-77CAC4ACAE6E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":3380.54568448285,"y":109.6298457411081},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6EAB730E-2530-42D9-B3C9-0B7010D999EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"282F8B74-52C3-4563-99A1-CD632855654F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 24","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3155.773333333333,"y":182},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8953E579-3B16-4560-A4B8-920F3B51CBF2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B6815C97-D8A1-40CF-B05B-44DD5812546C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 25","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3155.773333333333,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"573A8FC0-F5AE-4596-939A-419D71EA75C4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"CBA62E33-DE7B-49C1-8CC8-2247E19C537E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 26","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3566.773333333333,"y":601.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E9C32379-21E8-4753-BFB6-355F4FC0083E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"53DECBBE-E975-46C6-BEA6-E76EF41DD673","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 27","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3155.773333333333,"y":420.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BE7BCB6E-3A18-42F2-B602-892263C3DB66","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0A3AE8D8-767B-48A8-B8AD-CA5682C999AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 28","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3566.773333333333,"y":420.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A689FADD-656A-4688-B098-D65740E36658","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"176E3E12-7600-4E48-93A6-77B54E3EA3AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 29","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3566.773333333333,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A9742A3D-BA57-4C83-B930-DFB14C78DCBF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C4F68604-BF7B-44D0-B8F2-B80D5F996426","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":3197.773333333333,"y":34},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E7D6F8E5-9B1E-498B-A253-886CF19F50F1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3ED023BB-83EA-41CA-A95C-54F3E1CB1A3F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":3613.773333333333,"y":633.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"85BB8B65-592E-4803-9017-A22C33AEA6BD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"EC94CDBD-A2F3-49AA-BEAA-FFBB2B593FFA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3177.773333333333,"y":330},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E4F750D6-F533-4F8F-8D81-A248AD845516","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D56A353E-4152-4DD7-8976-66ADB1706B4F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 6","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3408.773333333333,"y":179},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4C2EDA04-C174-4B49-8978-4AC0DD27DB5C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"98113ED7-2A7E-48C6-8647-7EECCF167973","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3640.773333333333,"y":330},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F2424D90-EFCE-4E2D-9D4E-30D2296D4D6B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"25C1F904-FE14-44EB-A3E6-CF7F7FC9F7B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8 copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3450.773333333333,"y":347},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2D7ACD39-782B-43A2-8271-8BCB0F7222C3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"611C3C65-9847-4A08-926D-1443D6276B64","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Final","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":152,"x":3353.773333333333,"y":821.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"313BAB7F-1368-43A1-B6F0-324F795F8745","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333333},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Final","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":1.183333333333333,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 13}, {149, 51}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8818B945-BD7F-4A0D-8E05-83648A9A5A6A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":3352.773333333333,"y":34.00000000000023},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1FCA9FDA-4B09-4055-BF2D-0080F2E83EF1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"CEE6F936-08F6-40CE-920F-7EAE3473A4A9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":3763.773333333333,"y":633.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D4A56462-4122-4206-82D2-2B61DEE5AC8A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"triangle","do_objectID":"399E0ADF-FE35-446D-B90C-2B0FD667AB6B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":51,"width":51,"x":3702.773333333333,"y":633.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D3228EEF-E53B-4C7D-916E-77C56CD2499D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"triangle","do_objectID":"17CFE41F-9E8C-4FA3-9D24-A0596B8CF9BA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":37,"width":37,"x":3607.773333333333,"y":459.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5CC43625-1523-4200-8FFF-89BE025CC193","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"rectangle","do_objectID":"C3C51D84-1A65-4D7A-8EAA-90071634A41F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":3198.773333333333,"y":225},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1CA3C6E8-19CB-4674-84ED-C9E18EF26909","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"0A41F763-52FC-4901-BF64-10A944863C1D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":3300.773333333333,"y":44},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24A62901-841F-43F0-94FC-6437066D65ED","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"8C8670D5-7D04-4751-8DA0-EF77DD7E847F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":32,"x":3610.773333333333,"y":225},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C0B379B4-B1F1-4B81-9B27-084EFCA23DCC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"158D8879-77D7-4F94-A279-1F619EA05E5B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":32,"x":3200.773333333333,"y":464.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"82E50FA6-BA38-46E7-AF30-1000A3AF59BB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"A9EDB322-10FE-453F-A9A6-34961E4CBF14","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":492.6666666666667,"width":530.9999999999999,"x":0,"y":238},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9F935034-120C-4F66-BB00-3504D804B5F4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"EA875FB1-4165-4C0E-93A8-DD456E4AC2D7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":342,"x":19.11333333333317,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8572BA8E-C27D-465B-9622-0708D8A5F940","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"3D90199B-9CF7-4098-8E58-9265BCF0907C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":122,"x":0,"y":27},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4408EF63-BD3D-4DC3-A2FC-60761342318C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.7172131147540981, 81.749999999999972}","curveMode":1,"curveTo":"{-1.7172131147540981, 81.749999999999972}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.49999999999999983}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.7172131147540981, 81.749999999999972}","curveMode":1,"curveTo":"{-1.7172131147540981, 81.749999999999972}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"text","do_objectID":"367CF562-2EA2-49DB-B7A6-84150A27E581","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Physical","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":189,"x":153,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BB2A990B-E449-479F-AE57-816DF5E567AF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Physical","attributes":[{"_class":"stringAttribute","location":0,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {186, 47}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"A3744FE6-2E81-456D-8060-93EEDEFEF9EF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":518.9999999999999,"x":0.4433333333331575,"y":370.6666666666667},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90C4B512-0E4A-4471-8CB3-7AA36520365E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"64611BF3-03E6-405A-A83E-1DFBAC37EC74","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"057C1024-BF3B-4DC4-B2F0-9C09DB9BA65A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"05F4FDDD-5BEA-4844-B9B9-337CEC71E8E3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Internal Router","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":357,"x":161.9999999999999,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6BB658E1-B909-4220-B70A-B365E8E3734C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Internal Router","attributes":[{"_class":"stringAttribute","location":0,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {355, 35}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"B1AABD3A-F200-454B-A2C1-5B96A0317ADC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":530.9999999999999,"x":0,"y":227.7777777777778},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8BFC5AA-6175-4004-8322-3041392EABEC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"B91B122F-7B26-446B-8060-7F1560D4870D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 30","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A8960D3-706F-4E69-B1DD-CED29D83C6DF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"830EC12F-94E5-464D-8093-6D78F09FF339","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"External Router","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":369,"x":161.9999999999999,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"56677FF3-14C9-445A-8CEB-EF6569F02CF4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"External Router","attributes":[{"_class":"stringAttribute","location":0,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {366, 35}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"FF072AF6-EF2D-4B31-996A-20BD4DE5925B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":436,"x":19.55666666666679,"y":121.8888888888889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9F884CA6-B480-4FE8-AD8A-6BA4891501AE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"04EF648F-8028-4EB7-A226-9C29B8D86777","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":121.8955528408447,"x":0,"y":27.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F2A8DC69-1519-4A41-889B-9B492F940C6E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[14],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4036856388700181,"green":0.4036856388700181,"red":0.4036856388700181},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.2666217039306935, 481.00000000000102}","curveMode":1,"curveTo":"{1.2666217039306935, 481.00000000000102}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5455490249658812, 58.000000000000234}","curveMode":1,"curveTo":"{0.5455490249658812, 58.000000000000234}","hasCurveFrom":false,"hasCurveTo":false,"point":"{5.1469257555777798e-19, 0.50000000000000178}"}]},{"_class":"text","do_objectID":"4C8394CB-2DCE-4FDD-8C63-128B7BF6D378","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"BGP Session","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":283,"x":153,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"45D00912-9650-47A2-AAC9-A4521E030D9C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"BGP Session","attributes":[{"_class":"stringAttribute","location":0,"length":11,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {280, 36}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"1BFE1602-17D2-472D-8914-4F86342074EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(c) Forwarding Plane","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":88,"width":713,"x":4011.273333333333,"y":958.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"50648227-E1FB-41D9-BB75-9EA84925F63F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(c) Forwarding Plane","attributes":[{"_class":"stringAttribute","location":0,"length":20,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{24, 14}, {665, 65}}","lineSpacingBehaviour":3,"textBehaviour":2},{"_class":"text","do_objectID":"6A095AAE-82CC-4D11-87C8-8A01D1ADCA46","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(b) BGP Propagation","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":688,"x":2255.273333333333,"y":963.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A9D33B0E-DB27-4856-9693-3878BCB71B98","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(b) BGP Propagation","attributes":[{"_class":"stringAttribute","location":0,"length":19,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{16, 14}, {655, 65}}","lineSpacingBehaviour":3,"textBehaviour":2},{"_class":"group","do_objectID":"A2D96321-81C8-4747-9405-3DD9919CB513","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":722,"width":533,"x":4114.773333333333,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DC3983FA-AE2E-49E0-BCFF-5688C26C179E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"0047A23F-2CC5-42A9-9543-CE218E727EA1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":351,"x":122,"y":241},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"37007BD0-078C-44D9-BF0C-3B285D4ADF39","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549854, 0.75000000000000011}"}]},{"_class":"shapePath","do_objectID":"C3190525-41BD-4E70-AFE6-A4ADD13AC62C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177,"width":1,"x":61.5,"y":303.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1824FF1E-42CA-4FBF-804A-8DD8A06C2185","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.3474576271186469}","curveMode":1,"curveTo":"{31.999999999999989, 1.3474576271186469}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.32485875706214756}","curveMode":1,"curveTo":"{31.999999999999989, 0.32485875706214756}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"64472253-678F-4228-BCFE-CCE31602199D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":120,"width":1,"x":60.5,"y":122.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D5BB1E2-4081-43A1-A74B-38DAC0B0EC30","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 1.5125000000000037}","curveMode":1,"curveTo":"{31.999999999999972, 1.5125000000000037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999867, 0.99999999999999656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 0.0041666666666676788}","curveMode":1,"curveTo":"{31.999999999999972, 0.0041666666666676788}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"CFAC4A51-0D6F-47C1-AB5B-1E388D318205","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":120,"width":1,"x":474.5,"y":480},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C840958-B4F8-4C12-B3CE-70D696822F91","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 2.0208333333333393}","curveMode":1,"curveTo":"{29.999999999999964, 2.0208333333333393}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 0.51250000000000151}","curveMode":1,"curveTo":"{29.999999999999964, 0.51250000000000151}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000045453, 0}"}]},{"_class":"oval","do_objectID":"AE9DAE16-553C-45AA-8950-44242585FED0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BA353FC4-4E71-41F7-9FEA-2EFC9004F9B9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"73E0158A-EC67-4DE6-BD5C-C5FD684F1A51","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":2.842170943040401e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F0D023D1-F90D-4FE2-91DB-CFCC082FF25E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"7D74978B-FEE6-4CE7-A03E-C957F1753984","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"68E4622C-737A-4035-B1FB-FB9511C5F900","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C08D59F5-12E9-4F7F-BB29-BC2022A1F98F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"790F20BB-532A-4D3B-A5AD-19E4B8E68D6A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"3BD418C9-05F1-4883-B14E-E0ECEDBFDB0F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A15882E6-0513-48F9-87BD-D80868704319","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DBD2A64B-CF1F-4480-847B-C3AA93ADD68A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"516BE512-FD68-40B3-A9FD-92D4E1599F7B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"49175A70-01E5-433B-A224-4E93F59F241D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":43,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2B757FF6-0BEF-4BD6-AF42-CB32D94CDD00","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"109B7350-B8AA-4F7E-84A8-796DF7AA34ED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":456,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B98A3E83-CB5D-4FE4-9D49-464398A113E8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"A8042410-B893-489C-AE02-7D1A2ADD93E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DEDBEE8-F665-4FDB-B705-D667A4A2B34E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {33, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"884C9103-70B6-4A37-BF96-6878ED7E561B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":456,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B62AE198-A86E-4814-8BB4-CA347D2FAB56","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {35, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"99E1B981-B47E-41D0-AAEA-D8F782882A58","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42,"y":33.00000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8A17F550-417E-4FDF-A775-4E31EDB26E6D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"90603F08-5EF3-462B-ADAE-A874E22BC595","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7AFB8B1E-BAAE-4F3D-B6BA-328903380DFA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"ADCE924C-6DF9-45CA-8142-18CDF87A77ED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":22,"y":329.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6FC02C5F-3308-4601-8556-1FA4ACB4E5AB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D012F9B1-2178-493D-AB27-B95BDC56ACCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7E5A571C-D502-4C81-B1F1-20EC843E184F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34588/new/figures/user.json <==
{"document":{"pageListHeight":85,"pageListCollapsed":0},"EB0575C0-53E6-439B-967C-94B3938B0C70":{"scrollOrigin":"{368, 202}","zoomValue":0.1879316005215029}}

==> diff/git-latexdiff.34588/old/figures/document.json <==
{"_class":"document","do_objectID":"2AA2F351-79A5-45DA-BDCA-B5EDD199E50E","colorSpace":0,"currentPageIndex":0,"userInfo":{"flowArrows":{"arrowConnections":[]}},"assets":{"_class":"assetCollection","do_objectID":"407659CD-18C1-496F-8BF3-887FFF35FCE6","images":[],"colorAssets":[],"exportPresets":[],"gradientAssets":[],"imageCollection":{"_class":"imageCollection","images":{}},"colors":[],"gradients":[]},"fontReferences":[],"foreignLayerStyles":[],"foreignSwatches":[],"foreignSymbols":[],"foreignTextStyles":[],"layerStyles":{"_class":"sharedStyleContainer","do_objectID":"9A8F37C2-DF9E-4BD5-BFDB-C830FDB25FD6","objects":[]},"layerSymbols":{"_class":"symbolContainer","do_objectID":"A09AAD53-2F57-41F0-BA04-98E7136926C9","objects":[]},"layerTextStyles":{"_class":"sharedTextStyleContainer","do_objectID":"44543A82-5F63-48B5-A43E-1BF99A5E10E0","objects":[]},"pages":[{"_class":"MSJSONFileReference","_ref_class":"MSImmutablePage","_ref":"pages\/EB0575C0-53E6-439B-967C-94B3938B0C70"}],"sharedSwatches":{"_class":"swatchContainer","do_objectID":"3B498D1B-44A8-4990-933F-87A49B29D830","objects":[{"_class":"swatch","do_objectID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860","name":"Internal Nodes","value":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837}},{"_class":"swatch","do_objectID":"7D822526-8259-4BD4-8787-12753EFE7EEA","name":"External Nodes","value":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296}}]},"documentState":{"_class":"documentState"}}

==> diff/git-latexdiff.34588/old/figures/meta.json <==
{"commit":"932244b639e24421d42316c5db14720f20458126","pagesAndArtboards":{"EB0575C0-53E6-439B-967C-94B3938B0C70":{"name":"Page 1","artboards":{}}},"version":136,"compatibilityVersion":99,"app":"com.bohemiancoding.sketch3","autosaved":1,"variant":"NONAPPSTORE","coeditCompatibilityVersion":136,"created":{"commit":"932244b639e24421d42316c5db14720f20458126","appVersion":"75","build":129697,"app":"com.bohemiancoding.sketch3","coeditCompatibilityVersion":136,"compatibilityVersion":99,"version":136,"variant":"NONAPPSTORE"},"saveHistory":["NONAPPSTORE.129697"],"appVersion":"75","build":129697}

==> diff/git-latexdiff.34588/old/figures/pages/07E728A4-6089-47BA-B7E9-16085B72CB4B.json <==
{"_class":"page","do_objectID":"07E728A4-6089-47BA-B7E9-16085B72CB4B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"99D03CBC-DFD2-443F-9BEE-E84E6E07C659","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"3B416AD9-6AEB-48E9-BF86-E3F6C3DE4F97","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"synth-architecture","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":1177,"width":603,"x":283,"y":-105},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"502941D4-9C53-4EE3-B69A-8DEFB150D0C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"6B4E8E26-6831-4DCF-99DD-7E65BB1A0BF7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.30061307601411,"width":1,"x":244,"y":232.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BA30BE6F-BE19-4D53-BCC3-85862095383B","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, -3.715136657468476e-18}","curveMode":1,"curveTo":"{0.50000000000000011, -3.715136657468476e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000000011, -3.715136657468476e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, -0.079246852270515353}","curveMode":1,"curveTo":"{0.5, -0.079246852270515353}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"shapePath","do_objectID":"479761BB-B86E-49D9-9C66-156A2AD92896","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.5,"width":169.5,"x":75,"y":757.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1F66FFC1-7240-4F7D-8184-D15868FE929D","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, -2.5970129230997812e-18}","curveMode":1,"curveTo":"{1.0000000000000002, -2.5970129230997812e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, -2.5970129230997812e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, -0.49340747949586561}","curveMode":1,"curveTo":"{1, -0.49340747949586561}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.25513053220004078}","curveMode":1,"curveTo":"{0, 0.25513053220004078}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},{"_class":"shapePath","do_objectID":"BD3D596D-B683-4979-B5D7-849381F208BA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.5,"width":162,"x":244.5,"y":757.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"37EEA247-925B-4780-8596-8D0E102EFDCA","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.6554303850446429},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.4802973661668763e-16, -2.5970129230997812e-18}","curveMode":1,"curveTo":"{1.4802973661668763e-16, -2.5970129230997812e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.4802973661668763e-16, -2.5970129230997812e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, -0.49340747949586561}","curveMode":1,"curveTo":"{0, -0.49340747949586561}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999956, 0.25513053220004078}","curveMode":1,"curveTo":"{0.99999999999999956, 0.25513053220004078}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999956, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999956, 1.0000000000000009}","curveMode":1,"curveTo":"{0.99999999999999956, 1.0000000000000009}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999956, 1.0000000000000009}"}]},{"_class":"shapePath","do_objectID":"5BB73D97-355E-47AE-9AE4-CA56619D55B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.5,"width":1,"x":244,"y":757.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"374C9B31-CCD1-4563-AE20-D9EBA5DBF0A6","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.6552109491257441},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000001199, -2.5970129230997809e-18}","curveMode":1,"curveTo":"{0.50000000000001199, -2.5970129230997809e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000001199, -2.5970129230997809e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999998801, -0.49340747949586555}","curveMode":1,"curveTo":"{0.49999999999998801, -0.49340747949586555}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999998801, 0.25513053220004073}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 1.0000000000000009}","curveMode":1,"curveTo":"{0.5, 1.0000000000000009}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1.0000000000000009}"}]},{"_class":"shapePath","do_objectID":"D0819973-E22A-42F7-840E-41A21DCCC874","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":65,"width":1,"x":74,"y":1052},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0BCF2673-E1A5-4C0C-9886-17CEA627C89F","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, 0.0076923076923076893}","curveMode":1,"curveTo":"{0.50000000000000011, 0.0076923076923076893}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000000011, 0.0076923076923076893}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, 0.0076923076923076893}","curveMode":1,"curveTo":"{0.50000000000000011, 0.0076923076923076893}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99230769230769234}"}]},{"_class":"shapePath","do_objectID":"D559EE2F-4E91-4E9D-BBEE-FAA5D27E382C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.8294246368862,"width":1,"x":244,"y":86.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"14D381EF-8500-4CD9-8775-958B1676822C","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, -3.7402888254259229e-18}","curveMode":1,"curveTo":"{0.50000000000000011, -3.7402888254259229e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000000011, -3.7402888254259229e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, -0.069707763168801604}","curveMode":1,"curveTo":"{0.5, -0.069707763168801604}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"group","do_objectID":"A656A335-DC96-42DE-93A8-FF147E799E7B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":228.5,"width":219,"x":57,"y":413.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F0A7423-BB47-4206-81E7-7CD7DC89406F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"E76A2F8F-8A8A-4600-9F34-BF4AE626BEB4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":70.38085211048305,"width":1,"x":186,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3E3CA068-E100-4DAB-B78F-2A93F9572BB7","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, 0.22733455933274846}","curveMode":1,"curveTo":"{0.50000000000000011, 0.22733455933274846}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 2.0186435432676298e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000022, 0.30378791204345806}","curveMode":1,"curveTo":"{0.50000000000000022, 0.30378791204345806}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"group","do_objectID":"7136966E-1EEC-4FDD-A090-0D40F99605EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":151.2087048367277,"x":0,"y":59.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5250CD17-D779-4BB0-B823-E28F6734EB6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"75389CD4-3C22-4E46-AF15-70A6C8F8EE5E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":60.70870483672776,"x":90.5,"y":45},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D87096F7-46E2-4398-8EA7-8D3692D29CC5","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.52710727540740665, -2.4999999999999969}","curveMode":1,"curveTo":"{0.52710727540740665, -2.4999999999999969}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-7.2380745275999878e-16, 0.49999999999999289}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.55525323637500057, -2.4999999999999969}","curveMode":1,"curveTo":"{0.55525323637500057, -2.4999999999999969}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999911, 0.5}"}]},{"_class":"group","do_objectID":"D3A99346-0D6B-430C-9633-0C51E9236E52","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":90,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"26155926-0FAF-4BD6-8625-1674723D65D7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"4D3CEE22-4CEE-414E-BF7E-45B2BA660668","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":90,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"27D5C3FC-7A81-4954-9975-091F1A1DA5D6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"B77E8BF0-B922-45A7-9593-6745AB0C4B31","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":90,"width":90,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"699A756C-E69F-45A7-95B3-B3AFCF6357B6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9356764641360961,"green":0.7660677709061799,"red":0.6529075662389835},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"97429621-3849-46F4-96CC-0E1E8E9C396E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"z","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19,"x":35.5,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"549ED4A9-18B5-4699-9B51-3C90A59F18C4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5833333333333335},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"z","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5833333333333335}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 14}, {17, 20}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]}]},{"_class":"shapePath","do_objectID":"35FE1D8D-523F-4267-98B3-0DB2A29C71C9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":94,"width":1,"x":187,"y":134.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8FCE364F-7E1B-47A2-B247-DEFAFAC4568A","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.50000000000000067, 0.10106382978723427}","curveMode":1,"curveTo":"{-0.50000000000000067, 0.10106382978723427}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.0053191489361701372}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.50000000000000067, 0.10106382978723427}","curveMode":1,"curveTo":"{-0.50000000000000067, 0.10106382978723427}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99468085106383131}"}]},{"_class":"group","do_objectID":"4B034317-0316-4DE3-A312-49A99EB88BF6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":94,"width":64,"x":155,"y":50.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0987C57B-16A2-4E54-950B-EFDAB63A620B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"F8F34493-588B-4C6A-8C7A-57A42B6188F9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":64,"width":64,"x":0,"y":24},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3D346177-00DF-4A1B-9237-110051E29238","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"DC7D3D1A-9AFB-443F-A7DC-04E8FB567283","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"+","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":94,"width":47,"x":8.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"58515DB1-ACD2-4AD9-8148-2B7DDC192787","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":78}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.3541503021682518,"green":0.3541503021682518,"red":0.3541503021682518},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.3},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"+","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":78}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.3541503021682518,"green":0.3541503021682518,"red":0.3541503021682518},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.3}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 36}, {41, 40}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"group","do_objectID":"8FC469AB-B7F5-4E3B-AD4B-D5B96401E85D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":479,"x":1,"y":151},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"33AEC476-F873-42A5-82D1-EE1C6E431BA4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"D87DA093-A0E8-4488-85C9-399A81A0F1B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":479,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F3F84E38-18BC-4856-A5F7-FBB743B83C1F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"E6564650-A4F3-4FE0-9B4B-78EA0BA0EE8E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Embedding","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":220,"x":129,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E92EC896-DCC0-4F93-A809-4EAB1790AFE7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Embedding","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{33, 7}, {154, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"97C564C1-AD0D-4A10-B2EE-657C31A5A491","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":17,"y":703},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DAD4B64A-9739-4A5B-835B-631CB6687DA6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"03D76C87-FA00-4B35-A95A-55BC18676170","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DB716607-0395-4858-A397-0063B77FEF58","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6341898104039634,"green":0.6341898104039634,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F57ED46A-22C3-4F9D-AB0B-6926CFF76F8D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ReLU","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":53,"x":178.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7822D935-6CCC-4369-A2C6-65BB67DFEC92","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"ReLU","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {50, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"90386999-AA3D-447B-BF5E-C9C7D9966D5C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":595},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57FE58D9-FA64-494D-8D62-2A62E1BDEFC5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"C3CBA8EA-A788-48E4-A0EE-56645674F7B4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A70CC3B-DE05-470F-8187-677A970E3E92","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"5CCB9FD6-F153-458B-BBD8-30D7B6DF0DCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":17,"y":52},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B341D4A4-4DFA-4071-9E63-274E1756A9D9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"819E2398-AB85-4405-8C71-3C1B77612C2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F96358CA-7824-42CF-B50F-F87A7B19397D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6663955316310975,"green":0.9376991969437479,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"B4E8E2D1-BD11-4814-93A5-F972DA02D3BC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Graph Attention Laye","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":202,"x":105,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"00FC0CC2-1DF4-4A49-905D-6402E3EB0C94","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Graph Attention Layer","attributes":[{"_class":"stringAttribute","location":0,"length":21,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {202, 20}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"3D64AEEF-014A-478A-8A7B-EDF56D573B1B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":17,"y":98},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E0431F09-0948-4FFD-9BFF-D3B66CE31E6C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"0DD3F2AE-D723-4C26-9A09-8B420D1FE629","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"48CC5AF2-E60F-4955-8B2C-29CCBDF6DDE4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"F7BDDFD9-A7E6-4682-AEA6-ADC388E42A2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"487C38EC-0EF0-4199-8C3C-F4388A0BB5AE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9407308827275815,"green":0.8633758746119456,"red":0.8574646376507912},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"D4C3C0CF-7C54-4788-A5AE-F74C3E82F2D8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ReLU","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":53,"x":178.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"827841AA-7C2B-45C0-9AA3-0BFFF6FC3C97","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"ReLU","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {50, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"55219586-6EF4-4CEC-953F-2C5FB380792F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Processor","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":142,"x":174.5,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0E9132DA-1604-4887-B59B-83B99947D56E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Processor","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {139, 22}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"728385E1-8AEE-4327-AF5B-CB5D3858D62E","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":12.38575978758843,"x":421.5085859170186,"y":47},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9891C36F-5228-4148-845B-6B3BFF1ED57F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"text","do_objectID":"66C12108-7F59-4BEF-A08D-E29F6810E282","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"6x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":22,"x":444,"y":75},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54D7064F-3BFB-4BA2-B833-08FFB0D401C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"6x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {22, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"6B8CA03F-23B1-486B-A30A-8D26DF47BCC9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":297},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6C3FAC2B-10CC-4A74-9D1B-DCBBB018DE6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"363019BA-7F6B-4763-8CB0-41DD9B68C8F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D64C9A89-B36D-4AB7-8C47-A950A2E09709","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"C399DE82-89C4-4A89-9399-D75752CD7821","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":17,"y":52},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E6B4A092-15F6-45F7-B356-A4DAD7DF736F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"0C047A3D-6FE0-427D-8E16-771D7274D58B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BB08B761-61F5-4C50-B9AE-A37903ACD9C7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6663955316310975,"green":0.9376991969437479,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F629CFA7-703C-4EBE-8C66-9A0FFD8AEEBB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Graph Attention Laye","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":202,"x":105,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69450A7E-7088-49CC-8F3F-2198B8994D70","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Graph Attention Layer","attributes":[{"_class":"stringAttribute","location":0,"length":21,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {202, 20}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"E5BCFF99-A1C6-4B37-B45E-5FBE5B5D8F05","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":17,"y":98},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"78AF391B-E9A2-4530-8ED2-D24F6439667A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"715D5552-ABCF-4D45-8998-87C099D1A1AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ECDB0E80-6714-455D-9044-5FAE9DC7AADE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"CC69446D-5637-4701-BBDB-6E43119994E4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"30D74613-E067-457E-9373-E972D24F1B13","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9407308827275815,"green":0.8633758746119456,"red":0.8574646376507912},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"BD2DE498-662B-4348-B9A2-73CB3D8F3665","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ReLU","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":53,"x":178.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B217017E-5499-431C-ADB9-3A518FAFFEBE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"ReLU","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {50, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"AF6ADE43-6775-47C0-9ADF-2D4B8DC93FEE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Encoder","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":116,"x":187.5,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"887E554A-6A2D-450E-AE6A-54EB02CEA521","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Encoder","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {113, 22}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"3F52AA9A-FE18-4E0A-8E51-C5FC4653A464","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":12.38575978758843,"x":421.5085859170186,"y":47},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EFF70EA0-A748-4593-94D5-BCDD72B86FC1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"text","do_objectID":"C1798626-076A-4EB9-AECD-A6C20FB9E32B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":22,"x":444,"y":75},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F3634D66-1631-41FD-B475-4DA6C169466E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {22, 15}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"rectangle","do_objectID":"F8B546F1-61C7-4358-AB42-BA5F7568DB4A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":209,"width":147,"x":1,"y":843},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B991F3B8-C874-4121-9999-ED7B61E5FA51","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"E030444B-D9AE-4DDE-A054-53933234390A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":209,"width":147,"x":333,"y":843},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F67BFB76-2F37-4C53-832D-3132890EFFD5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8941176470588235,"green":0.8941176470588235,"red":0.8941176470588235},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.3506840297154018},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"FAD4F33D-F708-4FA2-900E-93B9060E4620","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Argument Decoder","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":93,"x":28,"y":859},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3B167CF8-2887-4D1C-A359-745935DEB3B2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Argument \nDecoder","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 5}, {87, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D05AF2F8-7F9E-4200-8044-E54FCD74EEA4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":22,"x":581,"y":663},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"850C0DD6-9622-453C-B9BF-467C53669BFC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {22, 15}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"F7BEED87-EF10-4D2B-A8EB-18F0F77C3CC8","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":87,"x":484.5085859170185,"y":634},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7F1C2D98-4106-4F04-990F-3501FD9AB685","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"bitmap","do_objectID":"D8782111-ACA0-4580-A13B-D83759F6EBCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":73,"width":76,"x":208,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"28372AF0-D031-40AF-8F1E-1C2A28D9DE69","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/e27b189f3b07ec504190d988e5da9508529aa531.png"},"intendedDPI":144},{"_class":"text","do_objectID":"C917AFAD-3CA7-4AD2-8296-C6C4BAA22FF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"…","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":60,"width":51,"x":219.5,"y":898},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CB14C0B5-654C-4C8D-8214-D54BFBFD43CA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":50}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.8333333333333336},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"…","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":50}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.8333333333333336}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{5, 43}, {40, 6}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4BAF4B78-E2E5-451A-BDD2-CE7E8EA00CD8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Dconn2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":58,"x":46,"y":939},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EB4E6FF1-36AF-4A48-A3DE-5FBFA6FFA9BB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Dconn2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}},{"_class":"stringAttribute","location":1,"length":4,"attributes":{"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2166666666666667,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":13}},"NSSuperScript":-1,"textStyleVerticalAlignmentKey":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0}}},{"_class":"stringAttribute","location":5,"length":1,"attributes":{"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.1333333333333334,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":8}},"NSSuperScript":-2,"textStyleVerticalAlignmentKey":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {55, 22}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8E6A4815-97BE-4AD1-87FA-F7E3756D61A0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Argument Value Proba","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":147,"x":1.5,"y":1129},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FF1D96CE-F531-4926-8E8A-CCDC8146C21D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Argument Value\nProbabilities","attributes":[{"_class":"stringAttribute","location":0,"length":28,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {146, 40}}","lineSpacingBehaviour":3,"textBehaviour":0}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34588/old/figures/pages/4FB016CF-8D53-4C40-8A81-D87F87B96BDC.json <==
{"_class":"page","do_objectID":"4FB016CF-8D53-4C40-8A81-D87F87B96BDC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9DBFF473-42E7-4FFD-8FD3-2A69816D9786","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"3D158123-CE5E-4503-940D-FE919868521B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1242,"width":2180,"x":-156,"y":-24},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FEAB0DBF-CA87-4CA9-AA8A-BEBD7DD93425","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"CD8A271D-5AE4-4FCB-ADF1-72CC1A67ED22","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":1242,"width":2180,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0AF481E3-65FE-442E-B611-18DD7FF54F6E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"DD010E18-6F82-43D2-8AC4-2317507C1E84","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":340,"width":279.9999999999999,"x":76.00000000000003,"y":306.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0E85F4F5-A241-4292-869B-3229E558A052","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"A3AFC222-AD2D-4A04-B14E-EFA65A6B00FF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.4709141274238249,"width":203.4942758360059,"x":36.54994274724379,"y":113.9612188365652},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F99A6730-8E75-490C-87C8-45CF53F95B11","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"D2DCB38C-4692-4119-B47E-A0DC5EC795FB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":203.0003576907728,"x":36.54994274724379,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2F20388E-B15F-4E87-90C8-3BE933D13849","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"3E99AE2A-E182-4144-85D4-46E66013CF8B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452330317,"x":36.7969018198603,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"48DE4CF1-4642-4A74-8E66-CAE5FE84D508","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"6E57C934-05DC-4B3E-B9EF-D5D631ABB9CC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.70637119113576,"width":0.9878362904660491,"x":36.30298367462728,"y":28.72576177285319},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DC4812E-1702-4AE1-8AD4-326A41293C00","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"6620D30A-3B75-4956-A49E-67EC985D9C7D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.7063711911357,"width":0.9878362904660207,"x":239.7972595106332,"y":233.1024930747923},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F394B36F-541A-4B81-9835-34240417E6F6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"0EBED3F3-F46F-4FD8-B9DA-FB5BAE62850A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452329251,"x":239.7972595106332,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5FCC0579-CEB2-4D52-9C04-FC6C015B0796","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"F385834A-3289-4A48-8348-D64E2101E813","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.6066481994461,"width":39.01953347340893,"x":240.980466526591,"y":114.196675900277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D8CF6A23-A2F9-4DD5-8354-EBD67D05F0CF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"0C03BE55-1887-4238-8829-D3A2B3E158E7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":203.494275836006,"width":43.79501385041559,"x":116.3479853929143,"y":-9.918883070357467},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D4D909A-87A3-4D9D-A11C-A2B5265CFBDA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214913, 0.16551566224734221}","curveMode":1,"curveTo":"{0.98903615697270941, -6.3100566438656358e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270941, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119011913, 0.83783632733723856}","curveMode":2,"curveTo":"{-0.0036902158117899935, 0.16216367266278806}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055505458e-05, 0.50000000000001277}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270941, -6.3100566438656358e-17}","curveMode":1,"curveTo":"{0.99816007339702095, 0.83218232891401733}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999967, 1}"}]},{"_class":"shapePath","do_objectID":"9FB80D71-861D-4BDC-8399-4F5D82C88832","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":225.827336199336,"width":28.3544037957066,"x":117.8386849955116,"y":47.40445711563842},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2384CF17-D57C-4BF6-803E-2B140DF5269C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90035812620695954, 0.16551566224734143}","curveMode":1,"curveTo":"{0.88059467471684649, -4.163336342344337e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.88059467471684649, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.042035277169055113, 0.83622408638765189}","curveMode":2,"curveTo":"{-0.038643635947275372, 0.16055143171320319}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.0016958206108909331, 0.49838775905042565}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88059467471684649, -4.163336342344337e-17}","curveMode":1,"curveTo":"{0.97996167639572429, 0.83218232891401622}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999978}"}]},{"_class":"oval","do_objectID":"03F30282-1076-4246-B02A-1EB49A16F36F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029362,"y":85.23545706371198},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3C052C14-2817-4C96-AFFA-1998647FFA2E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A8AFDF9F-58E7-4E23-80EC-2A06C12F2041","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029362,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"12239041-D8FD-4393-A9B2-60DED454C2C9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"5B90498E-E2D9-4290-B3B9-82CA64F53B0A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570632,"width":60.25801371842894,"x":209.4212935788023,"y":282.5484764542937},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A5FAFF11-72A1-4003-9839-F63540CC82DE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"99000815-B03C-401A-8AD6-3235D97374C3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842893,"x":6.420935888029362,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6EE07E62-1218-4DC4-9426-E615FB18A266","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"54B3FEBB-E2CE-4817-BBA6-145EA024A7EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842894,"x":209.4212935788023,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69F3E150-8F29-4915-9985-61BE22311E71","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DA89243A-5CF1-45B6-A09A-A5F315AA827B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570641,"width":60.25801371842894,"x":209.4212935788023,"y":84.76454293628814},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F0D77A4-677C-481A-9415-CD55BCB29F2B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"E0EA68C0-9464-4F70-9530-1C81A546C588","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.65941613304938,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9A5E7CF9-1422-484F-978B-5CEFB28D3C6C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {18, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"97DC322F-42D2-4B73-B73D-7ADCED66FC3B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315593,"x":231.6476101142883,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7A579B03-0B15-42C3-AE04-FBADA63B53F6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"0FE7F96D-2DAE-4226-8C6E-C496BE3C8034","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.16549798781637,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FAB2FB47-4589-4A48-BBE6-A0F0190DFA9B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"82A6D17C-BF91-445B-8854-F0DCB09530CE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885493,"x":231.6476101142883,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9E6F5991-6870-45BE-A998-3FF98006DE63","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"CCC31075-4F09-4CFA-B362-BCE0379FEDFF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315584,"x":27.16549798781637,"y":15.00604985287606},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"080CAA44-63D5-4662-8B65-CFF080A195CB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A9E6CE29-2BE2-4AA9-85FA-FC65270B06A4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":16.29929879268983,"x":232.6354464047544,"y":297.083612179746},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"19057889-5BC7-4CA8-A76C-D49869312F00","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {15, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"B1852E43-AADD-4820-87A8-6806FC5C3B9C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":149.2797783933518},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"89DDB1B3-AB90-45D8-A481-A0CBBA8189D8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"E8D8DDFF-323D-4029-94B4-1E631AB5C3AA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8A328868-1EEB-4B61-9104-68C8D89BCA7B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6084806116615853,"green":1,"red":0.7325389329268424},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"15F769C9-D6F1-4018-A5C9-9F0E37AAAC9A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194481,"y":5.116853176975791},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2E435F9D-D5AC-453B-BD6C-A3E38F962ADE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"1A18F112-4B05-43EF-8F6A-518DAC7E8FF4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.202216066482,"width":31.1168431496805,"x":122.49170001779,"y":72.99168975069256},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8069203D-E26E-4563-80BE-9E52B748D97E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"3F235264-200B-4445-9CF3-8ADD10C85AB7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.202216066482,"width":31.1168431496805,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DACFB3EC-B3EA-45EF-8973-B1A61A373887","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6078431372549019,"green":1,"red":0.7333333333333332},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"719C668C-8DB6-4217-88F9-2EAB3F50DCC4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194528,"y":5.116853176975745},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E236D336-E55C-4D90-9114-81B50DE5D19B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 17}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"7FFC4B1E-F276-4BAF-947E-8A89D5709AB9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":244.98340003558,"y":151.634349030471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"990D7B4E-DE46-479E-A622-57244B3CA33C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"4F8FBDCD-7526-420E-9F12-D5CAFF3F896B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"08CF4521-5BCF-4627-BBCA-9A87DABBCB3B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6084806116615853,"green":1,"red":0.7325389329268424},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"24D60645-5C91-4C67-9759-90A64137B669","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129167,"x":8.890526614194508,"y":5.116853176975777},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EF0C4A18-7D7C-4DE8-82B4-939F1211F33D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {10, 17}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"5F8C1AAB-ADE9-49D7-9EB7-4E9DD7F6A358","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":144.718016553276,"y":175.1800554016621},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B83C9823-9B73-4E7B-9BE7-C2FD749446C1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"60504E8E-4281-4DFD-8924-D4B73B1B00E9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"72E4AD60-B24E-4A76-9B65-9E04AF499330","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6084806116615853,"green":1,"red":0.7325389329268424},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A39BA1DE-1D6D-4612-954A-BCBE2F159362","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"0","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129168,"x":8.890526614194508,"y":5.116853176975773},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FAA52B50-EFA3-4186-ABE7-56AC632E1AB7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"0","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"group","do_objectID":"32408FB9-E259-43B3-BA81-761C5F1D583F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":354,"width":261,"x":1241,"y":293},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"21FC69B5-9D99-4998-8C87-AD7BA805D2EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"2E08CFBD-8C81-4783-8C0E-6D3AEE94D969","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.9806094182825547,"width":171.8780487804877,"x":59.74108818011253,"y":118.1634349030471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7E925204-9F1F-43B0-B030-509F21193445","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549854, 0.75000000000000011}"}]},{"_class":"shapePath","do_objectID":"EDCBED0C-0638-4612-84FB-95BBBB4FC9E8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":86.78393351800554,"width":0.4896810506566602,"x":30.11538461538457,"y":148.5623268698062},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0AE4BF66-3710-441E-B788-87F0C106E770","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.3474576271186469}","curveMode":1,"curveTo":"{31.999999999999989, 1.3474576271186469}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.32485875706214756}","curveMode":1,"curveTo":"{31.999999999999989, 0.32485875706214756}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"0CC6A87B-3620-4766-BF9E-DCD43F619D24","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":58.83656509695291,"width":0.4896810506566567,"x":29.62570356472793,"y":59.81717451523552},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8EA860FA-A001-4FF9-BDBB-174CCCBC6583","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 1.5125000000000037}","curveMode":1,"curveTo":"{31.999999999999972, 1.5125000000000037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999867, 0.99999999999999656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 0.0041666666666676788}","curveMode":1,"curveTo":"{31.999999999999972, 0.0041666666666676788}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"8864969E-0A9F-45C6-8F9D-B7CC4ED3509F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":58.83656509695294,"width":0.4896810506566567,"x":232.3536585365853,"y":235.3462603878116},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"80FFC7D7-1DC9-474C-BE8D-DC056442BABD","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 2.0208333333333393}","curveMode":1,"curveTo":"{29.999999999999964, 2.0208333333333393}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 0.51250000000000151}","curveMode":1,"curveTo":"{29.999999999999964, 0.51250000000000151}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000045453, 0}"}]},{"_class":"oval","do_objectID":"715524D0-0FD3-4479-AB67-395FCF5BB57E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523546,"width":59.74108818011256,"x":-2.840320925579295e-14,"y":88.74515235457064},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FD22F60E-28CA-4A0C-9826-80E07C48DDB6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"D242E661-BBBD-457E-A43B-83ABC00BD96B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523546,"width":59.74108818011256,"x":-2.840320925579295e-14,"y":1.421969181180821e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4EDF41CC-39F7-448F-8DA0-224386985566","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"AAF61D0F-D643-474A-8CD3-C7DAFA1954C4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523542,"width":59.74108818011254,"x":201.2589118198873,"y":294.1828254847646},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6BEE6B42-2ED7-4B94-8260-C93CE9CC17C9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"1CE72A2B-50C7-4378-B6D4-078D4AF4B2B4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523551,"width":59.74108818011256,"x":-2.840320925579295e-14,"y":205.4376731301939},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F180441A-CC9D-444D-8C70-798F5DB5D57E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"8A7E89E7-A2E3-40F9-956A-AD5B8210044E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523551,"width":59.74108818011254,"x":201.2589118198873,"y":205.4376731301939},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2AFBFAFC-3802-4C35-82F9-D0A94B97143C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"40C4A781-0B9F-49FF-A6A3-45E9B543B357","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523548,"width":59.74108818011254,"x":201.2589118198873,"y":88.25484764542935},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5DE7EAC7-4A42-4A09-BF45-9CA597155B4E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"BB45E019-5E48-484D-9F0E-936831758B14","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.98763257648275,"x":21.05628517823635,"y":104.9336028040025},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4F66C3F3-B3CE-4CA8-8E47-13B728BB79CC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {18, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"B0115383-0727-4950-BAAC-AFDAB815F8EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.98828349350998,"x":223.2945590994371,"y":104.9336028040025},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8A20D333-DCA9-41E3-B0FF-5751D59835D2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"4D624CCD-3C5A-405F-AE74-F88C4E1D74AA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.98763257648275,"x":20.56660412757972,"y":221.1358188704845},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"88E83C63-2883-4306-A9BC-D602D2007D83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"87F92063-6A74-45B9-A9E0-FCB45ACF2356","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.98763257648275,"x":223.2945590994371,"y":221.1358188704845},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E7845D25-1730-485E-9F2B-613164DE2077","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"4B29CF75-F110-43C3-916E-138DF88C2F24","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.98828349350997,"x":20.56660412757972,"y":16.18845044943187},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C1E96B7C-811A-4B1F-AE19-6462A345471D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"CD452883-CE0E-4A68-BDB7-3925909319E5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":15.98958532756444,"x":224.2739212007504,"y":309.8809712250551},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4D00C9E5-7D96-42C9-9773-1F79626F7D1A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {15, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"0D22435A-44DC-48A4-804D-A7E7D8133B0B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":12.99153807864609,"x":10.7729831144465,"y":161.3186443552491},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"500C42C4-61A0-4717-85C8-2F52A5FD4D21","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {10, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A3B6520E-78B6-4187-9D0D-E152CB37336A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":12.99153807864607,"x":123.8893058161351,"y":87.28263327491662},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"77DC83FE-B98C-436F-BD6C-B715A76DD24E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 17}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"49ADEC1F-558E-4B3A-BA1E-6D8B4F80DA0C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":222,"width":280,"x":653,"y":359},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CF0D58BB-E714-4D7D-8A3A-F6DF1679FFEB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"3F7A08BE-9B6F-4465-9286-B4AF0B26047D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":222,"width":280,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52C6CFDF-E04D-4B16-B625-8DEBDE990659","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"2D70C10D-DE05-4818-8247-D1A2B7C9E12C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":133,"width":196.0000000000001,"x":43,"y":37},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3FCE22D0-7FB3-4DDC-8F25-9C89A649B0EF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"C69A0F3B-8CEF-4BBE-ACBD-AAAE3BB6B5EA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":20.5246913580247,"width":148.0165975103735,"x":24.39834024896271,"y":24.62962962962968},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AC94A188-5A59-4B5B-9DE4-353FFED2CBC5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"4695EE65-BD58-48C0-BDF0-B9B054C3F2B6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84.56172839506179,"width":29.27800829875522,"x":143.136929460581,"y":24.62962962962968},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87518577-0FD8-4F0F-9A1F-A4B7F718FE99","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"C5DD16AE-D89E-416C-829F-74EEE99857E9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64.03703703703708,"width":118.7385892116182,"x":24.39834024896271,"y":45.15432098765433},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24D48E86-1045-4585-971E-14B2E836BDAD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"29F7A5A5-7B4B-4AF1-96F9-C649C77CF7F3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":49.25925925925927,"width":48.7966804979253,"x":0,"y":20.52469135802471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"42C90D0D-E331-48D8-B3BF-654A05B69C5E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B7118002-77FC-4864-8896-3BFD722BEA54","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":49.25925925925925,"width":48.79668049792531,"x":118.7385892116182,"y":83.74074074074076},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7F032D8E-2164-4304-8319-7CE1025D8BEE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"706CB4AF-A490-4781-B5FE-A596F59D47F6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":49.25925925925928,"width":48.79668049792531,"x":147.2033195020747,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8DFA8C7B-5BE6-48FB-AEBB-C0550D3417FB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]},{"_class":"shapePath","do_objectID":"7E18FD61-7BF9-4F75-98C5-0042F48A2F92","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":126,"x":455,"y":475},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"540B2244-B398-47B0-86D4-F625860F969F","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-6.9388939039072284e-18, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9960317460317466, 0.74999999999999978}"}]},{"_class":"shapePath","do_objectID":"C7449049-58C2-41FE-97E0-91F01E88EB61","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":126,"x":1032,"y":475},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"18DD8D13-CFEB-47F0-9D96-74D339A68D8D","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-6.9388939039072284e-18, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9960317460317466, 0.74999999999999978}"}]},{"_class":"shapePath","do_objectID":"FACFC62F-C93D-41E0-977C-7347ACDF2CF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":373,"x":1585,"y":474},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F8CFB59-654B-4E7D-B3FE-E4F0CB16E612","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8029490616621987, 0.75}","curveMode":1,"curveTo":"{0.8029490616621987, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8029490616621987, 0.75}","curveMode":1,"curveTo":"{0.8029490616621987, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99865951742627401, 0.75}"}]},{"_class":"shapePath","do_objectID":"6CEE36F6-C100-4F21-A27A-8925A18D66A1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":235,"width":2,"x":1746,"y":235},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B1DEBA75-7B21-499A-AF94-8D0F43775B1F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{44.749999999999922, -0.90851063829787271}","curveMode":1,"curveTo":"{44.749999999999922, -0.90851063829787271}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -3.0184188481996443e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{44.749999999999922, -0.90851063829787271}","curveMode":1,"curveTo":"{44.749999999999922, -0.90851063829787271}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999023, 0.99999999999999944}"}]},{"_class":"text","do_objectID":"1A5C302E-A146-4850-BEEB-841089B8CA7C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Neural Executor of t","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":480,"x":552,"y":622},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"80C208D1-4341-41A0-9D6B-580B912AED24","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Neural Executor of\nthe Routing Protocols","attributes":[{"_class":"stringAttribute","location":0,"length":40,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{13, 9}, {452, 91}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"08AD3A9F-2A0A-4D87-992B-101DE8B3E34B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Update configuration","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":480,"x":855,"y":1142},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"81DEC7F4-2947-4BB9-BE5B-EBA3BF232F8E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Update configuration using gradient","attributes":[{"_class":"stringAttribute","location":0,"length":35,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{25, 9}, {430, 91}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"69724B90-B0C9-4089-B747-6DD91270F043","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Routing Behaviour","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":306,"x":1219,"y":681},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A60A9575-CEA8-4FA7-BAB0-A7C16EFE3FE2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Routing Behaviour","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{50, 9}, {208, 82}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"60C0508D-0441-4D08-8066-B92AD1736162","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Topology + Configura","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":432,"x":0,"y":672},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AA80BB92-3158-45BE-9830-3499D3D26ED4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Topology + Configuration  C   ","attributes":[{"_class":"stringAttribute","location":0,"length":30,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{48, 9}, {336, 91}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"73D1FCA6-3F9C-4C31-A1FC-A90DAE08A28F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":206,"x":1974,"y":409},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EBD2535E-4AD2-421C-84A5-5B444CABD11F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"FB494614-2698-4A5D-8D05-46899188526C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":206,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"09E8E915-63CF-4FA3-9931-E9C23FB89D0E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"BB6344DC-2163-4AEA-A689-FD2C62316D78","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Loss L","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":205,"x":1,"y":38},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9AC412C2-CE39-46B8-A63C-487462013B72","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Loss L","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{41, 9}, {122, 29}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"8553C187-EE68-40A3-8A4B-D3354AE5D03D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":201,"width":206,"x":1644,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DCB78611-8A9A-4033-96EF-63182B2E51EE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"9644359B-C076-4D4E-9706-4D8FD2EB81FC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":117,"width":200,"x":1,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"26D358D2-4C5F-41EA-AEBE-9D2779EA6817","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"3FE06E8F-0041-4A20-8DBE-C56CA3389C8A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":117,"width":200,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA428B23-7E4E-476E-A15E-9F6D264672DA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"B6E9E4CC-DC0D-4B07-A7BB-892046C5C917","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":117,"width":200,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54670627-FF6B-4E24-AEAA-3A716D43559A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.8}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9488326362941576,"green":0.9488326362941576,"red":0.9488326362941576},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":4,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F969AF04-B6EA-49B2-96B5-76DAE861E6D4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fwd(A,B,N1) not fwd(","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":177.4647887323944,"x":9.29577464788732,"y":7.791936398317709},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A1A796FB-D24B-47AA-B137-AE41DAA61C4C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":14.28}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.2380000114440918},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"fwd(A,B,N1)\nnot fwd(C,B,N1)\n\nreachable(D,A,N1)\nisolation(A,B,N1,N2)","attributes":[{"_class":"stringAttribute","location":0,"length":67,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":14.28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2380000114440918,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {173, 78}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"4F943E4D-EA0F-46CF-9385-0336B9317CB7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Specification","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":206,"x":0,"y":163},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57348F88-4332-4172-8585-0CF7511C7BCB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":16,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":32}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5333333492279053},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Specification","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.5333333492279053,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 7}, {202, 31}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"shapePath","do_objectID":"FFFA0CBC-486C-4B00-BBFD-D22663E06677","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":368.6197322721346,"width":1861,"x":216,"y":581},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"03ADC152-102C-4760-BEB5-2787688E7909","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, 0}","curveMode":1,"curveTo":"{1.0000000000000002, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999989, 0.99999999999999978}","curveMode":1,"curveTo":"{0.99999999999999989, 0.99999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999978}","curveMode":1,"curveTo":"{0, 0.99999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.67236380370726778}","curveMode":1,"curveTo":"{0, 0.67236380370726778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.67236380370726778}"}]},{"_class":"bitmap","do_objectID":"DAD43045-CA49-4332-983D-85BB7E303F7A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":45,"width":34.48598130841121,"x":339.0560747663552,"y":722},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"150D25DF-A234-4DEC-8AE9-19700041158B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/e0f11cdf2923bae2b45cd3efb8044b40b030ab62.png"},"intendedDPI":144},{"_class":"bitmap","do_objectID":"3B0C1EA4-F38D-43B0-A843-C4774E69A8C4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":128,"width":127.4234234234234,"x":1008.788288288288,"y":973},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8F24CEAE-D199-4A37-B17D-B916F74FCEA0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/01d663ce30413ac4ccb3d4daf88d8449b1542ee9.png"},"intendedDPI":72},{"_class":"bitmap","do_objectID":"AB150690-EA58-46C6-804A-8B3E1D76F198","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":48,"width":42.22222222222222,"x":2103.388888888889,"y":446},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AFF095CC-75A3-4F38-B8CA-A5B39AF842E3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/5dd14e2a1a632d57a09dc9048514822d4ff63b6e.png"},"intendedDPI":144}]},{"_class":"rectangle","do_objectID":"9B6736D2-A295-4134-9F01-A6586D27B2E1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":18,"x":373,"y":727},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FE8E7D63-F170-4421-85E0-4704DF99C0A2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34588/old/figures/pages/56114387-9EF8-4D54-A3F6-61D3CC4F11DB.json <==
{"_class":"page","do_objectID":"56114387-9EF8-4D54-A3F6-61D3CC4F11DB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD0C62A0-E7A6-4DFD-819B-0292C22D667A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"53285D69-7760-4026-BF4D-A7484FD1CB53","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"graph-encoding","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":true,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":874,"width":1308,"x":-527,"y":88},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A16F1648-005D-4D60-A21B-87B2B701F4D0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"B09A88B2-BA00-4B42-B1E2-64E7DD55E1B3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"graph-encoding","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":517,"x":704,"y":117},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A2F11E15-9682-464B-8672-E8A49F6126CB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"5FC0916A-DCE8-4A32-BF28-60DD3712A30C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":290,"width":197,"x":61,"y":61},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3E14B872-75C3-41F8-8F3D-E054D7D3B89B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.002538071065989854, 0.0017241379310344819}","curveMode":1,"curveTo":"{0.002538071065989854, 0.0017241379310344819}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.002538071065989854, 0.0017241379310344819}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.002538071065989854, 0.0017241379310344819}","curveMode":1,"curveTo":"{0.002538071065989854, 0.0017241379310344819}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.99999999999999989}"}]},{"_class":"shapePath","do_objectID":"02A5613E-9CD8-4F06-8145-91324A8A9CD6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":289,"width":198,"x":258,"y":62},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3166CE4A-0A73-405E-B5C0-D692FE6C1972","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.80555555555555702, 1.1262975778546758}","curveMode":1,"curveTo":"{-0.80555555555555702, 1.1262975778546758}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.80555555555555702, 1.1262975778546758}","curveMode":1,"curveTo":"{-0.80555555555555702, 1.1262975778546758}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"oval","do_objectID":"C50339CD-1FA2-495C-A628-0E02CF2C4006","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":123,"width":123,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87359999-26F1-410B-9F54-23EF9807C015","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"328A3C56-2BA4-4206-919C-F2A3F2EE3CEA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":123,"width":123,"x":196,"y":289},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"20CF0304-EFEF-478F-9DE5-C96581A71914","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"807F6DBA-F306-4593-9E6C-E82B18201696","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"conn(A, B, 12)","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":324,"x":96,"y":323},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6D08D3AE-1851-4770-9173-4863FC83A1A6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8499999999999999},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"conn(A, B, 12)","attributes":[{"_class":"stringAttribute","location":0,"length":14,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8499999999999999,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {320, 46}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"0BE06939-DA36-4A99-A91E-53077720CB3E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3DE952C2-D222-4219-AFA4-9657AED9EE83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8500000000000001,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"oval","do_objectID":"2B679F33-F879-44B3-B3E3-FB0331B9AAA9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":123,"width":123,"x":394,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D32E558-00FF-408B-8477-0C77EF3BB8A2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"46B44009-8AD3-4A05-B2EE-0C16238CF556","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":438,"y":34},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54B0A519-2666-46A9-91C6-35ECE12BA8E8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8500000000000001,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"DB099916-AD57-4CAA-98F6-53C59171E5B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"0","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":25,"x":166,"y":151},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90F5AE11-4163-4285-BFF8-0E7024C7FA7F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"0","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {20, 30}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"B79604D6-428A-492C-9184-53AF09A0249D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":25,"x":328,"y":151},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C4EFE375-13DF-4C43-8A10-CCCF24B39EA1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{5, 8}, {15, 28}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"text","do_objectID":"412B4A3B-30FF-4FE4-AA7D-FA6EEE9A676C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"router(A) router(B)","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":180,"width":469,"x":0,"y":189},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EA573862-1B7F-47FA-8D2B-195D6C26F0F1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"router(A)\nrouter(B)\n\nconnected(A, B, 12)","attributes":[{"_class":"stringAttribute","location":0,"length":40,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 7}, {460, 170}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"81846546-1AFA-4185-BB1C-3E8D3488DAB2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fact Base","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57,"width":223,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"206442EF-96F5-42BF-8E1E-F0B95B0D42E4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Fact Base","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {220, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"FF160815-9AA4-4533-B4FB-941A64F187AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Graph","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57,"width":152,"x":704,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8E9ACF94-4210-4788-A7D9-3EA4DD848B70","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Graph","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {148, 48}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"D5F66AA3-D202-41C5-9F6C-E84ABDCFB6E7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":285,"width":1308,"x":0,"y":589},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD3C7F73-2126-4F59-8701-812850F8EC0E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"4CE0ED86-49FD-4EDE-B080-8F68C406C531","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Node Features","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57,"width":333,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9B916A7F-797D-49C8-8875-1969BDC221C2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Node Features","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {330, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"E7107C90-AD64-413D-BB80-6116AA5B02D1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"h_A := emb(router) h","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":180,"width":1308,"x":0,"y":105},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16001BC7-98E8-40CC-B14E-D98838EC0DE3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"h_A := emb(router)\nh_B := emb(router)\n\nh_connected := emb(connected) + emb(connected, 3, 12)","attributes":[{"_class":"stringAttribute","location":0,"length":92,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 7}, {1299, 173}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34588/old/figures/pages/CADA8422-4D07-45FA-AE75-76F60DAADAA6.json <==
{"_class":"page","do_objectID":"CADA8422-4D07-45FA-AE75-76F60DAADAA6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6A2E64C4-A666-442C-8D2B-C3DFCA572788","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"A98C8E56-9634-4444-85A5-C840641112F8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"system-overview","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":843.9987708884942,"width":2986,"x":-250,"y":345},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A3B3CB6-630F-46EB-99A0-A4BD13A5EC48","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"A58DF18E-791F-4E7B-BFC4-CDFAE4073513","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":843.9987708884942,"width":590,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"41723CBC-5456-466E-8BC4-224773434BFD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"6A17CC12-4F3A-4D06-8D17-7F09B44CBD8F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":451.3752541595445,"width":590,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3241EEB2-FFDC-401C-AC5D-8ACE5928F193","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"28D7BA2F-9A4E-4469-861F-B815976657C3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":340,"width":280,"x":155,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8EB3FA78-3364-45E7-BF90-BCDF44846A8D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"2F0D68CA-9D4E-4D95-BFF7-36347E613736","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.4709141274238249,"width":203.4942758360059,"x":36.5499427472438,"y":113.9612188365652},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9660C92C-3CAD-4ACB-AD50-B349D2272675","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"06F4905A-C229-478A-BE57-1E192E6464F0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":203.0003576907728,"x":36.5499427472438,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C0CC3D3E-BDF9-4167-9E20-6F1B07BA4936","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"D5FD1E89-CB77-4569-A7DA-B4EBA9E35189","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452330317,"x":36.79690181986035,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F0BE871D-22BC-4F2A-8204-F7BDD7EBC05E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"083D35F6-63C1-4CD4-AF60-049B8EE3AB1C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.70637119113576,"width":0.9878362904660491,"x":36.30298367462731,"y":28.72576177285319},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3A289AF6-A496-472E-B6B1-3D849F98E39E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"F7F295D9-FD71-42F2-9F10-790959C6A136","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.7063711911357,"width":0.9878362904660207,"x":239.7972595106333,"y":233.1024930747923},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2357386F-6743-4C40-BED1-D57101FB3F76","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"43CB7200-4293-4B0A-9336-32CF50447666","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452329251,"x":239.7972595106333,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"86EDFF18-42EA-4798-815C-C15A2F5FB5FA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"614C4F3F-7A48-4370-8119-78B67828227D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.6066481994461,"width":39.01953347340893,"x":240.980466526591,"y":114.196675900277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9C81353D-5033-4706-971E-4AD5F0BDE0D5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"201666C9-6F21-4FC2-8FF3-CFD5111DBABD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":203.494275836006,"width":43.79501385041559,"x":116.3479853929143,"y":-9.918883070357467},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AC884A69-9EF4-4670-AD8C-BF5D7567F28E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214913, 0.16551566224734221}","curveMode":1,"curveTo":"{0.98903615697270941, -6.3100566438656358e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270941, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119011913, 0.83783632733723856}","curveMode":2,"curveTo":"{-0.0036902158117899935, 0.16216367266278806}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055505458e-05, 0.50000000000001277}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270941, -6.3100566438656358e-17}","curveMode":1,"curveTo":"{0.99816007339702095, 0.83218232891401733}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999967, 1}"}]},{"_class":"shapePath","do_objectID":"9808FF20-E9D1-48DD-860B-68D5F68A9AFC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":225.827336199336,"width":28.3544037957066,"x":117.8386849955116,"y":47.40445711563844},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"36420EA1-937C-4F10-A214-655DE8BAF8CC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90035812620695954, 0.16551566224734143}","curveMode":1,"curveTo":"{0.88059467471684649, -4.163336342344337e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.88059467471684649, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.042035277169055113, 0.83622408638765189}","curveMode":2,"curveTo":"{-0.038643635947275372, 0.16055143171320319}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.0016958206108909331, 0.49838775905042565}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88059467471684649, -4.163336342344337e-17}","curveMode":1,"curveTo":"{0.97996167639572429, 0.83218232891401622}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999978}"}]},{"_class":"oval","do_objectID":"886CDA8F-A149-479E-BF78-E9B684E7C8D4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029356,"y":85.23545706371196},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2F0FF9CD-2D84-4F00-AB2C-8C5BE852E327","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0E3F5AC0-D568-4A2E-A68E-926AEC45E827","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029356,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CBD29093-07E5-40B8-9FB5-6696B9F84BB2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"7C86013A-8118-4CC6-B615-BBAA88AD030C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570632,"width":60.25801371842894,"x":209.4212935788023,"y":282.5484764542937},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C69BB4EF-C339-4408-895D-4CFD5E3AC62C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C584D60D-41F9-438E-A71B-B95D9FCF18B0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842893,"x":6.420935888029356,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4CA49793-7273-48AF-AF7A-DC240EAE9D76","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"D70AF02B-896F-44D7-AAA2-7E5530A9471C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842894,"x":209.4212935788023,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BE130E07-4A59-40A2-BA54-1F443A0ECC83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C17ADFAB-7F51-41E7-84C8-80B8A2FE6BD1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570641,"width":60.25801371842894,"x":209.4212935788023,"y":84.76454293628814},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7B1CF1B-7693-40B6-B000-52C954F5F15E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"868C7C8B-6A59-479B-BD43-D5B310723ED3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.65941613304942,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"77D30B99-3386-4E4E-83F1-3AD6BE8B14B6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {18, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A67641AD-2C2F-4B86-A539-672F811DE6CF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315593,"x":231.6476101142883,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0461611D-4D6F-4A62-9D24-739F761A2A0A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"B920B057-FACA-4C46-8926-5E3609E5909D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.16549798781638,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D22AB68-C98B-448E-A8FF-8A3D4691C221","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"E58C11E6-A920-47BE-9DA8-28D86B5B7BF8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885493,"x":231.6476101142883,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F41C471A-3153-4811-A77E-7ECA9EE33E44","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"617D40A4-209F-43CF-A0B0-B3466F695B6F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315584,"x":27.16549798781638,"y":15.00604985287604},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC671E5F-B006-4B98-8B4F-0C1E59CF28C2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"1C7A4649-2CC9-42EB-A010-14317F4A5F8D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":16.29929879268983,"x":232.6354464047544,"y":297.083612179746},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9BF31F6C-C889-4843-B9A9-06617A54AB4A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {15, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"5D18F244-2B1A-4B3F-B2AE-2FB560634169","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":149.2797783933518},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"03CB6764-A7A3-4EBF-ACEC-A601DD8F35A6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"1CC61992-C0DC-4452-8FEE-976B703C5175","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A1C2F481-3EAF-4EA0-9486-59B7B3B59332","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"9E08BF61-916A-46D2-8D56-A70AC600309C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194481,"y":5.116853176975791},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A563D1FE-AD79-4411-9D06-08F67F8A3506","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"F8EE8E58-9DAE-468F-9E9C-CC248BB99426","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648199,"width":31.11684314968051,"x":122.49170001779,"y":72.99168975069254},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C63CAC7B-99EC-40D8-B42B-8D60E8B0A31F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"F24FA664-E6A5-49F0-9D3D-446605CB808E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.202216066482,"width":31.1168431496805,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D1D0441A-7224-4739-895A-EE73CEF63967","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F23E7ED4-EE70-47DB-B4F7-94C027B45AC0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194489,"y":5.116853176975745},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0706D2A6-EA63-4602-AAE3-86F4E3AD99AB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"87C2D9D0-946D-43B4-A84D-FA63A7227B10","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":244.98340003558,"y":151.634349030471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"432983A4-C65C-428D-A2BF-8F3DE6C748AD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"E2CB227D-C6EF-438E-8DFD-2912173EDF74","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E11D9444-D373-4EA1-AEB1-BA4A21AC6EEA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"22AB684A-2A94-4B42-AEE4-511B76B74CCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129167,"x":8.890526614194508,"y":5.116853176975777},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6FA301DD-2E24-4446-9FC8-1811FD3FE566","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"3EA66D16-D3DB-4F4D-8C5D-5C443E9EFFD5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":144.718016553276,"y":175.1800554016621},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"47D1DFDE-F421-4FA6-B8E3-17B37FC485FB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"ED83EAD4-DEEF-4D9C-BAD4-34DA861D1C27","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BC1B1040-0979-4188-9246-7D24BAE26C18","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"02A3A7E4-C1E4-4B07-9EC6-AAA985A6ABCA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129168,"x":8.890526614194508,"y":5.116853176975773},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FFEC8FB0-B048-4173-864F-201FA5B3FC52","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"721B3BCC-7BEE-40BB-8725-E778AC857EED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Topology + Configura","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":590,"x":0,"y":367.3752541595445},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C08850A2-F9AD-43DC-B1C9-91EBDBDB5971","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Topology + Configuration with Unknown Parameters","attributes":[{"_class":"stringAttribute","location":0,"length":48,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{30, 7}, {528, 70}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"E15FD896-4F6B-4EBE-9AB5-54EFC9C926AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":304.053730097356,"width":405.2658179205722,"x":87.61492322857674,"y":539.9450407911381},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1E7CCFD3-C506-448B-8F54-6AE5E3A9264F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"82DFA4DC-5368-4047-9435-7F3B64CB4E28","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":304.053730097356,"width":405.2658179205722,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0C486A54-ABA3-4462-86E5-7E600B271EA1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"6AEBD6CF-4DD5-4079-8566-FB0F37A24EBA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Forwarding Specifica","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":405.2658179205722,"x":0,"y":220.053730097356},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16846062-57B9-4FA7-B665-18EBABF1EDCA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Forwarding Specification","attributes":[{"_class":"stringAttribute","location":0,"length":24,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{89, 8}, {226, 76}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"rectangle","do_objectID":"AE667302-9AA6-4AAD-8CD6-CC086CED8AA5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":204,"width":350,"x":27.77772208577682,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"109E378C-B7AC-4CDD-B60A-7E066EDE472B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9488326362941576,"green":0.9488326362941576,"red":0.9488326362941576},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":7,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"group","do_objectID":"B74A36EC-CCA0-4FF7-9775-163EC22B077C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":204,"width":350,"x":27.77772208577682,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1FBC48C2-1F9A-4B19-AE49-5BF5AA974180","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"9AB5503F-9B7B-472D-801B-70552E412693","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fwd(A,B,N1) not fwd(","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":140,"width":310.5633802816901,"x":16.26760563380281,"y":13.32953013040012},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"75F3DE4D-3FA5-4080-82DB-82C2000D5B90","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"fwd(A,B,N1)\nnot fwd(C,B,N1)\n\nreachable(D,A,N1)\nisolation(A,B,N1,N2)","attributes":[{"_class":"stringAttribute","location":0,"length":67,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {303, 134}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"77BE2C77-DFBB-4FE6-A6B9-D9A3528857C4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"+","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":77,"width":42,"x":269,"y":454},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9E4CFE12-14B0-4FF0-AAAC-550D28B608A3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":3.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":70}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.166666626930237},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"+","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":70}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.166666626930237}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 20}, {39, 38}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"4753774B-119B-49CD-BA71-223C9D882053","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":823,"width":425,"x":2561,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"97AE5EED-FE49-4FBD-85B8-2FD3F4EB2654","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"15A7B898-2750-4B70-9DA4-495F16017D99","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.7502278942570797,"width":308.8752401082231,"x":55.47759166992357,"y":462.8906107566089},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6574AC62-14E7-4084-BC8D-C4B15E708ADB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"F8CF8990-C2FC-4E35-82F5-55B9152E17D3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":308.1255429234944,"x":55.47759166992357,"y":463.640838650866},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6F3F1A05-B04F-4D4E-85DF-A518D3D18FB4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"70AE1BEF-8613-4684-BF87-98B2F7F91C84","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":0.7496971847286957,"x":55.85244026228792,"y":463.640838650866},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3DFE42A-13FE-4D6B-A3F3-BA9B2FD2F8A1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"B79190B3-3AB5-480A-9E57-AE6A53C18564","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":136.5414767547858,"width":1.499394369457391,"x":55.10274307755923,"y":327.0993618960802},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DF99D025-7359-40B5-AA40-4FE34F913B13","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"201E9740-0664-41D0-A8AE-2FB63A4894CB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":136.5414767547858,"width":1.499394369457377,"x":363.9779831857824,"y":652.6982680036463},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5456073C-F6CF-49E9-8B76-9D7F0C591003","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"458E66B1-73F8-4D15-8150-74D7C4561D20","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":0.7496971847286886,"x":363.9779831857824,"y":463.640838650866},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AF15C6D5-721B-4BCD-A517-5C6BEB130C61","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"634365FC-075B-4971-A348-4D1D07C18A67","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":59.22607759356708,"x":365.773922406433,"y":463.2657247037374},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A4D0DD02-0C5E-4919-8D47-FBD4FF9E0D60","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"2FC51DF3-024B-4A1D-B7C5-9D265EA128E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":308.8752401082173,"width":69.77119416590659,"x":174.9513108999078,"y":273.192279672418},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B0122D4B-A448-40B0-8C58-9A7D9F0A9281","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214468, 0.16551566224734071}","curveMode":1,"curveTo":"{0.98903615697270364, 1.3552527156068805e-20}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270364, 1.3552527156068805e-20}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119008764, 0.8378363273372309}","curveMode":2,"curveTo":"{-0.0036902158117900589, 0.16216367266278717}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.376865005542089e-05, 0.50000000000000933}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270364, 1.3552527156068805e-20}","curveMode":1,"curveTo":"{0.99816007339701507, 0.83218232891400512}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999989}"}]},{"_class":"shapePath","do_objectID":"0AAB30B0-7969-4CD7-A921-E0A76691C87A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":346.4140021264661,"width":42.70527774559167,"x":178.2536427526722,"y":362.9088202776448},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A808193C-2F99-4588-8A0A-E8A135DE2E23","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99282591104102025, 0.16551566224734071}","curveMode":1,"curveTo":"{0.99140296751608004, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99140296751608004, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0029128490187179177, 0.83787232606810791}","curveMode":2,"curveTo":"{-0.00289593074201837, 0.16219967139366409}","hasCurveFrom":true,"hasCurveTo":true,"point":"{8.4591383497849108e-06, 0.50003599873088633}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99140296751608004, 0}","curveMode":1,"curveTo":"{0.99855726603030615, 0.83218232891400523}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999978, 1}"}]},{"_class":"oval","do_objectID":"2E976E2D-1669-4B50-A7A0-328936CB6707","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690102,"x":9.74606340147306,"y":417.126709206928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8297C94C-928D-401E-8A69-4457C2193E06","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"F8B57D22-3F90-452F-8631-79BEC6CDE07E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690102,"x":9.74606340147306,"y":281.3354603463993},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3ADD04A-5326-4C46-8D9C-673720FBF1C3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"2FB80FE3-E640-4132-AC14-802E247EE74B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.52780309936179,"width":91.46305653690104,"x":317.8716063249675,"y":731.4721969006381},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"994E4F75-4EDF-4E1B-AED0-C8419A3E8414","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"122FFDF3-4364-44D0-85C8-0A2CE4DBF84B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690102,"x":9.74606340147306,"y":595.6809480401093},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA474233-0E8E-4F49-BA4F-965A5F8DCDAD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0A41C24E-6BE9-4AF9-BF0E-AAA7ACC9449E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690104,"x":317.8716063249675,"y":595.6809480401093},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A62D2EB2-2254-43BD-B590-05BAEDA72BB4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"1F58FA08-46D7-4DE7-9C20-9136080F1658","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690104,"x":317.8716063249675,"y":416.3764813126709},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10DBADD8-A288-4B4C-9EC9-2441227656A8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C8F74373-1F56-4990-9EB1-1F91FCA20817","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":28.98829114284295,"x":41.98304234480702,"y":441.8906107566089},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D2B19C6B-BCE6-495F-9688-E5053311F5D1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {28, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"67E03641-5C4B-4267-A954-8549F08DC9E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":26.98909865023313,"x":351.6079796377588,"y":441.8906107566089},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4690AAB9-3338-40B1-826D-F573AFE8DFD5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {25, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"451B1A58-BBE2-47E1-BF2E-71E0DDB549CE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":28.98829114284295,"x":41.23334516007833,"y":619.6946216955333},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32FE3AC1-9AE1-4095-BB1F-54556944E8BE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 8}, {25, 27}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"13C698E9-FB01-4255-AB10-D86E4C33D621","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":28.98829114284297,"x":351.6079796377588,"y":619.6946216955333},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B13E6EF0-4B19-4307-B7CD-E1E67BF363F2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {27, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"AC3892CE-24B0-43E1-9338-F9DFEB625F9E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":26.98909865023309,"x":41.23334516007833,"y":306.0993618960802},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5AF7AF9A-DA79-44CD-A948-1D8B38D20CE5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {24, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"89BB4052-7FFC-4E33-99E9-0F6EB12A7903","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":24.98990615762318,"x":353.1073740072163,"y":755.485870556062},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3638287C-8A35-4C7F-ADA2-47E6599CB9CE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {23, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"404E3229-9469-4DB1-9A8D-23CD9C1A9DA3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.26800364630822,"width":47.2309226379079,"x":0,"y":519.1577028258887},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"21E30F49-FC7C-4AF3-95F7-E5BDA0DF2771","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"AF8E9950-4F18-4A29-94B4-C52844C600F2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.26800364630822,"width":47.2309226379079,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4CCA3E60-1C2C-4294-B475-8117E53FA60C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"B8582557-A1AE-4E05-8B51-3F18AF8D8BB9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19.99192492609858,"x":13.49454932511654,"y":9.009115770282641},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"40C8B235-F06A-42F0-B6BB-C7044782A088","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 8}, {15, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"3E3F233E-ECE0-4983-A12C-1AB84D004F65","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":291.3384989364935,"width":183.6758102585314,"x":122.9503382955068,"y":-2.843034562287754e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57958608-23A4-4B65-90B0-F6D5B670AE1C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"2F5821C9-A7CD-485C-8EF6-B1FDC42E9F27","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":127.7888179884533,"width":23.2406127265896,"x":0,"y":163.5496809480402},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8E1D9FA1-8493-4943-840D-2C61FDC6C5A0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"8A8D6DC2-CD0A-4245-A270-331950D9DCB4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":82.52506836827708,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B51FC69E-CA7B-4004-A441-3DD7366B4357","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"66EE6687-B552-46CE-8AD6-157E02567755","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405806,"y":81.78182923123666},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5D962A87-F993-42CB-B5BB-EECD259E38FB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 9}, {13, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"9C9A00A2-5A24-4F0E-9C5F-91034A1AEA88","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":291.3384989364935,"width":23.2406127265896,"x":32.08703950638836,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"762EAEC4-0463-453E-B82D-4450141E4EB3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"C166549D-A8A2-4423-8A58-2BF2B652A1AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":246.0747493163172,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FE08246F-A649-48BE-8A6A-D678CC6AB9F1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"FB429ED0-15C1-4E45-853A-3211E312DE3B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405807,"y":245.3315101792768},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"12850F16-7866-4924-B054-CE91BCD69728","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 9}, {19, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"0E583DB7-9ACC-48A3-A130-DEBB0E4C7D60","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":255.3275600121544,"width":23.24061272658959,"x":64.17407901277672,"y":36.01093892433908},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E5B84252-ABBA-4535-B275-02F9D146DC93","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"2014A33D-97A3-4653-BC3C-812BFA2028E2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":210.0638103919781,"width":23.24061272658959,"x":0,"y":2.843034562287754e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"51BD53C2-702D-474A-9240-319C7C62EA61","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"2BC248B9-DF08-4A28-9561-AA8F0386FC0F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870843,"x":0.6247476539405804,"y":209.3205712549378},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"43A833C0-F5F9-435C-B3B1-E0D242669687","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 9}, {19, 29}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"ED45C9D2-D535-4BF8-9B12-A9ADE181C2EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":211.0641142509876,"width":23.24061272658959,"x":96.26111851916508,"y":80.27438468550591},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AFBC0BBC-CD26-4D3A-8974-9CE4D80253F6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"1EC8B174-EA2D-4C16-9770-09C770F18E77","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":165.8003646308113,"width":23.24061272658959,"x":0,"y":2.843034562287754e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EFB564A5-F3AF-4E7D-9461-D276B0BB854D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"4DCD89A3-E8F1-4ADA-855B-3C55D602B1F4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870843,"x":0.6247476539405804,"y":165.0571254937709},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32BBEB10-945A-4D6C-B938-CC2124BCE350","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {20, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"035B9097-095B-4F78-A257-880FB940C9DD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":127.0385900941962,"width":23.2406127265896,"x":128.3481580255534,"y":164.2999088422972},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52CB4634-49A8-4925-9272-CAAAB7ED14AE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"6F77DCC1-B82E-4995-9D43-7E70E32D6956","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":82.52506836827708,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FA2D70D7-5F7B-4FC5-BBE6-217EC0E942C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"84B2FD02-725D-4CBC-8D5E-97DAB24DC3C1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"5","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405807,"y":81.03160133697958},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"76F60171-D24A-4445-B124-F88EA03EC01E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"5","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {19, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"B138AD9B-DFD3-4D52-917A-7866A321622F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":98.52993011242776,"width":23.2406127265896,"x":160.4351975319418,"y":192.8085688240657},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D9F28CD6-733F-41B0-AAE3-E37480D5C446","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"7B50DADC-218E-4111-A756-53B7D5A6EA48","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":54.01640838650862,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7013BDFF-2724-477F-B051-754B5716737F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"76F80BF7-AD86-4BC3-BE9B-1D125EEB2A88","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"6","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405807,"y":52.52294135521113},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AD1C9907-F524-49D1-9345-F12BCE0C7619","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"6","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 9}, {19, 29}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"group","do_objectID":"99E9889B-FBF4-4857-9CDD-E939F357CBF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.2309226379079,"x":371.8498036254337,"y":522.908842297174},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"49FC20FA-F868-4C41-BA50-ACAC68C902F7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"5A7B6A87-EE65-4C92-AC42-910EFBB6BE70","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.23092263790789,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E2AC4EF7-7AA6-463D-B05F-B95D5094FBD0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A8087C40-A089-4174-AB34-027EFDFFB24D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19.99192492609858,"x":13.49454932511654,"y":9.009115770282584},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3C23A17-CF75-4D7A-A480-A6BDA722CDD1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 8}, {15, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"7F5718BE-A2C7-4FB3-AE3B-A9DCDFB15723","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.23092263790792,"x":219.6612751255082,"y":560.4202370100273},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FD8BF6A1-F8EE-4DDD-B7C6-579BF4467741","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"48945619-C785-4867-9DAA-AEC3051C4445","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.23092263790792,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90D28A7D-2BF1-4E8F-9F0D-77D0CAC84FE0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"1C0BF646-4739-4B07-B436-00B323C768A2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19.99192492609859,"x":13.49454932511655,"y":9.009115770282584},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B2A0726B-ACF9-469F-B2CF-F73FF8458DC1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 8}, {15, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"rectangle","do_objectID":"092E99C1-F6B3-44F3-8A6D-B15F0E586D37","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":127.1636280765724,"width":183.6758102585308,"x":122.9503382955063,"y":290.338195077484},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5573A83B-20DC-4A06-B915-481A0AEEAAE2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":1,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":0.9326139616824488,"green":0.9326139616824488,"red":0.9326139616824488}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000036, 0}","curveMode":1,"curveTo":"{1.0000000000000036, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000036, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.500000000000004, 1}","curveMode":1,"curveTo":"{0.500000000000004, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.500000000000004, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"group","do_objectID":"ABF22751-C94D-4366-AE18-00299F825844","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":147,"width":256,"x":617,"y":422},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C2D298F3-EC3D-4E4A-AD18-CC1C8EA2D3E0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"0A660644-7F0D-48DC-8A04-9976F3307167","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(1) Embedding","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":256,"x":0,"y":105},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A56CD294-1EFD-402A-8B22-D99F7C271860","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(1) Embedding","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 7}, {252, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"ABC65BF8-65C0-4B0A-BB70-889D7575117F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":210,"x":23,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3FA26F96-D8AE-4CC5-A38F-2E16C261DA4D","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":20}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0023809523809523829, 0.25000000000000011}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]}]},{"_class":"text","do_objectID":"3F62C4B2-2B5D-4F21-B12F-95D9605AB498","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(2) Processor GNN","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":395,"x":1353,"y":507.8760330578513},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C25BC2ED-246D-4137-8497-916C4E7C4171","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(2) Processor GNN","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{35, 7}, {324, 35}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"C42F8083-0B60-44EE-8CBB-46615176D3EA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":401,"width":343,"x":983,"y":274},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DDE6339F-B874-4C07-BEEE-5E0DB7ED84BD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"46BB867E-5AD1-4F99-890A-03BB396FBA74","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Latent Input Represe","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":269,"x":37,"y":317},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69856A0B-11BE-4E73-B0AE-990771E04A89","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Latent Input \nRepresentation","attributes":[{"_class":"stringAttribute","location":0,"length":28,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {264, 77}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"E54119EE-4B61-4015-AFE2-CE15FCB6175C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"37CD1906-FAD2-40D3-8346-51CC5BE013FE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"D32BB197-CCC0-4309-BB29-4D3A119CF98B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"25FD36FF-3B34-4781-840E-AF86A6811F94","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"A811F762-4B54-403A-A3B2-9DED05129D80","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":162,"width":241,"x":51,"y":46},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EE1DBBA1-8C01-4FA2-B622-5BA7A2D290F0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"FC9CF136-DE90-48BC-A1FF-549DA1B6D22B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":25,"width":182,"x":30,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BB15F538-A771-4C69-8275-4859DF322A10","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"AAEACA7C-54D7-46DA-88DF-E833BF517BD8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":103,"width":36,"x":176,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C93A7366-BCA6-4DBC-A20C-BAE69F2A4A12","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"DA7311DD-CBD9-47B9-A7F5-FD7A9A4FA0A6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":146,"x":30,"y":55},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"372062EA-AC8A-46C9-91E4-8E9C5B964EA9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"293726F3-E653-454E-B551-D01B7063A703","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":0,"y":25},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4C54C984-FA5C-4906-8D1C-88B861579165","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"8FCFD13E-33FF-4182-93B6-A8D9AE1B17CC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":146,"y":102},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32486793-BC29-4CD6-B887-939E5B99216D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E13AC8D7-EBD7-4BB0-9147-4C0689F79902","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":181,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2DE358E1-DE30-4CB3-B7EC-991D6FF3A88E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]}]},{"_class":"group","do_objectID":"3F5B1241-95BA-4256-9883-F38D6A85373B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":403,"width":485,"x":1699,"y":270},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F0CE21E2-20BD-4F17-ABFB-57903C412567","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"A8A04802-996B-4010-9192-704A40696F41","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Latent Synthesis Out","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":485,"x":0,"y":319},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B03D7FF5-DFE6-48F3-80F8-FDB2A5FBEA88","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Latent Synthesis\nOutput","attributes":[{"_class":"stringAttribute","location":0,"length":23,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{97, 7}, {292, 77}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"41D8CF0E-7AEC-4625-A1C8-C3B0D59269E4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":71,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5D59FAA2-72DB-4E9C-B733-F2C94FE4126E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"701DD707-024C-4936-90AD-9A7E70814C0C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4B8AC5C1-3DB4-4E86-9D2F-DD680A0F7050","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"0611370C-4387-45D9-B3E6-42EE967F3220","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":162,"width":241,"x":51,"y":46},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6CEF152E-50AA-4344-A7C1-5B9F2BDED8A7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"1B8F1526-6A92-4982-88AD-E428F002C08B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":25,"width":182,"x":30,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8F47D2FE-73CA-4333-8DB9-A5217F0264AF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"8055D935-3028-4D39-B234-BA17987B5F07","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":103,"width":36,"x":176,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9085F9FA-10DA-4DD0-A6F8-EED41907B974","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"A97CB5AE-FF20-4E41-B6FB-4A42E4E33C8E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":146,"x":30,"y":55},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7C50602B-3296-422A-B7C8-6F4366054041","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"A00821C1-9955-45AE-B169-71A95C75286F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":0,"y":25},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16F60D91-5B98-4A8C-8531-E9EB07E91C61","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"EDAC3133-FE4C-4280-B5C8-82928908148C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":146,"y":102},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7482B91A-DCA7-41C0-9C38-6071A53EBBAB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"6044160C-0769-4BDE-9DC5-12353BB8290E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":181,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"80491ED8-979E-4FED-A21D-24C5D80FFF07","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]}]},{"_class":"text","do_objectID":"AE961CF3-3F76-4898-A097-99C4F260CC95","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(3) Decoder Network","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":395,"x":2131.5,"y":458},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6FD36944-67FB-4AF2-AAD5-D04ACAB9FDCC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(3) Decoder\nNetwork","attributes":[{"_class":"stringAttribute","location":0,"length":19,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{97, 7}, {201, 70}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"shapePath","do_objectID":"73834FA4-1973-45B9-AC46-7B50537670F6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":210,"x":1445,"y":421},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"67D3C4DD-BD8C-4585-84E6-84150A8A0F9E","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":20}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0023809523809523829, 0.25000000000000011}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"570EF8DF-77D3-4640-AD4A-06B6E07D4BB7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":329,"x":2184,"y":421},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B31AC48F-58D7-422E-9B9D-2364DB797B09","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0015197568389057777, 0.49999999999996092}","curveMode":1,"curveTo":"{0.0015197568389057777, 0.49999999999996092}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0015197568389057777, 0.49999999999996092}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0015197568389057777, 0.49999999999996092}","curveMode":1,"curveTo":"{0.0015197568389057777, 0.49999999999996092}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99848024316109452, 0.5}"}]},{"_class":"rectangle","do_objectID":"B27EE6DB-3C3D-487C-A576-BECDEEDC9BCE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":79,"width":63,"x":2742,"y":379},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"365E4A5E-A163-4C0C-B079-B7E685A7F3D4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.7568627450980392,"green":1,"red":0.6666666666666666},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34588/old/figures/pages/D3C15514-8F9A-4089-BAE4-F507E02C6B90.json <==
{"_class":"page","do_objectID":"D3C15514-8F9A-4089-BAE4-F507E02C6B90","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DED26A81-4E8F-4413-A343-D1324B0ED833","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"F6098229-3541-4BF1-8306-8145D9F55E8D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"synthesizer-overview","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":378.0000000000003,"width":731.5,"x":217.5,"y":216},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"94F7C309-0570-4C5A-8D70-8A94B56E0260","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"78E6BA01-1558-4BD8-9DE7-A085E197F858","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":142.5000000000001,"y":42},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"004295EA-F0FB-4046-AA71-6A9C122B1F7A","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"F162123F-B23D-434F-B45B-AB33AE471B08","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":116.5000000000001,"y":277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7B886380-8934-4041-AA4D-5B36778993DA","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"027A8E8E-FD9B-4280-9E87-6FF191F4CD65","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":353.5,"y":277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F2D7FB36-F365-424E-B47A-2C31DA213C75","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"0C2E7485-3C64-4BBC-B40B-388A3848C95B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":342.5,"y":42},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ADC1DFB7-1924-4DA7-8B2F-6EF585F9B0C1","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"7F8D44E8-3022-4D1C-B629-085304899BCA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":538.5,"y":42},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4F3A147A-5D79-45D4-B0C4-E85368B39A09","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"group","do_objectID":"05ECDE98-6176-478F-88EE-F88C168AE131","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":87.00000000000003,"width":64,"x":230.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"997D9CD8-2404-4AAD-8B32-1BE64BC77CA9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"ED0B7353-A341-4A93-887C-E66D0EE7336F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.2409972299168999,"width":42.14634146341463,"x":14.64915572232644,"y":29.04016620498612},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1949981F-4158-40E2-A31B-D850C9DEC798","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549854, 0.75000000000000011}"}]},{"_class":"shapePath","do_objectID":"AE7B165E-DED2-453F-835D-CA94511441C9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.32825484764543,"width":0.120075046904315,"x":7.384615384615358,"y":36.51108033240996},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0D272F96-A476-43E1-944A-AABA66FB46E2","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.3474576271186469}","curveMode":1,"curveTo":"{31.999999999999989, 1.3474576271186469}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.32485875706214756}","curveMode":1,"curveTo":"{31.999999999999989, 0.32485875706214756}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"1B4515F7-D68A-479F-93B9-D5651415ABED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14.45983379501385,"width":0.120075046904315,"x":7.264540337711082,"y":14.70083102493078},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FFD8FA98-B0DE-4371-98F0-DE51226207D9","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 1.5125000000000037}","curveMode":1,"curveTo":"{31.999999999999972, 1.5125000000000037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999867, 0.99999999999999656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 0.0041666666666676788}","curveMode":1,"curveTo":"{31.999999999999972, 0.0041666666666676788}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"D20B4A2B-D20B-41F2-9D60-C3A4C27ED8E1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14.45983379501386,"width":0.1200750469043115,"x":56.97560975609758,"y":57.8393351800554},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"34635C9E-BB26-4495-B774-BEEE2C1ED6B9","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 2.0208333333333393}","curveMode":1,"curveTo":"{29.999999999999964, 2.0208333333333393}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 0.51250000000000151}","curveMode":1,"curveTo":"{29.999999999999964, 0.51250000000000151}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000045453, 0}"}]},{"_class":"oval","do_objectID":"31C60889-D13E-48F7-BFF9-5C21144205BF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":0,"y":21.81024930747924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"72205E59-665C-4390-AFFE-DED51D865570","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C53E7B3A-1C0D-4917-A4B7-189386E6F7FA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2A0CF06C-D608-4CBA-93FC-980903156C8E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E5F3A418-1FD3-4D5C-924B-D6C4431E6247","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":49.35084427767356,"y":72.29916897506928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DF80FEE6-2CDD-42A3-8079-A3032D10E261","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B223BDB8-DBA3-464A-B0A5-868940A8D9CE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.64915572232645,"x":0,"y":50.48891966759004},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C71DB0F7-3E79-4191-95CA-0D300862EB83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"CDEDC8C2-30F3-436E-B964-F4ABFED948BD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.64915572232645,"x":49.35084427767356,"y":50.48891966759004},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2111EF47-8605-4CE3-89D9-FB3C7D2ADC0B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"BE8CFA79-A2A1-485A-ABD4-938CC5DDF3A2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":49.35084427767356,"y":21.68975069252076},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD8010D2-6C1D-4B56-93F4-4B7E98448ABF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C80240C3-A02A-4142-B0D6-C3A803563E80","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.003126954346467,"x":5.163227016885571,"y":25.79916897506928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FA66EB6E-FE46-4F2C-B40E-5C1AC058B98D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"485D45EE-E935-4D08-B2D5-9AF51A4EEE39","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.00312695434647,"x":54.75422138836774,"y":25.79916897506928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06219BF5-68BC-49B1-BD3B-4130E089A439","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"CA8DA48E-823D-4EB0-8096-DE4CA05A1CC7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.003126954346466,"x":5.043151969981238,"y":54.3573407202216},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"89DF3FC3-0564-4C53-A191-C90C0487F4D1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 6}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"244EE16D-9F32-4849-8DBD-B8C74BA65B7E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.00312695434647,"x":54.75422138836774,"y":54.3573407202216},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA809FDD-5175-48F8-9992-572A8F094B53","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"39F127AC-B47C-43B6-92A5-8174102C8D54","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.003126954346466,"x":5.043151969981238,"y":3.988919667590039},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3B3403A1-FC99-43FD-A8AA-0FFB3226B4BD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"EEA592CB-DE4D-4E8F-B9FD-A4CE2F975004","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.002501563477175,"x":54.99437148217635,"y":76.16759002770084},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"418CED24-84B6-47BE-B298-2BAA9CF52338","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"1A98CED6-5774-443B-AD57-F1EBD4DA1A94","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.002501563477173,"x":2.641651031894924,"y":39.65650969529088},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D192B1BC-DF2D-4C1C-B321-03ABD7ACA060","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"ABFE6F93-BC2B-4A33-8706-6E99A3B19662","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.002501563477175,"x":30.37898686679176,"y":21.46121883656508},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EA6C2F26-3ECF-45FC-9F02-74708961B841","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 5}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"text","do_objectID":"4F61F8FF-EDE3-49D0-9195-8A25F2ECB3CA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Configuration","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":136,"x":408.5,"y":109.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"44FC39FE-E93C-415E-8433-B74E751E43E2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Configuration","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.3333333333333334,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {134, 20}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D19740A1-4594-42C1-9444-AC1D91721B0D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Routing Behavior","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":89,"x":221,"y":97.00000000000011},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"14C6A172-D6A1-4945-9212-C8E6B9C6BECB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Routing\nBehavior","attributes":[{"_class":"stringAttribute","location":0,"length":16,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.3333333333333334,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {87, 40}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"10871818-4A65-4BB2-9189-2EFE0F1B1297","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73.33890789464236,"width":125,"x":0.5,"y":7},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F9C69489-D50B-4B86-9FF9-77F20387D505","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"D6C0B9D8-FFC0-4180-AFDC-6C7B9FE2AD88","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73.33890789464236,"width":125,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BFF4C3CD-FB62-444C-BC3B-3BA389377B32","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"C7AA630A-EB7C-418C-8160-7E9C8BEE44C2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73.33890789464236,"width":125,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D129A7F0-AEAD-4F60-9016-FAF46305DC87","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9488326362941576,"green":0.9488326362941576,"red":0.9488326362941576},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":2.5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"3B625BA4-0573-49CE-BD61-7CEF47431D6C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fwd(A,B,N1) not fwd(","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":50,"width":110.9154929577465,"x":5.809859154929575,"y":4.957336936947254},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA01EDA7-D03E-4E2C-8B5A-16AA96C6FD64","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":8.925000000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1487500071525574},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"fwd(A,B,N1)\nnot fwd(C,B,N1)\n\nreachable(D,A,N1)\nisolation(A,B,N1,N2)","attributes":[{"_class":"stringAttribute","location":0,"length":67,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":8.925000000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1487500071525574,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 1}, {109, 49}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"75B5BED2-7854-49FF-85F9-E5436678A42F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Specification","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":129,"x":0,"y":109.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8D22CBEC-7386-4629-9626-4663051C74C5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Specification","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {127, 20}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"4535937F-5752-4679-AA51-2F6547953F44","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":108,"width":136,"x":198.5,"y":224.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A18F0D02-075E-4E0C-9894-36ADDC45B636","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"52702118-7178-4C1C-B8C0-3087A72440C0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":108,"width":136,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E127A9A0-289D-46A1-96B8-7854D7C3DB5B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"2CCE8FF8-68EC-40AD-813D-E8C96A800E75","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64.79999999999997,"width":95.5,"x":20.49999999999999,"y":18.08372093023256},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5B554E45-194F-439A-BFA4-A585512E1F6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"B3C2C307-9BE2-4C4F-8471-00AD0FE40234","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":9.999999999999998,"width":72.12033195020747,"x":11.88796680497927,"y":12.00000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"00CD555E-3B27-4686-8271-79E53E340B36","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"366122F2-8D0E-4A30-984D-BE223B327E54","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":41.2,"width":14.26556016597512,"x":69.74273858921163,"y":12.00000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"79CF203C-EAE8-4074-99D1-C231729D2C89","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"28B676B4-6AA5-4F1D-9F46-629A0A4DF8AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":31.2,"width":57.85477178423236,"x":11.88796680497927,"y":22},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C14C62F-92BB-4BD2-92BB-B26F7562562A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"AA841CDB-CE05-4070-8F2A-D80B9BB5F78A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":23.99999999999999,"width":23.7759336099585,"x":0,"y":9.999999999999991},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"619FE199-656F-47A2-925B-1727269DD568","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"50AD97EB-C868-402F-BEE6-A2E3050D022F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":23.99999999999999,"width":23.77593360995851,"x":57.85477178423235,"y":40.79999999999998},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C59FEF71-19CA-47B3-99B8-E8C303325FCA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"13A21D33-3A9E-4F7F-AB8B-A267CFC0D7F1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":24,"width":23.7759336099585,"x":71.72406639004151,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C35B3FA5-96AA-46B6-813D-6BE41FC87DB9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]},{"_class":"text","do_objectID":"B1527AF6-1285-44FC-BC61-34211001B0B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Learned Synthesizer","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":344,"x":93.5,"y":354.0000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7A02B0ED-02A5-40E1-8191-54EBC1813848","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Learned Synthesizer Model","attributes":[{"_class":"stringAttribute","location":0,"length":25,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{39, 4}, {265, 20}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"FC6BF989-3D74-4686-9A3F-C57D63C05602","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":18.5,"y":246},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"914EC539-62C5-434F-81FF-418BA8B14D1B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"F5A951DA-0268-464D-9C7C-E6302B87A324","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"330584C9-F3FC-42D0-95D6-39CA883C427C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"767A947B-07DD-410C-9D44-9ADF52016AD1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Input","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":41,"x":25.5,"y":22},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"600B13E8-2680-4AE4-83DC-874411C1A0A3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Input","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 3}, {39, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"8C21BEE5-7444-4B6B-B66E-25F6E1559599","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":441.5,"y":246},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"78379250-D883-48AB-9A05-4CB8928955CF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"2ABB1A07-7793-494F-99B5-ED240648A49F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A1226A1-2FF9-40EA-9572-D73A1A625E3F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"6AB76526-FD78-4E31-8A89-AB2504493A3A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Output","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":55,"x":17.5,"y":22},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87B5E70B-22AD-42D6-95EC-8E889788B66E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Output","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {54, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"shapePath","do_objectID":"53706BF6-9291-467A-8E70-8339745564C6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":75,"width":1,"x":67.5,"y":155},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ACA7974A-2B85-4278-A038-3E71A7F39B1B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[10],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999994, 0.0066666666666666723}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99333333333333318}"}]},{"_class":"shapePath","do_objectID":"120855D3-9A11-4563-B15F-4AA773CD12A7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":75,"width":1,"x":485.5,"y":155},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"58348DCF-2201-45D6-A155-005F46628222","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[10],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999994, 0.0066666666666666723}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99333333333333318}"}]},{"_class":"group","do_objectID":"FC5C407A-2AE1-4BBF-82E9-AFB575D687FC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":101,"x":630.5,"y":3},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10CB09A7-0716-4C8C-A9B1-8FF446DB3C9A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"687BB489-3260-4D37-A479-420DE39AC933","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":101,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"04B68A0F-E95D-447D-B36F-536F2CB7ABA7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"76EDAFBB-221B-467F-AC7B-B5941FD3D18E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":101,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8B49B36-11DA-45BC-9DB9-2D4DD73B789B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A82205FA-0E89-4623-B55A-000F57AB7751","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Generative Process","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":86,"x":8,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A5FCA2FA-176D-43A7-B74F-A0F899C8457B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Generative\nProcess","attributes":[{"_class":"stringAttribute","location":0,"length":18,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {85, 32}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"52B80EDC-09E4-4F05-B33A-93EB55F28A4F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"simulate","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":62,"x":348.5,"y":59},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D4733F0F-37D2-47C6-99D6-F00A3998BFE5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"simulate","attributes":[{"_class":"stringAttribute","location":0,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {61, 13}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"23A6481B-53E5-46D3-8661-5270AEA8ECA7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"extract","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":50,"x":158.5,"y":59},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ED8B1CC2-B5AE-4FD5-89A5-6BF94472A988","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"extract","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {50, 12}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"997BA4A6-5424-4F55-A4D5-653924D84216","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"supervise","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":71,"x":79,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"82E63866-B9E9-4BC5-821F-3B21D8623334","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"supervise","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {70, 16}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"C4F6D8B3-6156-4571-BECD-072E0A390524","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"supervise copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":71,"x":407,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8DC9CE14-3708-4F06-A069-15439CC768E2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"supervise","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {70, 16}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"F1E43AA6-3F92-4DF7-8F24-199F37A0121B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"sample","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":54,"x":547.5,"y":59},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3419E4D6-2596-43B1-940E-60A59E2EAFF7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"sample","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {53, 16}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"A42C9879-9716-421E-9B8C-888C3D50A335","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":87,"width":67,"x":446.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"60062AF1-B91B-415B-A5C8-191E9A2C6C6B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"25632F0D-CF51-42C0-9E2D-E70B291162D2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.120498614958457,"width":49.83611054182205,"x":7.378647434590128,"y":29.16066481994462},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7489E3B1-F8A2-474F-8835-EE49A8A4CBA0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"5EA25E0F-E70F-4431-8245-C0EE6DFAEEAC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515236,"width":49.71514910846813,"x":7.378647434590128,"y":29.28116343490307},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B2AEB844-A6A2-4F8B-BF2A-07358CAEDF8A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"F4D5C7E1-6447-4DF7-8CF0-2CC63D421FBF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515236,"width":0.1209614333539362,"x":7.439128151267157,"y":29.28116343490307},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"252458E2-0557-481C-A0F5-B82631AFDA1D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"99C686A9-3487-4F33-BCD0-EF1AD2F6E245","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.93074792243769,"width":0.2419228667078741,"x":7.318166717913213,"y":7.350415512465386},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FEDFD1CF-3DF4-4C9D-A28C-EF913E4A6C1F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"A8125BA4-58D1-43DE-BAA8-1813460ABD39","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.9307479224377,"width":0.2419228667078883,"x":57.15427725973529,"y":59.64681440443214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"375549D6-C87E-4D38-935C-76ECE5F67BD1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"83D7AF51-B116-439C-A882-81939CF045B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515236,"width":0.1209614333539477,"x":57.15427725973529,"y":29.28116343490307},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3C6DE9C9-5710-4D59-88FA-50DBCFEB206D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"022756EE-2E95-4865-9154-8F5E0DC9ACCC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515238,"width":9.555953234961038,"x":57.44404676503896,"y":29.22091412742385},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B53ACB87-297C-48A3-AC6C-8D0A38437698","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"656F5745-3AF0-458C-AD42-ADB241CC7213","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":49.8361105418211,"width":11.20637119113568,"x":26.68088303185171,"y":-1.420825354013065},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"71AA0EE1-33BD-4176-B9B8-3D515F055F23","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214502, 0.16551566224734077}","curveMode":1,"curveTo":"{0.98903615697270397, 1.0842021724855044e-19}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270397, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119010811, 0.83783632733723135}","curveMode":2,"curveTo":"{-0.0036902158117898569, 0.16216367266278722}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.376865005562472e-05, 0.50000000000000955}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270397, 1.0842021724855044e-19}","curveMode":1,"curveTo":"{0.99816007339701551, 0.83218232891400556}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, 1}"}]},{"_class":"shapePath","do_objectID":"9A1BDABE-58B4-476D-B774-9CB03055EFEF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":55.83717495289568,"width":6.918904577222812,"x":27.19182899995313,"y":13.02320879295574},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6CF3CD87-AD4F-4121-B226-187A8BCD447E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9802199138122426, 0.16551566224734077}","curveMode":1,"curveTo":"{0.97629663578704295, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97629663578704295, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0080724842978494755, 0.83764156143898683}","curveMode":2,"curveTo":"{-0.0079432307246380431, 0.16196890676454256}","hasCurveFrom":true,"hasCurveTo":true,"point":"{6.4626786605730124e-05, 0.49980523410176497}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97629663578704295, 0}","curveMode":1,"curveTo":"{0.99602215662088656, 0.83218232891400568}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 1}"}]},{"_class":"oval","do_objectID":"423167CF-C146-46E0-A011-948FDC0A8753","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":0,"y":21.81024930747924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4DF986BC-37D1-419D-9526-CE32FC699339","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E7E8F773-F452-49B4-93A6-39641B0BA46F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"47BB2883-0049-4D06-92B0-D9DA3D5DC2FF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"70EF5516-6777-4BC7-BC22-757356B0726C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":49.71514910846813,"y":72.29916897506924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B917CC90-99B1-4A70-B822-9BF4562C14EF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"BD90912C-153B-4263-862A-15452F0753AB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":0,"y":50.48891966759009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CECDA711-31B5-44C3-B74C-B8868C47E08B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"879ECBEA-FE23-41B9-949F-FB174CC43684","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":49.71514910846813,"y":50.48891966759009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"86887F8E-B160-4E0A-9D48-8BF79EE6209B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"EBCE63E6-B5B0-4E8C-8755-555242172D78","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":49.71514910846813,"y":21.6897506925208},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A6744CD7-F509-45B5-8294-3F4A63235828","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"D702B85A-E8C6-4D35-8A86-BE063C2E1B81","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.838457334157483,"x":5.20134163421925,"y":25.79968928788012},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"198C8A66-BDE3-42B6-A74E-B565D1632FCB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"95A3744A-3C5F-4A53-8DA7-9EAEA053552D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.2336501673878,"x":55.15841360939528,"y":25.79968928788012},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C521D288-DF36-40AC-9658-4F2C3ED64117","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"6FFBA04D-3003-4A09-B3AF-680B092AAA29","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.838457334157482,"x":5.080380200865307,"y":54.35786103303253},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7430009F-93AF-4636-9373-B73FE384F3AA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 6}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"C1E18156-881A-4D32-A488-C58482F719DC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.838457334157475,"x":55.15841360939528,"y":54.35786103303253},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3CCD2323-67BF-4B91-B958-31621706B9A0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"35EDB716-D1A8-4CE9-8C99-FD6F03D23E9E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.233650167387795,"x":5.080380200865307,"y":3.989439980400884},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9045E273-3DB0-4DDE-AD31-51BAF476D17F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"2A222320-2B01-4603-A4D1-0DB3EDFAF33D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.2336501673878,"x":55.40033647610316,"y":76.16811034051177},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10E7B6CE-4727-468E-8189-0B0F5140C62F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"F1713D60-F958-48BB-9BEB-62117D995E67","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":3.628843000618115,"x":30.60324263854601,"y":21.46173914937597},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8B62110D-223B-4A09-990C-67C0989776B9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"FBB4C993-4837-4D1D-9353-36414863D5BB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":3.628843000618104,"x":58.66629517665954,"y":39.65703000810173},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C34CFD2-E9D4-4276-B2A8-B997019A03EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 6}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A5C8E4F0-A778-48B9-B198-7AE7C16EF40C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":3.628843000618112,"x":35.68362283941143,"y":41.70550646239537},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C9209EE-162F-4A33-A568-70E2AB3B6D14","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 6}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34588/old/figures/pages/EB0575C0-53E6-439B-967C-94B3938B0C70.json <==
{"_class":"page","do_objectID":"EB0575C0-53E6-439B-967C-94B3938B0C70","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A93366AC-776A-42EE-AED8-9F8A32167113","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"C1B932A9-31ED-4333-9712-8D0A7C76FB29","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"networks-all","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":1046,"width":4724.273333333333,"x":-449.7733333333331,"y":155.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"17459580-A3AE-43D8-A1F3-88F5EE12DABC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"75B65E67-8E82-4305-A411-31340AA71EF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":722,"width":553.8955528408449,"x":691,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"96ADCAA4-980F-451E-A222-CBFF386ED7B2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"5EBB84B5-B0FC-4A40-8ECB-5C04DA0A7F79","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":61,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7F50C57A-9C83-4131-B3F8-2B5397FB05BC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"7FADE731-0F3C-4B17-83EA-179EA9A36E18","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":61,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"41052918-CBA4-4D2F-B552-1B8515F577DD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"888A671B-CEA0-425C-B6CA-6CE9B501DABC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":61.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"728B81E8-76B9-4FEA-B770-375A4F040BB0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"592A9190-3EE8-48F0-A57C-97723AC2E2BA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":60.5,"y":61},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E1F345CD-B0CE-440E-BA97-A3FFB551EC95","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"BBFA7464-99E4-48F1-9CEC-723DD3C2E332","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":472.5,"y":495},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"01C7FC93-DB6F-49FD-8B57-6964D7AC4191","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"01D169AB-3097-42C0-84EB-61C64228D297","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":472.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8268C203-9AF2-4F24-9636-A4FFA3B5453C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"FE50EDF7-37D6-4F00-963D-97E65CB3CAA1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":474.8955528408449,"y":242.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B6FFD34B-50E2-4C61-8822-06CDFBFBA2CE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"B5FB44C8-9669-4C34-8447-1A1548C1F3F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":220.3955528408447,"y":-11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"007A5F13-007D-424B-B559-E4814DAAEEA6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"7DE3B443-83F6-4DD5-AAC7-E74651A87097","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":224.7723511495175,"y":108.6298457411079},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"729AA119-9B78-49A4-9E8B-8DF8B0982392","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"14069508-3418-48A2-9037-DE817F4C6AA6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"17752DA9-29B0-45E4-93EF-CF2135878C37","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"4E28EEB7-A820-49A0-9979-01FC7A15C660","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CF27646A-8674-4C62-8F7B-91739F8BADE6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"290ECCD7-4A5C-4E52-9EC0-EC097B1934AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CEADBECB-0076-4ECB-B477-FE4DA90A2BFD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A8D39E64-C052-426B-B286-EB7D7E61EAC6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A33D911B-FC50-4A73-BE1F-A9916952E5E1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A7056E76-9490-457E-8849-88DE4A609B81","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06D16552-F642-49CA-AE8D-6D0E90E95198","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A20A4F2C-D558-40E4-BE95-082A4C75D685","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC445377-3486-4A9D-BAEC-D3B7A570CC2A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"D0281684-3755-4012-B4E9-18719968E9EF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":43,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0A0919DF-C00C-41AB-8B2F-54F4107A00C2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"5B5D0FAA-EC09-4FA1-96E9-CD2AEF8DC9D0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":456,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"805A06E4-912A-40F3-B9E9-A1C1765EF3D9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"6C9F9DAE-2A14-4C63-B39B-9AA76DA6D5FC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57CAFCD5-0E72-47B5-9551-CDA0CCE8A06A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {33, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"97FDC07A-8BDE-49A3-9DBC-2D9CE911A798","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":456,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"25ED74AF-6B68-4232-9C72-70682D3EB9E1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {35, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"97C94A2A-01A9-47E0-90AE-C71024D033EB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A6682BA6-69F4-49E8-BC70-8B2588D52D09","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3B52272E-BC5B-4B90-A242-215CB90EEE2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0573A97A-3C8C-479E-9DA4-BADB79E60BCD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"CEBC59A5-79AD-4463-BCED-83F9EF4F8A16","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA22A8DC-6693-4A74-9B5D-0D889980070B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D989DA3A-0A1F-48AB-B705-9BCDD38AA82B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":485,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3CAE81AD-A250-4F78-A63A-70F7167B3E53","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"10B75492-F001-41E3-9F0C-702768A65A23","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":295,"y":346},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"858AEA19-F0E2-47B3-BC1B-73B5D944C07C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"text","do_objectID":"9C475A8F-FF50-4F68-9117-FFBF037FE9EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(a) Network","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":378,"x":772,"y":963.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A625D8BB-9A66-4650-86E7-51F9BC9D69AB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(a) Network","attributes":[{"_class":"stringAttribute","location":0,"length":11,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 14}, {376, 64}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"A2C16BC0-119B-40D2-A4D1-22DFFDCEAC3B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":712.7733333333331,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D8DB7835-36A5-4BB2-A4C1-C44BBB6AB169","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"4AECEB1F-D3DF-4E82-8FAE-45799BF9285D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":898,"width":733.0000000000005,"x":1543.773333333333,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"181F27BD-172B-46A3-8A25-E3E599A9AF73","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"241E3F57-678C-4507-A62C-FF83924A5421","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":61,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FAA11FF2-31A1-44B4-AE64-E8F161B79FDF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"0F48D376-4CE3-4EB8-BEB0-4CBAA99BB3B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":61,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B299116F-5BB3-4E97-9038-8B103C6EFD24","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"FE5C2CE4-0F22-4B91-B1DB-2664047D2750","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":61.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D1D37804-EC88-41B5-9B19-7A565A6EF753","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"2936EE15-CACE-40E7-A229-51714EB9B4A7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":60.5,"y":61.00000000000006},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CEF6ECD3-836D-4C08-BBE3-948A50A07B3D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"A0368F7E-2972-4577-B62C-5DF06043C42F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":472.5,"y":495},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1111A570-92F0-4AA7-80F3-F4F6A40FB968","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"DCE716B3-1933-4731-80BC-9E7446E7968C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":472.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"762F22D5-60A5-41BC-8FA5-3FEB558B64CE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"A7F8B2F9-889E-4235-B133-25B1D55F8BF1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":474.8955528408446,"y":242.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7804B00-5C6A-435F-957B-C56A80B2EF36","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"CFCE6F5D-94DD-4F63-B379-CF1FAE962E5D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":220.3955528408446,"y":-11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"205E4EC6-0B80-4A42-AE72-C4CE588F59D7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"843D7CD9-B905-4ED8-A960-1696533B7335","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":224.7723511495174,"y":108.6298457411079},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7B8709E0-851A-4C81-A6B9-CD877449BCE4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"A1ECE315-1094-4829-BAD3-DE5D5F0C9F2F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A2E8B80D-D940-42FE-A628-F8567FA85526","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A3D76173-6193-4CE3-AF89-3233E8797CE2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":2.842170943040401e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24BDB972-A23A-4AE1-8EA3-5A0E4C4F6936","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DCB766C5-D499-4DB6-B41B-971A4758035A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6783AA57-57D9-48A7-BB5A-2F6FD6F0D910","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C1D82E30-F28F-4F01-AC1A-F936CBF13712","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ACD0C524-B1A5-445D-95FB-5756EF2440E4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"30535F84-7915-4660-A655-36F0BAFB248B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA81834D-431B-4F25-88C4-BCE0055B293A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B4CA78C4-D173-4A79-B32D-44979742EEF6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1549F517-B02E-4F7D-9C8F-205E994B700D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"89E65D8D-A473-46A2-A28B-4F758A105507","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":43,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3062FF05-322C-4E97-86C8-4CED40A237F3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"42FD58ED-662B-4104-A9E4-9BD7A9B28316","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":456,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F22C7B65-0CAA-4794-AAAE-EF56453C9527","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"AD24CCB8-6C84-4FA1-BD69-B3CD2F1CB0E2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"09A22254-5581-4D67-A84F-423559568D73","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {33, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"BE21D810-C848-4741-B884-348093392214","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":456,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9B20CA32-136E-441B-BC3D-8F0E8F56AC0D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {35, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"592D5135-003E-413F-9600-91470B0CE103","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42,"y":33.00000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C9C3A33E-D666-4733-B83F-89D5BBB4062B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"436797A5-38BE-4A50-B4A5-D93E717D3668","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D0970D73-AAD4-482B-9C75-0709ABD5ACDC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"45152FC4-38CC-425F-8B43-4B35F6BDA4E7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":22,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8DBBD741-95B6-4555-8992-9CC13E0054C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"55D343ED-6DFC-4AF1-B0D3-30B9F186767D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"43F28D25-3FAC-4508-9DDB-660E0E74CCBB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8AD26059-F71A-4917-9381-739CC4C3562F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":485,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"112C91B2-C218-4066-986E-D192284E411B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4DE7CC2E-677E-442C-8B74-7EE9D7C358B0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":295,"y":345.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2C30BFD0-1831-49BD-9787-66791D47B7D3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4AFE121E-C59C-44F4-94C0-A00E1D2FD876","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Round 1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":251,"x":143,"y":820},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"63A3258C-0F6C-4376-AADC-806593AEFA9D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333333},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Round 1","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":1.183333333333333,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 13}, {241, 51}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"rectangle","do_objectID":"B1C11423-677D-4D7C-A313-E358258B07E8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":146.0000000000005,"y":42.00000000000009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4AF5BD4D-DF7B-4782-B67F-E74E8A3C7281","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"636DF482-E456-46D2-877D-F1E73BAFF698","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":197.0000000000005,"y":33.00000000000009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C04B295F-8F39-4683-AB9E-8344CB0CA10C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"1E75D1B3-5124-49CE-B4B0-E21005BA624B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":608.0000000000005,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"26D402A5-FEF4-49A3-AD56-52E676B52D3D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"triangle","do_objectID":"94DCDE97-3572-431F-B11E-4C7EE68D3FE4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":51,"width":51,"x":547.0000000000005,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"578AAA7B-9343-4137-B486-E38CC1B6B40F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false}]},{"_class":"group","do_objectID":"CD899597-1357-41CC-888B-012A03D64A70","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":898,"width":733.0000000000007,"x":2349.773333333332,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"208F50EC-EC39-4D69-A6BC-E0A11D51DAD2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"1A98B091-C98C-4A4A-984B-6E11F5C80313","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":61.00000000000023,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"08DFA38E-AD41-4D83-9FFD-3E0BD4D63D6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"770A853F-546F-4728-8401-0FF9175E3D5A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":61.00000000000023,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"873FF3FC-9C3B-4380-B38A-624E0A65BF02","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"393A44C8-D616-46F6-ADC8-E7B0601707D4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 21","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":61.50000000000023,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"00FD57CD-1987-4A26-B5F6-E0288F0DCE80","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"C5B529DD-B0AD-4328-B027-6C330CBA2B76","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 22","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":60.50000000000023,"y":61},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3BFBF773-8DE9-4649-876C-02159F20ED0B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"5B96EECA-FD2A-415E-90E1-4AF462F61D2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 23","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":472.5,"y":495},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52461240-7A73-4286-BEB7-692DAE2B6ED6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"206942B6-2A53-4194-8D85-5D69D16EF960","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 24","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":472.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E285FAC7-1294-4251-9792-F02C5F82092D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"455801AE-AE48-4B1C-93DB-B197C27DC9DB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":474.8955528408451,"y":242.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1DC84AA8-BDB3-42B6-AA90-D6615BAEC291","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"E9BA1949-40D6-4816-BD2A-73D51A03DB86","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":220.3955528408451,"y":-11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0D4803A2-B714-4BAB-90B4-176D82E9BAA2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"94BB026E-722C-4DC8-BECD-761029F3CAE3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":224.7723511495178,"y":108.6298457411079},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"74E4272D-7486-485B-A932-A9860A6C9C4F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"CD5C3780-4445-499E-BB56-65CD83FE0EF8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":2.273736754432321e-13,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6A30EFD4-3871-41AF-9767-546E988CD17A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"6A47D96B-97B5-4DA1-A048-C05193EAD6A4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":2.273736754432321e-13,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C21B9601-38E7-4F4A-A3AE-7824984A33E6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"AC7444EF-A751-47DD-B0FD-278E9EFECD0C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A06FEB3-EE98-4D23-8495-9DFFEB2FE857","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"84A3F77A-FE9E-4DB5-8E0C-4DDD254AB8CF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 21","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":2.273736754432321e-13,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"75129232-2066-4239-BBAC-401B6FCFBD31","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"F7D0D805-AC0E-41FC-B07E-99CAEA9C058C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 22","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"95446E28-A1C8-46A4-9528-02F1B046052D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"64217B4B-AD38-4201-82CC-79CFE8C481F2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 23","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"05083609-28D9-414C-A3D3-8A89AFEC9A6B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"2B2A7123-2B26-40D5-B950-4B664BADCE24","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42.00000000000023,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"07E52DC2-2670-46B4-BBF2-5DD279FDF0D8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"CF4154B8-6EC2-4100-91C2-0510167BC4D2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"05E47655-6FC3-439C-87EF-4B0CCA13E8DA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"278BAD75-98AE-42A0-8A32-5CBCFA225BEE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":22.00000000000023,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3BAAFC59-9F49-43D2-85EE-3AAD85C3FEDB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8C6AC53D-4EA6-45F8-811E-1BAB78BD4301","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 5","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DD63CB0E-905A-4884-B0DC-90EF49D5EB46","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3BAF9342-A19D-461A-9634-2E64A1BB575A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":485,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"67D2F6F6-7EB3-4F14-91DC-85B9417C6E19","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"418B9C93-93A9-45BD-A4EE-576F9171911B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":295,"y":345.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9236B988-52E8-4668-9C4E-9EB3EB075134","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"1DFDF1DC-EAD4-4D3D-A11A-FD81897A5D5C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Round 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":251,"x":142,"y":820},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D3ADF027-EFD5-4533-9F58-A4437422974A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333333},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Round 2","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":1.183333333333333,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 13}, {246, 51}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4C72C878-C62F-47F5-A732-7DA44D03E222","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":197.0000000000009,"y":33.00000000000006},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EC34D664-DCE9-4595-8E76-AAF149FD9B04","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3C84DAC5-4C48-46E1-A0D9-5CFCD3F56CFC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":608.0000000000009,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC8CFE3A-C435-44BD-A1E2-1BBC03AC842C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"triangle","do_objectID":"82B0DCE4-0CD8-43CB-ABE0-0F76B7508AB6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":51,"width":51,"x":547.0000000000009,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"850DC908-1EBA-4E28-BA7A-FC064FE304DC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"triangle","do_objectID":"1EA7C101-EAAD-4CE7-A81E-255DE6D31513","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":37,"width":37,"x":482.0000000000009,"y":220},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4D4C033F-42FC-4565-807A-C15305B7E30C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"triangle","do_objectID":"9FE327C4-375C-484F-B53D-C686E6AE8DC3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":37,"width":37,"x":452.0000000000009,"y":458},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AFDCAE0D-17A0-4C09-AF15-5634C4910978","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"rectangle","do_objectID":"862DED48-133F-4CBA-A5EF-807325168D13","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":43.00000000000068,"y":224},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8D84B9B6-920D-415C-87BF-8F64100A6728","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"283AD711-DDF4-470C-ACA0-0F0B314A28F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":145.0000000000009,"y":43.00000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7CC719F-7A45-4C55-A4FD-7C7485F612CD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"D16A576A-7F66-4F5B-A7B2-873B416544C0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":32,"x":429.0000000000009,"y":223},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA8F908B-C531-4B97-BFDE-08CD79E674C7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"shapePath","do_objectID":"78131F4D-90E5-4163-82AF-93E1E6529360","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 25","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":3216.773333333333,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06221CC0-392D-4169-8822-485719002C12","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"EAE82284-0B20-4D2B-9E42-B299213948DC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 26","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":3216.773333333333,"y":244},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8D1C70C-D9E2-4D1B-89E0-57E84FFF7330","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"CDC8F3FD-92E8-4F11-8046-CC56B0AB1B41","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 27","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":3217.273333333333,"y":244},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B1866276-F2FA-42D6-9BC0-E85476FA8D4B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"25769DAF-021B-4E2E-8BA8-BC3480AB3FF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 28","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":3216.273333333333,"y":62},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6F7059D0-59BC-438B-A889-CB3096DDC505","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"9C3CECD2-6483-406D-AB68-56F27CF8C012","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 29","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":3628.273333333333,"y":496.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"28220961-E765-459B-970E-0620E3BF2FBC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"5A7FA486-A0FC-4808-B55E-ABBACF9AE786","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 30","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":3628.273333333333,"y":244},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"02444A75-4EAF-4F8D-8477-403CD7FF041D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"111C722E-C407-4275-B184-15788219B5EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":3630.668886174177,"y":243.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7487D9B0-81CD-401A-A424-A4FD9B840E4D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"7E0285B8-E43D-458B-BFAA-735713B39B6A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":3376.168886174177,"y":-10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4E5B7A58-F8B0-4485-A771-BDE5FD1F1AF8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"5683CA2C-4389-4878-824A-77CAC4ACAE6E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":3380.54568448285,"y":109.6298457411081},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6EAB730E-2530-42D9-B3C9-0B7010D999EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"282F8B74-52C3-4563-99A1-CD632855654F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 24","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3155.773333333333,"y":182},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8953E579-3B16-4560-A4B8-920F3B51CBF2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B6815C97-D8A1-40CF-B05B-44DD5812546C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 25","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3155.773333333333,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"573A8FC0-F5AE-4596-939A-419D71EA75C4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"CBA62E33-DE7B-49C1-8CC8-2247E19C537E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 26","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3566.773333333333,"y":601.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E9C32379-21E8-4753-BFB6-355F4FC0083E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"53DECBBE-E975-46C6-BEA6-E76EF41DD673","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 27","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3155.773333333333,"y":420.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BE7BCB6E-3A18-42F2-B602-892263C3DB66","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0A3AE8D8-767B-48A8-B8AD-CA5682C999AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 28","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3566.773333333333,"y":420.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A689FADD-656A-4688-B098-D65740E36658","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"176E3E12-7600-4E48-93A6-77B54E3EA3AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 29","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3566.773333333333,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A9742A3D-BA57-4C83-B930-DFB14C78DCBF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C4F68604-BF7B-44D0-B8F2-B80D5F996426","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":3197.773333333333,"y":34},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E7D6F8E5-9B1E-498B-A253-886CF19F50F1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3ED023BB-83EA-41CA-A95C-54F3E1CB1A3F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":3613.773333333333,"y":633.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"85BB8B65-592E-4803-9017-A22C33AEA6BD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"EC94CDBD-A2F3-49AA-BEAA-FFBB2B593FFA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3177.773333333333,"y":330},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E4F750D6-F533-4F8F-8D81-A248AD845516","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D56A353E-4152-4DD7-8976-66ADB1706B4F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 6","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3408.773333333333,"y":179},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4C2EDA04-C174-4B49-8978-4AC0DD27DB5C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"98113ED7-2A7E-48C6-8647-7EECCF167973","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3640.773333333333,"y":330},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F2424D90-EFCE-4E2D-9D4E-30D2296D4D6B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"25C1F904-FE14-44EB-A3E6-CF7F7FC9F7B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8 copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3450.773333333333,"y":347},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2D7ACD39-782B-43A2-8271-8BCB0F7222C3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"611C3C65-9847-4A08-926D-1443D6276B64","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Final","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":152,"x":3353.773333333333,"y":821.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"313BAB7F-1368-43A1-B6F0-324F795F8745","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333333},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Final","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":1.183333333333333,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 13}, {149, 51}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8818B945-BD7F-4A0D-8E05-83648A9A5A6A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":3352.773333333333,"y":34.00000000000023},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1FCA9FDA-4B09-4055-BF2D-0080F2E83EF1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"CEE6F936-08F6-40CE-920F-7EAE3473A4A9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":3763.773333333333,"y":633.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D4A56462-4122-4206-82D2-2B61DEE5AC8A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"triangle","do_objectID":"399E0ADF-FE35-446D-B90C-2B0FD667AB6B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":51,"width":51,"x":3702.773333333333,"y":633.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D3228EEF-E53B-4C7D-916E-77C56CD2499D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"triangle","do_objectID":"17CFE41F-9E8C-4FA3-9D24-A0596B8CF9BA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":37,"width":37,"x":3607.773333333333,"y":459.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5CC43625-1523-4200-8FFF-89BE025CC193","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"rectangle","do_objectID":"C3C51D84-1A65-4D7A-8EAA-90071634A41F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":3198.773333333333,"y":225},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1CA3C6E8-19CB-4674-84ED-C9E18EF26909","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"0A41F763-52FC-4901-BF64-10A944863C1D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":3300.773333333333,"y":44},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24A62901-841F-43F0-94FC-6437066D65ED","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"8C8670D5-7D04-4751-8DA0-EF77DD7E847F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":32,"x":3610.773333333333,"y":225},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C0B379B4-B1F1-4B81-9B27-084EFCA23DCC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"158D8879-77D7-4F94-A279-1F619EA05E5B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":32,"x":3200.773333333333,"y":464.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"82E50FA6-BA38-46E7-AF30-1000A3AF59BB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"A9EDB322-10FE-453F-A9A6-34961E4CBF14","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":492.6666666666667,"width":530.9999999999999,"x":0,"y":238},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9F935034-120C-4F66-BB00-3504D804B5F4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"EA875FB1-4165-4C0E-93A8-DD456E4AC2D7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":342,"x":19.11333333333317,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8572BA8E-C27D-465B-9622-0708D8A5F940","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"3D90199B-9CF7-4098-8E58-9265BCF0907C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":122,"x":0,"y":27},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4408EF63-BD3D-4DC3-A2FC-60761342318C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.7172131147540981, 81.749999999999972}","curveMode":1,"curveTo":"{-1.7172131147540981, 81.749999999999972}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.49999999999999983}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.7172131147540981, 81.749999999999972}","curveMode":1,"curveTo":"{-1.7172131147540981, 81.749999999999972}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"text","do_objectID":"367CF562-2EA2-49DB-B7A6-84150A27E581","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Physical","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":189,"x":153,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BB2A990B-E449-479F-AE57-816DF5E567AF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Physical","attributes":[{"_class":"stringAttribute","location":0,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {186, 47}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"A3744FE6-2E81-456D-8060-93EEDEFEF9EF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":518.9999999999999,"x":0.4433333333331575,"y":370.6666666666667},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90C4B512-0E4A-4471-8CB3-7AA36520365E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"64611BF3-03E6-405A-A83E-1DFBAC37EC74","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"057C1024-BF3B-4DC4-B2F0-9C09DB9BA65A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"05F4FDDD-5BEA-4844-B9B9-337CEC71E8E3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Internal Router","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":357,"x":161.9999999999999,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6BB658E1-B909-4220-B70A-B365E8E3734C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Internal Router","attributes":[{"_class":"stringAttribute","location":0,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {355, 35}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"B1AABD3A-F200-454B-A2C1-5B96A0317ADC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":530.9999999999999,"x":0,"y":227.7777777777778},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8BFC5AA-6175-4004-8322-3041392EABEC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"B91B122F-7B26-446B-8060-7F1560D4870D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 30","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A8960D3-706F-4E69-B1DD-CED29D83C6DF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"830EC12F-94E5-464D-8093-6D78F09FF339","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"External Router","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":369,"x":161.9999999999999,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"56677FF3-14C9-445A-8CEB-EF6569F02CF4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"External Router","attributes":[{"_class":"stringAttribute","location":0,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {366, 35}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"FF072AF6-EF2D-4B31-996A-20BD4DE5925B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":436,"x":19.55666666666679,"y":121.8888888888889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9F884CA6-B480-4FE8-AD8A-6BA4891501AE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"04EF648F-8028-4EB7-A226-9C29B8D86777","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":121.8955528408447,"x":0,"y":27.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F2A8DC69-1519-4A41-889B-9B492F940C6E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[14],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4036856388700181,"green":0.4036856388700181,"red":0.4036856388700181},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.2666217039306935, 481.00000000000102}","curveMode":1,"curveTo":"{1.2666217039306935, 481.00000000000102}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5455490249658812, 58.000000000000234}","curveMode":1,"curveTo":"{0.5455490249658812, 58.000000000000234}","hasCurveFrom":false,"hasCurveTo":false,"point":"{5.1469257555777798e-19, 0.50000000000000178}"}]},{"_class":"text","do_objectID":"4C8394CB-2DCE-4FDD-8C63-128B7BF6D378","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"BGP Session","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":283,"x":153,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"45D00912-9650-47A2-AAC9-A4521E030D9C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"BGP Session","attributes":[{"_class":"stringAttribute","location":0,"length":11,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {280, 36}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"1BFE1602-17D2-472D-8914-4F86342074EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(c) Forwarding Plane","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":88,"width":713,"x":4011.273333333333,"y":958.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"50648227-E1FB-41D9-BB75-9EA84925F63F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(c) Forwarding Plane","attributes":[{"_class":"stringAttribute","location":0,"length":20,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{24, 14}, {665, 65}}","lineSpacingBehaviour":3,"textBehaviour":2},{"_class":"text","do_objectID":"6A095AAE-82CC-4D11-87C8-8A01D1ADCA46","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(b) BGP Propagation","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":688,"x":2255.273333333333,"y":963.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A9D33B0E-DB27-4856-9693-3878BCB71B98","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(b) BGP Propagation","attributes":[{"_class":"stringAttribute","location":0,"length":19,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{16, 14}, {655, 65}}","lineSpacingBehaviour":3,"textBehaviour":2},{"_class":"group","do_objectID":"A2D96321-81C8-4747-9405-3DD9919CB513","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":722,"width":533,"x":4114.773333333333,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DC3983FA-AE2E-49E0-BCFF-5688C26C179E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"0047A23F-2CC5-42A9-9543-CE218E727EA1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":351,"x":122,"y":241},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"37007BD0-078C-44D9-BF0C-3B285D4ADF39","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549854, 0.75000000000000011}"}]},{"_class":"shapePath","do_objectID":"C3190525-41BD-4E70-AFE6-A4ADD13AC62C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177,"width":1,"x":61.5,"y":303.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1824FF1E-42CA-4FBF-804A-8DD8A06C2185","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.3474576271186469}","curveMode":1,"curveTo":"{31.999999999999989, 1.3474576271186469}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.32485875706214756}","curveMode":1,"curveTo":"{31.999999999999989, 0.32485875706214756}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"64472253-678F-4228-BCFE-CCE31602199D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":120,"width":1,"x":60.5,"y":122.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D5BB1E2-4081-43A1-A74B-38DAC0B0EC30","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 1.5125000000000037}","curveMode":1,"curveTo":"{31.999999999999972, 1.5125000000000037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999867, 0.99999999999999656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 0.0041666666666676788}","curveMode":1,"curveTo":"{31.999999999999972, 0.0041666666666676788}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"CFAC4A51-0D6F-47C1-AB5B-1E388D318205","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":120,"width":1,"x":474.5,"y":480},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C840958-B4F8-4C12-B3CE-70D696822F91","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 2.0208333333333393}","curveMode":1,"curveTo":"{29.999999999999964, 2.0208333333333393}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 0.51250000000000151}","curveMode":1,"curveTo":"{29.999999999999964, 0.51250000000000151}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000045453, 0}"}]},{"_class":"oval","do_objectID":"AE9DAE16-553C-45AA-8950-44242585FED0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BA353FC4-4E71-41F7-9FEA-2EFC9004F9B9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"73E0158A-EC67-4DE6-BD5C-C5FD684F1A51","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":2.842170943040401e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F0D023D1-F90D-4FE2-91DB-CFCC082FF25E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"7D74978B-FEE6-4CE7-A03E-C957F1753984","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"68E4622C-737A-4035-B1FB-FB9511C5F900","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C08D59F5-12E9-4F7F-BB29-BC2022A1F98F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"790F20BB-532A-4D3B-A5AD-19E4B8E68D6A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"3BD418C9-05F1-4883-B14E-E0ECEDBFDB0F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A15882E6-0513-48F9-87BD-D80868704319","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DBD2A64B-CF1F-4480-847B-C3AA93ADD68A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"516BE512-FD68-40B3-A9FD-92D4E1599F7B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"49175A70-01E5-433B-A224-4E93F59F241D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":43,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2B757FF6-0BEF-4BD6-AF42-CB32D94CDD00","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"109B7350-B8AA-4F7E-84A8-796DF7AA34ED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":456,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B98A3E83-CB5D-4FE4-9D49-464398A113E8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"A8042410-B893-489C-AE02-7D1A2ADD93E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DEDBEE8-F665-4FDB-B705-D667A4A2B34E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {33, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"884C9103-70B6-4A37-BF96-6878ED7E561B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":456,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B62AE198-A86E-4814-8BB4-CA347D2FAB56","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {35, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"99E1B981-B47E-41D0-AAEA-D8F782882A58","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42,"y":33.00000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8A17F550-417E-4FDF-A775-4E31EDB26E6D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"90603F08-5EF3-462B-ADAE-A874E22BC595","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7AFB8B1E-BAAE-4F3D-B6BA-328903380DFA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"ADCE924C-6DF9-45CA-8142-18CDF87A77ED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":22,"y":329.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6FC02C5F-3308-4601-8556-1FA4ACB4E5AB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D012F9B1-2178-493D-AB27-B95BDC56ACCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7E5A571C-D502-4C81-B1F1-20EC843E184F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34588/old/figures/user.json <==
{"document":{"pageListHeight":85,"pageListCollapsed":0},"EB0575C0-53E6-439B-967C-94B3938B0C70":{"scrollOrigin":"{368, 202}","zoomValue":0.1879316005215029}}

==> diff/git-latexdiff.34965/new/figures/document.json <==
{"_class":"document","do_objectID":"2AA2F351-79A5-45DA-BDCA-B5EDD199E50E","colorSpace":0,"currentPageIndex":0,"userInfo":{"flowArrows":{"arrowConnections":[]}},"assets":{"_class":"assetCollection","do_objectID":"407659CD-18C1-496F-8BF3-887FFF35FCE6","images":[],"colorAssets":[],"exportPresets":[],"gradientAssets":[],"imageCollection":{"_class":"imageCollection","images":{}},"colors":[],"gradients":[]},"fontReferences":[],"foreignLayerStyles":[],"foreignSwatches":[],"foreignSymbols":[],"foreignTextStyles":[],"layerStyles":{"_class":"sharedStyleContainer","do_objectID":"9A8F37C2-DF9E-4BD5-BFDB-C830FDB25FD6","objects":[]},"layerSymbols":{"_class":"symbolContainer","do_objectID":"A09AAD53-2F57-41F0-BA04-98E7136926C9","objects":[]},"layerTextStyles":{"_class":"sharedTextStyleContainer","do_objectID":"44543A82-5F63-48B5-A43E-1BF99A5E10E0","objects":[]},"pages":[{"_class":"MSJSONFileReference","_ref_class":"MSImmutablePage","_ref":"pages\/EB0575C0-53E6-439B-967C-94B3938B0C70"}],"sharedSwatches":{"_class":"swatchContainer","do_objectID":"3B498D1B-44A8-4990-933F-87A49B29D830","objects":[{"_class":"swatch","do_objectID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860","name":"Internal Nodes","value":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837}},{"_class":"swatch","do_objectID":"7D822526-8259-4BD4-8787-12753EFE7EEA","name":"External Nodes","value":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296}}]},"documentState":{"_class":"documentState"}}

==> diff/git-latexdiff.34965/new/figures/meta.json <==
{"commit":"932244b639e24421d42316c5db14720f20458126","pagesAndArtboards":{"EB0575C0-53E6-439B-967C-94B3938B0C70":{"name":"Page 1","artboards":{}}},"version":136,"compatibilityVersion":99,"app":"com.bohemiancoding.sketch3","autosaved":1,"variant":"NONAPPSTORE","coeditCompatibilityVersion":136,"created":{"commit":"932244b639e24421d42316c5db14720f20458126","appVersion":"75","build":129697,"app":"com.bohemiancoding.sketch3","coeditCompatibilityVersion":136,"compatibilityVersion":99,"version":136,"variant":"NONAPPSTORE"},"saveHistory":["NONAPPSTORE.129697"],"appVersion":"75","build":129697}

==> diff/git-latexdiff.34965/new/figures/pages/07E728A4-6089-47BA-B7E9-16085B72CB4B.json <==
{"_class":"page","do_objectID":"07E728A4-6089-47BA-B7E9-16085B72CB4B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"99D03CBC-DFD2-443F-9BEE-E84E6E07C659","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"3B416AD9-6AEB-48E9-BF86-E3F6C3DE4F97","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"synth-architecture","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":1177,"width":603,"x":283,"y":-105},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"502941D4-9C53-4EE3-B69A-8DEFB150D0C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"6B4E8E26-6831-4DCF-99DD-7E65BB1A0BF7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.30061307601411,"width":1,"x":244,"y":232.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BA30BE6F-BE19-4D53-BCC3-85862095383B","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, -3.715136657468476e-18}","curveMode":1,"curveTo":"{0.50000000000000011, -3.715136657468476e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000000011, -3.715136657468476e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, -0.079246852270515353}","curveMode":1,"curveTo":"{0.5, -0.079246852270515353}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"shapePath","do_objectID":"479761BB-B86E-49D9-9C66-156A2AD92896","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.5,"width":169.5,"x":75,"y":757.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1F66FFC1-7240-4F7D-8184-D15868FE929D","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, -2.5970129230997812e-18}","curveMode":1,"curveTo":"{1.0000000000000002, -2.5970129230997812e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, -2.5970129230997812e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, -0.49340747949586561}","curveMode":1,"curveTo":"{1, -0.49340747949586561}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.25513053220004078}","curveMode":1,"curveTo":"{0, 0.25513053220004078}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},{"_class":"shapePath","do_objectID":"BD3D596D-B683-4979-B5D7-849381F208BA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.5,"width":162,"x":244.5,"y":757.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"37EEA247-925B-4780-8596-8D0E102EFDCA","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.6554303850446429},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.4802973661668763e-16, -2.5970129230997812e-18}","curveMode":1,"curveTo":"{1.4802973661668763e-16, -2.5970129230997812e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.4802973661668763e-16, -2.5970129230997812e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, -0.49340747949586561}","curveMode":1,"curveTo":"{0, -0.49340747949586561}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999956, 0.25513053220004078}","curveMode":1,"curveTo":"{0.99999999999999956, 0.25513053220004078}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999956, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999956, 1.0000000000000009}","curveMode":1,"curveTo":"{0.99999999999999956, 1.0000000000000009}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999956, 1.0000000000000009}"}]},{"_class":"shapePath","do_objectID":"5BB73D97-355E-47AE-9AE4-CA56619D55B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.5,"width":1,"x":244,"y":757.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"374C9B31-CCD1-4563-AE20-D9EBA5DBF0A6","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.6552109491257441},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000001199, -2.5970129230997809e-18}","curveMode":1,"curveTo":"{0.50000000000001199, -2.5970129230997809e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000001199, -2.5970129230997809e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999998801, -0.49340747949586555}","curveMode":1,"curveTo":"{0.49999999999998801, -0.49340747949586555}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999998801, 0.25513053220004073}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 1.0000000000000009}","curveMode":1,"curveTo":"{0.5, 1.0000000000000009}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1.0000000000000009}"}]},{"_class":"shapePath","do_objectID":"D0819973-E22A-42F7-840E-41A21DCCC874","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":65,"width":1,"x":74,"y":1052},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0BCF2673-E1A5-4C0C-9886-17CEA627C89F","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, 0.0076923076923076893}","curveMode":1,"curveTo":"{0.50000000000000011, 0.0076923076923076893}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000000011, 0.0076923076923076893}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, 0.0076923076923076893}","curveMode":1,"curveTo":"{0.50000000000000011, 0.0076923076923076893}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99230769230769234}"}]},{"_class":"shapePath","do_objectID":"D559EE2F-4E91-4E9D-BBEE-FAA5D27E382C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.8294246368862,"width":1,"x":244,"y":86.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"14D381EF-8500-4CD9-8775-958B1676822C","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, -3.7402888254259229e-18}","curveMode":1,"curveTo":"{0.50000000000000011, -3.7402888254259229e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000000011, -3.7402888254259229e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, -0.069707763168801604}","curveMode":1,"curveTo":"{0.5, -0.069707763168801604}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"group","do_objectID":"A656A335-DC96-42DE-93A8-FF147E799E7B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":228.5,"width":219,"x":57,"y":413.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F0A7423-BB47-4206-81E7-7CD7DC89406F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"E76A2F8F-8A8A-4600-9F34-BF4AE626BEB4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":70.38085211048305,"width":1,"x":186,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3E3CA068-E100-4DAB-B78F-2A93F9572BB7","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, 0.22733455933274846}","curveMode":1,"curveTo":"{0.50000000000000011, 0.22733455933274846}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 2.0186435432676298e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000022, 0.30378791204345806}","curveMode":1,"curveTo":"{0.50000000000000022, 0.30378791204345806}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"group","do_objectID":"7136966E-1EEC-4FDD-A090-0D40F99605EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":151.2087048367277,"x":0,"y":59.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5250CD17-D779-4BB0-B823-E28F6734EB6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"75389CD4-3C22-4E46-AF15-70A6C8F8EE5E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":60.70870483672776,"x":90.5,"y":45},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D87096F7-46E2-4398-8EA7-8D3692D29CC5","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.52710727540740665, -2.4999999999999969}","curveMode":1,"curveTo":"{0.52710727540740665, -2.4999999999999969}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-7.2380745275999878e-16, 0.49999999999999289}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.55525323637500057, -2.4999999999999969}","curveMode":1,"curveTo":"{0.55525323637500057, -2.4999999999999969}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999911, 0.5}"}]},{"_class":"group","do_objectID":"D3A99346-0D6B-430C-9633-0C51E9236E52","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":90,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"26155926-0FAF-4BD6-8625-1674723D65D7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"4D3CEE22-4CEE-414E-BF7E-45B2BA660668","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":90,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"27D5C3FC-7A81-4954-9975-091F1A1DA5D6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"B77E8BF0-B922-45A7-9593-6745AB0C4B31","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":90,"width":90,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"699A756C-E69F-45A7-95B3-B3AFCF6357B6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9356764641360961,"green":0.7660677709061799,"red":0.6529075662389835},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"97429621-3849-46F4-96CC-0E1E8E9C396E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"z","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19,"x":35.5,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"549ED4A9-18B5-4699-9B51-3C90A59F18C4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5833333333333335},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"z","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5833333333333335}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 14}, {17, 20}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]}]},{"_class":"shapePath","do_objectID":"35FE1D8D-523F-4267-98B3-0DB2A29C71C9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":94,"width":1,"x":187,"y":134.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8FCE364F-7E1B-47A2-B247-DEFAFAC4568A","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.50000000000000067, 0.10106382978723427}","curveMode":1,"curveTo":"{-0.50000000000000067, 0.10106382978723427}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.0053191489361701372}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.50000000000000067, 0.10106382978723427}","curveMode":1,"curveTo":"{-0.50000000000000067, 0.10106382978723427}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99468085106383131}"}]},{"_class":"group","do_objectID":"4B034317-0316-4DE3-A312-49A99EB88BF6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":94,"width":64,"x":155,"y":50.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0987C57B-16A2-4E54-950B-EFDAB63A620B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"F8F34493-588B-4C6A-8C7A-57A42B6188F9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":64,"width":64,"x":0,"y":24},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3D346177-00DF-4A1B-9237-110051E29238","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"DC7D3D1A-9AFB-443F-A7DC-04E8FB567283","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"+","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":94,"width":47,"x":8.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"58515DB1-ACD2-4AD9-8148-2B7DDC192787","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":78}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.3541503021682518,"green":0.3541503021682518,"red":0.3541503021682518},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.3},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"+","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":78}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.3541503021682518,"green":0.3541503021682518,"red":0.3541503021682518},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.3}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 36}, {41, 40}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"group","do_objectID":"8FC469AB-B7F5-4E3B-AD4B-D5B96401E85D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":479,"x":1,"y":151},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"33AEC476-F873-42A5-82D1-EE1C6E431BA4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"D87DA093-A0E8-4488-85C9-399A81A0F1B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":479,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F3F84E38-18BC-4856-A5F7-FBB743B83C1F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"E6564650-A4F3-4FE0-9B4B-78EA0BA0EE8E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Embedding","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":220,"x":129,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E92EC896-DCC0-4F93-A809-4EAB1790AFE7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Embedding","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{33, 7}, {154, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"97C564C1-AD0D-4A10-B2EE-657C31A5A491","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":17,"y":703},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DAD4B64A-9739-4A5B-835B-631CB6687DA6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"03D76C87-FA00-4B35-A95A-55BC18676170","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DB716607-0395-4858-A397-0063B77FEF58","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6341898104039634,"green":0.6341898104039634,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F57ED46A-22C3-4F9D-AB0B-6926CFF76F8D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ReLU","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":53,"x":178.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7822D935-6CCC-4369-A2C6-65BB67DFEC92","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"ReLU","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {50, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"90386999-AA3D-447B-BF5E-C9C7D9966D5C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":595},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57FE58D9-FA64-494D-8D62-2A62E1BDEFC5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"C3CBA8EA-A788-48E4-A0EE-56645674F7B4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A70CC3B-DE05-470F-8187-677A970E3E92","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"5CCB9FD6-F153-458B-BBD8-30D7B6DF0DCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":17,"y":52},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B341D4A4-4DFA-4071-9E63-274E1756A9D9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"819E2398-AB85-4405-8C71-3C1B77612C2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F96358CA-7824-42CF-B50F-F87A7B19397D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6663955316310975,"green":0.9376991969437479,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"B4E8E2D1-BD11-4814-93A5-F972DA02D3BC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Graph Attention Laye","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":202,"x":105,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"00FC0CC2-1DF4-4A49-905D-6402E3EB0C94","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Graph Attention Layer","attributes":[{"_class":"stringAttribute","location":0,"length":21,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {202, 20}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"3D64AEEF-014A-478A-8A7B-EDF56D573B1B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":17,"y":98},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E0431F09-0948-4FFD-9BFF-D3B66CE31E6C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"0DD3F2AE-D723-4C26-9A09-8B420D1FE629","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"48CC5AF2-E60F-4955-8B2C-29CCBDF6DDE4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"F7BDDFD9-A7E6-4682-AEA6-ADC388E42A2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"487C38EC-0EF0-4199-8C3C-F4388A0BB5AE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9407308827275815,"green":0.8633758746119456,"red":0.8574646376507912},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"D4C3C0CF-7C54-4788-A5AE-F74C3E82F2D8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ReLU","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":53,"x":178.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"827841AA-7C2B-45C0-9AA3-0BFFF6FC3C97","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"ReLU","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {50, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"55219586-6EF4-4CEC-953F-2C5FB380792F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Processor","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":142,"x":174.5,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0E9132DA-1604-4887-B59B-83B99947D56E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Processor","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {139, 22}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"728385E1-8AEE-4327-AF5B-CB5D3858D62E","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":12.38575978758843,"x":421.5085859170186,"y":47},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9891C36F-5228-4148-845B-6B3BFF1ED57F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"text","do_objectID":"66C12108-7F59-4BEF-A08D-E29F6810E282","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"6x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":22,"x":444,"y":75},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54D7064F-3BFB-4BA2-B833-08FFB0D401C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"6x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {22, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"6B8CA03F-23B1-486B-A30A-8D26DF47BCC9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":297},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6C3FAC2B-10CC-4A74-9D1B-DCBBB018DE6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"363019BA-7F6B-4763-8CB0-41DD9B68C8F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D64C9A89-B36D-4AB7-8C47-A950A2E09709","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"C399DE82-89C4-4A89-9399-D75752CD7821","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":17,"y":52},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E6B4A092-15F6-45F7-B356-A4DAD7DF736F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"0C047A3D-6FE0-427D-8E16-771D7274D58B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BB08B761-61F5-4C50-B9AE-A37903ACD9C7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6663955316310975,"green":0.9376991969437479,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F629CFA7-703C-4EBE-8C66-9A0FFD8AEEBB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Graph Attention Laye","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":202,"x":105,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69450A7E-7088-49CC-8F3F-2198B8994D70","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Graph Attention Layer","attributes":[{"_class":"stringAttribute","location":0,"length":21,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {202, 20}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"E5BCFF99-A1C6-4B37-B45E-5FBE5B5D8F05","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":17,"y":98},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"78AF391B-E9A2-4530-8ED2-D24F6439667A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"715D5552-ABCF-4D45-8998-87C099D1A1AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ECDB0E80-6714-455D-9044-5FAE9DC7AADE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"CC69446D-5637-4701-BBDB-6E43119994E4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"30D74613-E067-457E-9373-E972D24F1B13","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9407308827275815,"green":0.8633758746119456,"red":0.8574646376507912},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"BD2DE498-662B-4348-B9A2-73CB3D8F3665","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ReLU","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":53,"x":178.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B217017E-5499-431C-ADB9-3A518FAFFEBE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"ReLU","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {50, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"AF6ADE43-6775-47C0-9ADF-2D4B8DC93FEE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Encoder","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":116,"x":187.5,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"887E554A-6A2D-450E-AE6A-54EB02CEA521","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Encoder","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {113, 22}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"3F52AA9A-FE18-4E0A-8E51-C5FC4653A464","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":12.38575978758843,"x":421.5085859170186,"y":47},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EFF70EA0-A748-4593-94D5-BCDD72B86FC1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"text","do_objectID":"C1798626-076A-4EB9-AECD-A6C20FB9E32B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":22,"x":444,"y":75},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F3634D66-1631-41FD-B475-4DA6C169466E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {22, 15}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"rectangle","do_objectID":"F8B546F1-61C7-4358-AB42-BA5F7568DB4A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":209,"width":147,"x":1,"y":843},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B991F3B8-C874-4121-9999-ED7B61E5FA51","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"E030444B-D9AE-4DDE-A054-53933234390A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":209,"width":147,"x":333,"y":843},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F67BFB76-2F37-4C53-832D-3132890EFFD5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8941176470588235,"green":0.8941176470588235,"red":0.8941176470588235},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.3506840297154018},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"FAD4F33D-F708-4FA2-900E-93B9060E4620","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Argument Decoder","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":93,"x":28,"y":859},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3B167CF8-2887-4D1C-A359-745935DEB3B2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Argument \nDecoder","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 5}, {87, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D05AF2F8-7F9E-4200-8044-E54FCD74EEA4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":22,"x":581,"y":663},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"850C0DD6-9622-453C-B9BF-467C53669BFC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {22, 15}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"F7BEED87-EF10-4D2B-A8EB-18F0F77C3CC8","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":87,"x":484.5085859170185,"y":634},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7F1C2D98-4106-4F04-990F-3501FD9AB685","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"bitmap","do_objectID":"D8782111-ACA0-4580-A13B-D83759F6EBCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":73,"width":76,"x":208,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"28372AF0-D031-40AF-8F1E-1C2A28D9DE69","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/e27b189f3b07ec504190d988e5da9508529aa531.png"},"intendedDPI":144},{"_class":"text","do_objectID":"C917AFAD-3CA7-4AD2-8296-C6C4BAA22FF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"…","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":60,"width":51,"x":219.5,"y":898},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CB14C0B5-654C-4C8D-8214-D54BFBFD43CA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":50}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.8333333333333336},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"…","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":50}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.8333333333333336}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{5, 43}, {40, 6}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4BAF4B78-E2E5-451A-BDD2-CE7E8EA00CD8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Dconn2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":58,"x":46,"y":939},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EB4E6FF1-36AF-4A48-A3DE-5FBFA6FFA9BB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Dconn2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}},{"_class":"stringAttribute","location":1,"length":4,"attributes":{"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2166666666666667,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":13}},"NSSuperScript":-1,"textStyleVerticalAlignmentKey":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0}}},{"_class":"stringAttribute","location":5,"length":1,"attributes":{"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.1333333333333334,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":8}},"NSSuperScript":-2,"textStyleVerticalAlignmentKey":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {55, 22}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8E6A4815-97BE-4AD1-87FA-F7E3756D61A0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Argument Value Proba","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":147,"x":1.5,"y":1129},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FF1D96CE-F531-4926-8E8A-CCDC8146C21D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Argument Value\nProbabilities","attributes":[{"_class":"stringAttribute","location":0,"length":28,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {146, 40}}","lineSpacingBehaviour":3,"textBehaviour":0}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34965/new/figures/pages/4FB016CF-8D53-4C40-8A81-D87F87B96BDC.json <==
{"_class":"page","do_objectID":"4FB016CF-8D53-4C40-8A81-D87F87B96BDC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9DBFF473-42E7-4FFD-8FD3-2A69816D9786","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"3D158123-CE5E-4503-940D-FE919868521B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1242,"width":2180,"x":-156,"y":-24},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FEAB0DBF-CA87-4CA9-AA8A-BEBD7DD93425","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"CD8A271D-5AE4-4FCB-ADF1-72CC1A67ED22","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":1242,"width":2180,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0AF481E3-65FE-442E-B611-18DD7FF54F6E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"DD010E18-6F82-43D2-8AC4-2317507C1E84","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":340,"width":279.9999999999999,"x":76.00000000000003,"y":306.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0E85F4F5-A241-4292-869B-3229E558A052","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"A3AFC222-AD2D-4A04-B14E-EFA65A6B00FF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.4709141274238249,"width":203.4942758360059,"x":36.54994274724379,"y":113.9612188365652},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F99A6730-8E75-490C-87C8-45CF53F95B11","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"D2DCB38C-4692-4119-B47E-A0DC5EC795FB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":203.0003576907728,"x":36.54994274724379,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2F20388E-B15F-4E87-90C8-3BE933D13849","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"3E99AE2A-E182-4144-85D4-46E66013CF8B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452330317,"x":36.7969018198603,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"48DE4CF1-4642-4A74-8E66-CAE5FE84D508","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"6E57C934-05DC-4B3E-B9EF-D5D631ABB9CC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.70637119113576,"width":0.9878362904660491,"x":36.30298367462728,"y":28.72576177285319},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DC4812E-1702-4AE1-8AD4-326A41293C00","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"6620D30A-3B75-4956-A49E-67EC985D9C7D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.7063711911357,"width":0.9878362904660207,"x":239.7972595106332,"y":233.1024930747923},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F394B36F-541A-4B81-9835-34240417E6F6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"0EBED3F3-F46F-4FD8-B9DA-FB5BAE62850A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452329251,"x":239.7972595106332,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5FCC0579-CEB2-4D52-9C04-FC6C015B0796","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"F385834A-3289-4A48-8348-D64E2101E813","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.6066481994461,"width":39.01953347340893,"x":240.980466526591,"y":114.196675900277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D8CF6A23-A2F9-4DD5-8354-EBD67D05F0CF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"0C03BE55-1887-4238-8829-D3A2B3E158E7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":203.494275836006,"width":43.79501385041559,"x":116.3479853929143,"y":-9.918883070357467},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D4D909A-87A3-4D9D-A11C-A2B5265CFBDA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214913, 0.16551566224734221}","curveMode":1,"curveTo":"{0.98903615697270941, -6.3100566438656358e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270941, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119011913, 0.83783632733723856}","curveMode":2,"curveTo":"{-0.0036902158117899935, 0.16216367266278806}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055505458e-05, 0.50000000000001277}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270941, -6.3100566438656358e-17}","curveMode":1,"curveTo":"{0.99816007339702095, 0.83218232891401733}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999967, 1}"}]},{"_class":"shapePath","do_objectID":"9FB80D71-861D-4BDC-8399-4F5D82C88832","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":225.827336199336,"width":28.3544037957066,"x":117.8386849955116,"y":47.40445711563842},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2384CF17-D57C-4BF6-803E-2B140DF5269C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90035812620695954, 0.16551566224734143}","curveMode":1,"curveTo":"{0.88059467471684649, -4.163336342344337e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.88059467471684649, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.042035277169055113, 0.83622408638765189}","curveMode":2,"curveTo":"{-0.038643635947275372, 0.16055143171320319}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.0016958206108909331, 0.49838775905042565}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88059467471684649, -4.163336342344337e-17}","curveMode":1,"curveTo":"{0.97996167639572429, 0.83218232891401622}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999978}"}]},{"_class":"oval","do_objectID":"03F30282-1076-4246-B02A-1EB49A16F36F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029362,"y":85.23545706371198},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3C052C14-2817-4C96-AFFA-1998647FFA2E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A8AFDF9F-58E7-4E23-80EC-2A06C12F2041","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029362,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"12239041-D8FD-4393-A9B2-60DED454C2C9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"5B90498E-E2D9-4290-B3B9-82CA64F53B0A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570632,"width":60.25801371842894,"x":209.4212935788023,"y":282.5484764542937},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A5FAFF11-72A1-4003-9839-F63540CC82DE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"99000815-B03C-401A-8AD6-3235D97374C3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842893,"x":6.420935888029362,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6EE07E62-1218-4DC4-9426-E615FB18A266","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"54B3FEBB-E2CE-4817-BBA6-145EA024A7EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842894,"x":209.4212935788023,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69F3E150-8F29-4915-9985-61BE22311E71","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DA89243A-5CF1-45B6-A09A-A5F315AA827B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570641,"width":60.25801371842894,"x":209.4212935788023,"y":84.76454293628814},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F0D77A4-677C-481A-9415-CD55BCB29F2B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"E0EA68C0-9464-4F70-9530-1C81A546C588","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.65941613304938,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9A5E7CF9-1422-484F-978B-5CEFB28D3C6C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {18, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"97DC322F-42D2-4B73-B73D-7ADCED66FC3B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315593,"x":231.6476101142883,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7A579B03-0B15-42C3-AE04-FBADA63B53F6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"0FE7F96D-2DAE-4226-8C6E-C496BE3C8034","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.16549798781637,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FAB2FB47-4589-4A48-BBE6-A0F0190DFA9B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"82A6D17C-BF91-445B-8854-F0DCB09530CE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885493,"x":231.6476101142883,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9E6F5991-6870-45BE-A998-3FF98006DE63","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"CCC31075-4F09-4CFA-B362-BCE0379FEDFF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315584,"x":27.16549798781637,"y":15.00604985287606},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"080CAA44-63D5-4662-8B65-CFF080A195CB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A9E6CE29-2BE2-4AA9-85FA-FC65270B06A4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":16.29929879268983,"x":232.6354464047544,"y":297.083612179746},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"19057889-5BC7-4CA8-A76C-D49869312F00","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {15, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"B1852E43-AADD-4820-87A8-6806FC5C3B9C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":149.2797783933518},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"89DDB1B3-AB90-45D8-A481-A0CBBA8189D8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"E8D8DDFF-323D-4029-94B4-1E631AB5C3AA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8A328868-1EEB-4B61-9104-68C8D89BCA7B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6084806116615853,"green":1,"red":0.7325389329268424},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"15F769C9-D6F1-4018-A5C9-9F0E37AAAC9A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194481,"y":5.116853176975791},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2E435F9D-D5AC-453B-BD6C-A3E38F962ADE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"1A18F112-4B05-43EF-8F6A-518DAC7E8FF4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.202216066482,"width":31.1168431496805,"x":122.49170001779,"y":72.99168975069256},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8069203D-E26E-4563-80BE-9E52B748D97E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"3F235264-200B-4445-9CF3-8ADD10C85AB7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.202216066482,"width":31.1168431496805,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DACFB3EC-B3EA-45EF-8973-B1A61A373887","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6078431372549019,"green":1,"red":0.7333333333333332},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"719C668C-8DB6-4217-88F9-2EAB3F50DCC4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194528,"y":5.116853176975745},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E236D336-E55C-4D90-9114-81B50DE5D19B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 17}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"7FFC4B1E-F276-4BAF-947E-8A89D5709AB9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":244.98340003558,"y":151.634349030471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"990D7B4E-DE46-479E-A622-57244B3CA33C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"4F8FBDCD-7526-420E-9F12-D5CAFF3F896B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"08CF4521-5BCF-4627-BBCA-9A87DABBCB3B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6084806116615853,"green":1,"red":0.7325389329268424},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"24D60645-5C91-4C67-9759-90A64137B669","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129167,"x":8.890526614194508,"y":5.116853176975777},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EF0C4A18-7D7C-4DE8-82B4-939F1211F33D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {10, 17}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"5F8C1AAB-ADE9-49D7-9EB7-4E9DD7F6A358","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":144.718016553276,"y":175.1800554016621},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B83C9823-9B73-4E7B-9BE7-C2FD749446C1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"60504E8E-4281-4DFD-8924-D4B73B1B00E9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"72E4AD60-B24E-4A76-9B65-9E04AF499330","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6084806116615853,"green":1,"red":0.7325389329268424},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A39BA1DE-1D6D-4612-954A-BCBE2F159362","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"0","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129168,"x":8.890526614194508,"y":5.116853176975773},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FAA52B50-EFA3-4186-ABE7-56AC632E1AB7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"0","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"group","do_objectID":"32408FB9-E259-43B3-BA81-761C5F1D583F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":354,"width":261,"x":1241,"y":293},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"21FC69B5-9D99-4998-8C87-AD7BA805D2EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"2E08CFBD-8C81-4783-8C0E-6D3AEE94D969","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.9806094182825547,"width":171.8780487804877,"x":59.74108818011253,"y":118.1634349030471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7E925204-9F1F-43B0-B030-509F21193445","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549854, 0.75000000000000011}"}]},{"_class":"shapePath","do_objectID":"EDCBED0C-0638-4612-84FB-95BBBB4FC9E8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":86.78393351800554,"width":0.4896810506566602,"x":30.11538461538457,"y":148.5623268698062},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0AE4BF66-3710-441E-B788-87F0C106E770","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.3474576271186469}","curveMode":1,"curveTo":"{31.999999999999989, 1.3474576271186469}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.32485875706214756}","curveMode":1,"curveTo":"{31.999999999999989, 0.32485875706214756}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"0CC6A87B-3620-4766-BF9E-DCD43F619D24","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":58.83656509695291,"width":0.4896810506566567,"x":29.62570356472793,"y":59.81717451523552},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8EA860FA-A001-4FF9-BDBB-174CCCBC6583","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 1.5125000000000037}","curveMode":1,"curveTo":"{31.999999999999972, 1.5125000000000037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999867, 0.99999999999999656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 0.0041666666666676788}","curveMode":1,"curveTo":"{31.999999999999972, 0.0041666666666676788}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"8864969E-0A9F-45C6-8F9D-B7CC4ED3509F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":58.83656509695294,"width":0.4896810506566567,"x":232.3536585365853,"y":235.3462603878116},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"80FFC7D7-1DC9-474C-BE8D-DC056442BABD","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 2.0208333333333393}","curveMode":1,"curveTo":"{29.999999999999964, 2.0208333333333393}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 0.51250000000000151}","curveMode":1,"curveTo":"{29.999999999999964, 0.51250000000000151}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000045453, 0}"}]},{"_class":"oval","do_objectID":"715524D0-0FD3-4479-AB67-395FCF5BB57E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523546,"width":59.74108818011256,"x":-2.840320925579295e-14,"y":88.74515235457064},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FD22F60E-28CA-4A0C-9826-80E07C48DDB6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"D242E661-BBBD-457E-A43B-83ABC00BD96B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523546,"width":59.74108818011256,"x":-2.840320925579295e-14,"y":1.421969181180821e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4EDF41CC-39F7-448F-8DA0-224386985566","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"AAF61D0F-D643-474A-8CD3-C7DAFA1954C4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523542,"width":59.74108818011254,"x":201.2589118198873,"y":294.1828254847646},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6BEE6B42-2ED7-4B94-8260-C93CE9CC17C9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"1CE72A2B-50C7-4378-B6D4-078D4AF4B2B4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523551,"width":59.74108818011256,"x":-2.840320925579295e-14,"y":205.4376731301939},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F180441A-CC9D-444D-8C70-798F5DB5D57E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"8A7E89E7-A2E3-40F9-956A-AD5B8210044E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523551,"width":59.74108818011254,"x":201.2589118198873,"y":205.4376731301939},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2AFBFAFC-3802-4C35-82F9-D0A94B97143C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"40C4A781-0B9F-49FF-A6A3-45E9B543B357","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523548,"width":59.74108818011254,"x":201.2589118198873,"y":88.25484764542935},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5DE7EAC7-4A42-4A09-BF45-9CA597155B4E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"BB45E019-5E48-484D-9F0E-936831758B14","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.98763257648275,"x":21.05628517823635,"y":104.9336028040025},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4F66C3F3-B3CE-4CA8-8E47-13B728BB79CC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {18, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"B0115383-0727-4950-BAAC-AFDAB815F8EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.98828349350998,"x":223.2945590994371,"y":104.9336028040025},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8A20D333-DCA9-41E3-B0FF-5751D59835D2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"4D624CCD-3C5A-405F-AE74-F88C4E1D74AA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.98763257648275,"x":20.56660412757972,"y":221.1358188704845},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"88E83C63-2883-4306-A9BC-D602D2007D83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"87F92063-6A74-45B9-A9E0-FCB45ACF2356","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.98763257648275,"x":223.2945590994371,"y":221.1358188704845},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E7845D25-1730-485E-9F2B-613164DE2077","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"4B29CF75-F110-43C3-916E-138DF88C2F24","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.98828349350997,"x":20.56660412757972,"y":16.18845044943187},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C1E96B7C-811A-4B1F-AE19-6462A345471D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"CD452883-CE0E-4A68-BDB7-3925909319E5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":15.98958532756444,"x":224.2739212007504,"y":309.8809712250551},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4D00C9E5-7D96-42C9-9773-1F79626F7D1A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {15, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"0D22435A-44DC-48A4-804D-A7E7D8133B0B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":12.99153807864609,"x":10.7729831144465,"y":161.3186443552491},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"500C42C4-61A0-4717-85C8-2F52A5FD4D21","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {10, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A3B6520E-78B6-4187-9D0D-E152CB37336A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":12.99153807864607,"x":123.8893058161351,"y":87.28263327491662},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"77DC83FE-B98C-436F-BD6C-B715A76DD24E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 17}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"49ADEC1F-558E-4B3A-BA1E-6D8B4F80DA0C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":222,"width":280,"x":653,"y":359},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CF0D58BB-E714-4D7D-8A3A-F6DF1679FFEB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"3F7A08BE-9B6F-4465-9286-B4AF0B26047D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":222,"width":280,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52C6CFDF-E04D-4B16-B625-8DEBDE990659","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"2D70C10D-DE05-4818-8247-D1A2B7C9E12C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":133,"width":196.0000000000001,"x":43,"y":37},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3FCE22D0-7FB3-4DDC-8F25-9C89A649B0EF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"C69A0F3B-8CEF-4BBE-ACBD-AAAE3BB6B5EA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":20.5246913580247,"width":148.0165975103735,"x":24.39834024896271,"y":24.62962962962968},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AC94A188-5A59-4B5B-9DE4-353FFED2CBC5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"4695EE65-BD58-48C0-BDF0-B9B054C3F2B6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84.56172839506179,"width":29.27800829875522,"x":143.136929460581,"y":24.62962962962968},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87518577-0FD8-4F0F-9A1F-A4B7F718FE99","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"C5DD16AE-D89E-416C-829F-74EEE99857E9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64.03703703703708,"width":118.7385892116182,"x":24.39834024896271,"y":45.15432098765433},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24D48E86-1045-4585-971E-14B2E836BDAD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"29F7A5A5-7B4B-4AF1-96F9-C649C77CF7F3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":49.25925925925927,"width":48.7966804979253,"x":0,"y":20.52469135802471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"42C90D0D-E331-48D8-B3BF-654A05B69C5E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B7118002-77FC-4864-8896-3BFD722BEA54","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":49.25925925925925,"width":48.79668049792531,"x":118.7385892116182,"y":83.74074074074076},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7F032D8E-2164-4304-8319-7CE1025D8BEE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"706CB4AF-A490-4781-B5FE-A596F59D47F6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":49.25925925925928,"width":48.79668049792531,"x":147.2033195020747,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8DFA8C7B-5BE6-48FB-AEBB-C0550D3417FB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]},{"_class":"shapePath","do_objectID":"7E18FD61-7BF9-4F75-98C5-0042F48A2F92","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":126,"x":455,"y":475},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"540B2244-B398-47B0-86D4-F625860F969F","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-6.9388939039072284e-18, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9960317460317466, 0.74999999999999978}"}]},{"_class":"shapePath","do_objectID":"C7449049-58C2-41FE-97E0-91F01E88EB61","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":126,"x":1032,"y":475},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"18DD8D13-CFEB-47F0-9D96-74D339A68D8D","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-6.9388939039072284e-18, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9960317460317466, 0.74999999999999978}"}]},{"_class":"shapePath","do_objectID":"FACFC62F-C93D-41E0-977C-7347ACDF2CF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":373,"x":1585,"y":474},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F8CFB59-654B-4E7D-B3FE-E4F0CB16E612","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8029490616621987, 0.75}","curveMode":1,"curveTo":"{0.8029490616621987, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8029490616621987, 0.75}","curveMode":1,"curveTo":"{0.8029490616621987, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99865951742627401, 0.75}"}]},{"_class":"shapePath","do_objectID":"6CEE36F6-C100-4F21-A27A-8925A18D66A1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":235,"width":2,"x":1746,"y":235},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B1DEBA75-7B21-499A-AF94-8D0F43775B1F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{44.749999999999922, -0.90851063829787271}","curveMode":1,"curveTo":"{44.749999999999922, -0.90851063829787271}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -3.0184188481996443e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{44.749999999999922, -0.90851063829787271}","curveMode":1,"curveTo":"{44.749999999999922, -0.90851063829787271}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999023, 0.99999999999999944}"}]},{"_class":"text","do_objectID":"1A5C302E-A146-4850-BEEB-841089B8CA7C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Neural Executor of t","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":480,"x":552,"y":622},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"80C208D1-4341-41A0-9D6B-580B912AED24","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Neural Executor of\nthe Routing Protocols","attributes":[{"_class":"stringAttribute","location":0,"length":40,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{13, 9}, {452, 91}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"08AD3A9F-2A0A-4D87-992B-101DE8B3E34B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Update configuration","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":480,"x":855,"y":1142},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"81DEC7F4-2947-4BB9-BE5B-EBA3BF232F8E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Update configuration using gradient","attributes":[{"_class":"stringAttribute","location":0,"length":35,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{25, 9}, {430, 91}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"69724B90-B0C9-4089-B747-6DD91270F043","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Routing Behaviour","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":306,"x":1219,"y":681},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A60A9575-CEA8-4FA7-BAB0-A7C16EFE3FE2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Routing Behaviour","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{50, 9}, {208, 82}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"60C0508D-0441-4D08-8066-B92AD1736162","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Topology + Configura","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":432,"x":0,"y":672},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AA80BB92-3158-45BE-9830-3499D3D26ED4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Topology + Configuration  C   ","attributes":[{"_class":"stringAttribute","location":0,"length":30,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{48, 9}, {336, 91}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"73D1FCA6-3F9C-4C31-A1FC-A90DAE08A28F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":206,"x":1974,"y":409},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EBD2535E-4AD2-421C-84A5-5B444CABD11F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"FB494614-2698-4A5D-8D05-46899188526C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":206,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"09E8E915-63CF-4FA3-9931-E9C23FB89D0E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"BB6344DC-2163-4AEA-A689-FD2C62316D78","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Loss L","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":205,"x":1,"y":38},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9AC412C2-CE39-46B8-A63C-487462013B72","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Loss L","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{41, 9}, {122, 29}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"8553C187-EE68-40A3-8A4B-D3354AE5D03D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":201,"width":206,"x":1644,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DCB78611-8A9A-4033-96EF-63182B2E51EE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"9644359B-C076-4D4E-9706-4D8FD2EB81FC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":117,"width":200,"x":1,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"26D358D2-4C5F-41EA-AEBE-9D2779EA6817","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"3FE06E8F-0041-4A20-8DBE-C56CA3389C8A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":117,"width":200,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA428B23-7E4E-476E-A15E-9F6D264672DA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"B6E9E4CC-DC0D-4B07-A7BB-892046C5C917","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":117,"width":200,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54670627-FF6B-4E24-AEAA-3A716D43559A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.8}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9488326362941576,"green":0.9488326362941576,"red":0.9488326362941576},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":4,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F969AF04-B6EA-49B2-96B5-76DAE861E6D4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fwd(A,B,N1) not fwd(","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":177.4647887323944,"x":9.29577464788732,"y":7.791936398317709},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A1A796FB-D24B-47AA-B137-AE41DAA61C4C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":14.28}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.2380000114440918},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"fwd(A,B,N1)\nnot fwd(C,B,N1)\n\nreachable(D,A,N1)\nisolation(A,B,N1,N2)","attributes":[{"_class":"stringAttribute","location":0,"length":67,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":14.28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2380000114440918,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {173, 78}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"4F943E4D-EA0F-46CF-9385-0336B9317CB7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Specification","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":206,"x":0,"y":163},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57348F88-4332-4172-8585-0CF7511C7BCB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":16,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":32}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5333333492279053},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Specification","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.5333333492279053,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 7}, {202, 31}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"shapePath","do_objectID":"FFFA0CBC-486C-4B00-BBFD-D22663E06677","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":368.6197322721346,"width":1861,"x":216,"y":581},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"03ADC152-102C-4760-BEB5-2787688E7909","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, 0}","curveMode":1,"curveTo":"{1.0000000000000002, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999989, 0.99999999999999978}","curveMode":1,"curveTo":"{0.99999999999999989, 0.99999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999978}","curveMode":1,"curveTo":"{0, 0.99999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.67236380370726778}","curveMode":1,"curveTo":"{0, 0.67236380370726778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.67236380370726778}"}]},{"_class":"bitmap","do_objectID":"DAD43045-CA49-4332-983D-85BB7E303F7A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":45,"width":34.48598130841121,"x":339.0560747663552,"y":722},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"150D25DF-A234-4DEC-8AE9-19700041158B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/e0f11cdf2923bae2b45cd3efb8044b40b030ab62.png"},"intendedDPI":144},{"_class":"bitmap","do_objectID":"3B0C1EA4-F38D-43B0-A843-C4774E69A8C4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":128,"width":127.4234234234234,"x":1008.788288288288,"y":973},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8F24CEAE-D199-4A37-B17D-B916F74FCEA0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/01d663ce30413ac4ccb3d4daf88d8449b1542ee9.png"},"intendedDPI":72},{"_class":"bitmap","do_objectID":"AB150690-EA58-46C6-804A-8B3E1D76F198","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":48,"width":42.22222222222222,"x":2103.388888888889,"y":446},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AFF095CC-75A3-4F38-B8CA-A5B39AF842E3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/5dd14e2a1a632d57a09dc9048514822d4ff63b6e.png"},"intendedDPI":144}]},{"_class":"rectangle","do_objectID":"9B6736D2-A295-4134-9F01-A6586D27B2E1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":18,"x":373,"y":727},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FE8E7D63-F170-4421-85E0-4704DF99C0A2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34965/new/figures/pages/56114387-9EF8-4D54-A3F6-61D3CC4F11DB.json <==
{"_class":"page","do_objectID":"56114387-9EF8-4D54-A3F6-61D3CC4F11DB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD0C62A0-E7A6-4DFD-819B-0292C22D667A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"53285D69-7760-4026-BF4D-A7484FD1CB53","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"graph-encoding","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":true,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":874,"width":1308,"x":-527,"y":88},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A16F1648-005D-4D60-A21B-87B2B701F4D0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"B09A88B2-BA00-4B42-B1E2-64E7DD55E1B3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"graph-encoding","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":517,"x":704,"y":117},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A2F11E15-9682-464B-8672-E8A49F6126CB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"5FC0916A-DCE8-4A32-BF28-60DD3712A30C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":290,"width":197,"x":61,"y":61},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3E14B872-75C3-41F8-8F3D-E054D7D3B89B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.002538071065989854, 0.0017241379310344819}","curveMode":1,"curveTo":"{0.002538071065989854, 0.0017241379310344819}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.002538071065989854, 0.0017241379310344819}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.002538071065989854, 0.0017241379310344819}","curveMode":1,"curveTo":"{0.002538071065989854, 0.0017241379310344819}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.99999999999999989}"}]},{"_class":"shapePath","do_objectID":"02A5613E-9CD8-4F06-8145-91324A8A9CD6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":289,"width":198,"x":258,"y":62},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3166CE4A-0A73-405E-B5C0-D692FE6C1972","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.80555555555555702, 1.1262975778546758}","curveMode":1,"curveTo":"{-0.80555555555555702, 1.1262975778546758}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.80555555555555702, 1.1262975778546758}","curveMode":1,"curveTo":"{-0.80555555555555702, 1.1262975778546758}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"oval","do_objectID":"C50339CD-1FA2-495C-A628-0E02CF2C4006","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":123,"width":123,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87359999-26F1-410B-9F54-23EF9807C015","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"328A3C56-2BA4-4206-919C-F2A3F2EE3CEA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":123,"width":123,"x":196,"y":289},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"20CF0304-EFEF-478F-9DE5-C96581A71914","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"807F6DBA-F306-4593-9E6C-E82B18201696","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"conn(A, B, 12)","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":324,"x":96,"y":323},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6D08D3AE-1851-4770-9173-4863FC83A1A6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8499999999999999},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"conn(A, B, 12)","attributes":[{"_class":"stringAttribute","location":0,"length":14,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8499999999999999,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {320, 46}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"0BE06939-DA36-4A99-A91E-53077720CB3E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3DE952C2-D222-4219-AFA4-9657AED9EE83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8500000000000001,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"oval","do_objectID":"2B679F33-F879-44B3-B3E3-FB0331B9AAA9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":123,"width":123,"x":394,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D32E558-00FF-408B-8477-0C77EF3BB8A2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"46B44009-8AD3-4A05-B2EE-0C16238CF556","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":438,"y":34},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54B0A519-2666-46A9-91C6-35ECE12BA8E8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8500000000000001,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"DB099916-AD57-4CAA-98F6-53C59171E5B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"0","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":25,"x":166,"y":151},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90F5AE11-4163-4285-BFF8-0E7024C7FA7F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"0","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {20, 30}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"B79604D6-428A-492C-9184-53AF09A0249D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":25,"x":328,"y":151},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C4EFE375-13DF-4C43-8A10-CCCF24B39EA1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{5, 8}, {15, 28}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"text","do_objectID":"412B4A3B-30FF-4FE4-AA7D-FA6EEE9A676C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"router(A) router(B)","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":180,"width":469,"x":0,"y":189},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EA573862-1B7F-47FA-8D2B-195D6C26F0F1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"router(A)\nrouter(B)\n\nconnected(A, B, 12)","attributes":[{"_class":"stringAttribute","location":0,"length":40,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 7}, {460, 170}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"81846546-1AFA-4185-BB1C-3E8D3488DAB2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fact Base","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57,"width":223,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"206442EF-96F5-42BF-8E1E-F0B95B0D42E4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Fact Base","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {220, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"FF160815-9AA4-4533-B4FB-941A64F187AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Graph","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57,"width":152,"x":704,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8E9ACF94-4210-4788-A7D9-3EA4DD848B70","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Graph","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {148, 48}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"D5F66AA3-D202-41C5-9F6C-E84ABDCFB6E7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":285,"width":1308,"x":0,"y":589},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD3C7F73-2126-4F59-8701-812850F8EC0E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"4CE0ED86-49FD-4EDE-B080-8F68C406C531","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Node Features","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57,"width":333,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9B916A7F-797D-49C8-8875-1969BDC221C2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Node Features","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {330, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"E7107C90-AD64-413D-BB80-6116AA5B02D1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"h_A := emb(router) h","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":180,"width":1308,"x":0,"y":105},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16001BC7-98E8-40CC-B14E-D98838EC0DE3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"h_A := emb(router)\nh_B := emb(router)\n\nh_connected := emb(connected) + emb(connected, 3, 12)","attributes":[{"_class":"stringAttribute","location":0,"length":92,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 7}, {1299, 173}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34965/new/figures/pages/CADA8422-4D07-45FA-AE75-76F60DAADAA6.json <==
{"_class":"page","do_objectID":"CADA8422-4D07-45FA-AE75-76F60DAADAA6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6A2E64C4-A666-442C-8D2B-C3DFCA572788","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"A98C8E56-9634-4444-85A5-C840641112F8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"system-overview","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":843.9987708884942,"width":2986,"x":-250,"y":345},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A3B3CB6-630F-46EB-99A0-A4BD13A5EC48","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"A58DF18E-791F-4E7B-BFC4-CDFAE4073513","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":843.9987708884942,"width":590,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"41723CBC-5456-466E-8BC4-224773434BFD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"6A17CC12-4F3A-4D06-8D17-7F09B44CBD8F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":451.3752541595445,"width":590,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3241EEB2-FFDC-401C-AC5D-8ACE5928F193","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"28D7BA2F-9A4E-4469-861F-B815976657C3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":340,"width":280,"x":155,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8EB3FA78-3364-45E7-BF90-BCDF44846A8D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"2F0D68CA-9D4E-4D95-BFF7-36347E613736","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.4709141274238249,"width":203.4942758360059,"x":36.5499427472438,"y":113.9612188365652},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9660C92C-3CAD-4ACB-AD50-B349D2272675","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"06F4905A-C229-478A-BE57-1E192E6464F0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":203.0003576907728,"x":36.5499427472438,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C0CC3D3E-BDF9-4167-9E20-6F1B07BA4936","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"D5FD1E89-CB77-4569-A7DA-B4EBA9E35189","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452330317,"x":36.79690181986035,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F0BE871D-22BC-4F2A-8204-F7BDD7EBC05E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"083D35F6-63C1-4CD4-AF60-049B8EE3AB1C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.70637119113576,"width":0.9878362904660491,"x":36.30298367462731,"y":28.72576177285319},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3A289AF6-A496-472E-B6B1-3D849F98E39E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"F7F295D9-FD71-42F2-9F10-790959C6A136","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.7063711911357,"width":0.9878362904660207,"x":239.7972595106333,"y":233.1024930747923},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2357386F-6743-4C40-BED1-D57101FB3F76","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"43CB7200-4293-4B0A-9336-32CF50447666","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452329251,"x":239.7972595106333,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"86EDFF18-42EA-4798-815C-C15A2F5FB5FA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"614C4F3F-7A48-4370-8119-78B67828227D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.6066481994461,"width":39.01953347340893,"x":240.980466526591,"y":114.196675900277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9C81353D-5033-4706-971E-4AD5F0BDE0D5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"201666C9-6F21-4FC2-8FF3-CFD5111DBABD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":203.494275836006,"width":43.79501385041559,"x":116.3479853929143,"y":-9.918883070357467},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AC884A69-9EF4-4670-AD8C-BF5D7567F28E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214913, 0.16551566224734221}","curveMode":1,"curveTo":"{0.98903615697270941, -6.3100566438656358e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270941, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119011913, 0.83783632733723856}","curveMode":2,"curveTo":"{-0.0036902158117899935, 0.16216367266278806}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055505458e-05, 0.50000000000001277}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270941, -6.3100566438656358e-17}","curveMode":1,"curveTo":"{0.99816007339702095, 0.83218232891401733}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999967, 1}"}]},{"_class":"shapePath","do_objectID":"9808FF20-E9D1-48DD-860B-68D5F68A9AFC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":225.827336199336,"width":28.3544037957066,"x":117.8386849955116,"y":47.40445711563844},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"36420EA1-937C-4F10-A214-655DE8BAF8CC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90035812620695954, 0.16551566224734143}","curveMode":1,"curveTo":"{0.88059467471684649, -4.163336342344337e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.88059467471684649, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.042035277169055113, 0.83622408638765189}","curveMode":2,"curveTo":"{-0.038643635947275372, 0.16055143171320319}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.0016958206108909331, 0.49838775905042565}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88059467471684649, -4.163336342344337e-17}","curveMode":1,"curveTo":"{0.97996167639572429, 0.83218232891401622}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999978}"}]},{"_class":"oval","do_objectID":"886CDA8F-A149-479E-BF78-E9B684E7C8D4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029356,"y":85.23545706371196},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2F0FF9CD-2D84-4F00-AB2C-8C5BE852E327","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0E3F5AC0-D568-4A2E-A68E-926AEC45E827","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029356,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CBD29093-07E5-40B8-9FB5-6696B9F84BB2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"7C86013A-8118-4CC6-B615-BBAA88AD030C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570632,"width":60.25801371842894,"x":209.4212935788023,"y":282.5484764542937},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C69BB4EF-C339-4408-895D-4CFD5E3AC62C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C584D60D-41F9-438E-A71B-B95D9FCF18B0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842893,"x":6.420935888029356,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4CA49793-7273-48AF-AF7A-DC240EAE9D76","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"D70AF02B-896F-44D7-AAA2-7E5530A9471C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842894,"x":209.4212935788023,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BE130E07-4A59-40A2-BA54-1F443A0ECC83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C17ADFAB-7F51-41E7-84C8-80B8A2FE6BD1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570641,"width":60.25801371842894,"x":209.4212935788023,"y":84.76454293628814},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7B1CF1B-7693-40B6-B000-52C954F5F15E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"868C7C8B-6A59-479B-BD43-D5B310723ED3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.65941613304942,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"77D30B99-3386-4E4E-83F1-3AD6BE8B14B6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {18, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A67641AD-2C2F-4B86-A539-672F811DE6CF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315593,"x":231.6476101142883,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0461611D-4D6F-4A62-9D24-739F761A2A0A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"B920B057-FACA-4C46-8926-5E3609E5909D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.16549798781638,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D22AB68-C98B-448E-A8FF-8A3D4691C221","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"E58C11E6-A920-47BE-9DA8-28D86B5B7BF8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885493,"x":231.6476101142883,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F41C471A-3153-4811-A77E-7ECA9EE33E44","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"617D40A4-209F-43CF-A0B0-B3466F695B6F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315584,"x":27.16549798781638,"y":15.00604985287604},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC671E5F-B006-4B98-8B4F-0C1E59CF28C2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"1C7A4649-2CC9-42EB-A010-14317F4A5F8D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":16.29929879268983,"x":232.6354464047544,"y":297.083612179746},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9BF31F6C-C889-4843-B9A9-06617A54AB4A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {15, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"5D18F244-2B1A-4B3F-B2AE-2FB560634169","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":149.2797783933518},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"03CB6764-A7A3-4EBF-ACEC-A601DD8F35A6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"1CC61992-C0DC-4452-8FEE-976B703C5175","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A1C2F481-3EAF-4EA0-9486-59B7B3B59332","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"9E08BF61-916A-46D2-8D56-A70AC600309C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194481,"y":5.116853176975791},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A563D1FE-AD79-4411-9D06-08F67F8A3506","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"F8EE8E58-9DAE-468F-9E9C-CC248BB99426","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648199,"width":31.11684314968051,"x":122.49170001779,"y":72.99168975069254},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C63CAC7B-99EC-40D8-B42B-8D60E8B0A31F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"F24FA664-E6A5-49F0-9D3D-446605CB808E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.202216066482,"width":31.1168431496805,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D1D0441A-7224-4739-895A-EE73CEF63967","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F23E7ED4-EE70-47DB-B4F7-94C027B45AC0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194489,"y":5.116853176975745},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0706D2A6-EA63-4602-AAE3-86F4E3AD99AB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"87C2D9D0-946D-43B4-A84D-FA63A7227B10","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":244.98340003558,"y":151.634349030471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"432983A4-C65C-428D-A2BF-8F3DE6C748AD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"E2CB227D-C6EF-438E-8DFD-2912173EDF74","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E11D9444-D373-4EA1-AEB1-BA4A21AC6EEA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"22AB684A-2A94-4B42-AEE4-511B76B74CCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129167,"x":8.890526614194508,"y":5.116853176975777},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6FA301DD-2E24-4446-9FC8-1811FD3FE566","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"3EA66D16-D3DB-4F4D-8C5D-5C443E9EFFD5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":144.718016553276,"y":175.1800554016621},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"47D1DFDE-F421-4FA6-B8E3-17B37FC485FB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"ED83EAD4-DEEF-4D9C-BAD4-34DA861D1C27","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BC1B1040-0979-4188-9246-7D24BAE26C18","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"02A3A7E4-C1E4-4B07-9EC6-AAA985A6ABCA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129168,"x":8.890526614194508,"y":5.116853176975773},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FFEC8FB0-B048-4173-864F-201FA5B3FC52","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"721B3BCC-7BEE-40BB-8725-E778AC857EED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Topology + Configura","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":590,"x":0,"y":367.3752541595445},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C08850A2-F9AD-43DC-B1C9-91EBDBDB5971","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Topology + Configuration with Unknown Parameters","attributes":[{"_class":"stringAttribute","location":0,"length":48,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{30, 7}, {528, 70}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"E15FD896-4F6B-4EBE-9AB5-54EFC9C926AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":304.053730097356,"width":405.2658179205722,"x":87.61492322857674,"y":539.9450407911381},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1E7CCFD3-C506-448B-8F54-6AE5E3A9264F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"82DFA4DC-5368-4047-9435-7F3B64CB4E28","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":304.053730097356,"width":405.2658179205722,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0C486A54-ABA3-4462-86E5-7E600B271EA1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"6AEBD6CF-4DD5-4079-8566-FB0F37A24EBA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Forwarding Specifica","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":405.2658179205722,"x":0,"y":220.053730097356},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16846062-57B9-4FA7-B665-18EBABF1EDCA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Forwarding Specification","attributes":[{"_class":"stringAttribute","location":0,"length":24,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{89, 8}, {226, 76}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"rectangle","do_objectID":"AE667302-9AA6-4AAD-8CD6-CC086CED8AA5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":204,"width":350,"x":27.77772208577682,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"109E378C-B7AC-4CDD-B60A-7E066EDE472B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9488326362941576,"green":0.9488326362941576,"red":0.9488326362941576},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":7,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"group","do_objectID":"B74A36EC-CCA0-4FF7-9775-163EC22B077C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":204,"width":350,"x":27.77772208577682,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1FBC48C2-1F9A-4B19-AE49-5BF5AA974180","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"9AB5503F-9B7B-472D-801B-70552E412693","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fwd(A,B,N1) not fwd(","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":140,"width":310.5633802816901,"x":16.26760563380281,"y":13.32953013040012},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"75F3DE4D-3FA5-4080-82DB-82C2000D5B90","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"fwd(A,B,N1)\nnot fwd(C,B,N1)\n\nreachable(D,A,N1)\nisolation(A,B,N1,N2)","attributes":[{"_class":"stringAttribute","location":0,"length":67,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {303, 134}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"77BE2C77-DFBB-4FE6-A6B9-D9A3528857C4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"+","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":77,"width":42,"x":269,"y":454},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9E4CFE12-14B0-4FF0-AAAC-550D28B608A3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":3.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":70}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.166666626930237},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"+","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":70}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.166666626930237}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 20}, {39, 38}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"4753774B-119B-49CD-BA71-223C9D882053","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":823,"width":425,"x":2561,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"97AE5EED-FE49-4FBD-85B8-2FD3F4EB2654","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"15A7B898-2750-4B70-9DA4-495F16017D99","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.7502278942570797,"width":308.8752401082231,"x":55.47759166992357,"y":462.8906107566089},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6574AC62-14E7-4084-BC8D-C4B15E708ADB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"F8CF8990-C2FC-4E35-82F5-55B9152E17D3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":308.1255429234944,"x":55.47759166992357,"y":463.640838650866},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6F3F1A05-B04F-4D4E-85DF-A518D3D18FB4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"70AE1BEF-8613-4684-BF87-98B2F7F91C84","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":0.7496971847286957,"x":55.85244026228792,"y":463.640838650866},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3DFE42A-13FE-4D6B-A3F3-BA9B2FD2F8A1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"B79190B3-3AB5-480A-9E57-AE6A53C18564","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":136.5414767547858,"width":1.499394369457391,"x":55.10274307755923,"y":327.0993618960802},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DF99D025-7359-40B5-AA40-4FE34F913B13","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"201E9740-0664-41D0-A8AE-2FB63A4894CB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":136.5414767547858,"width":1.499394369457377,"x":363.9779831857824,"y":652.6982680036463},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5456073C-F6CF-49E9-8B76-9D7F0C591003","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"458E66B1-73F8-4D15-8150-74D7C4561D20","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":0.7496971847286886,"x":363.9779831857824,"y":463.640838650866},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AF15C6D5-721B-4BCD-A517-5C6BEB130C61","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"634365FC-075B-4971-A348-4D1D07C18A67","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":59.22607759356708,"x":365.773922406433,"y":463.2657247037374},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A4D0DD02-0C5E-4919-8D47-FBD4FF9E0D60","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"2FC51DF3-024B-4A1D-B7C5-9D265EA128E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":308.8752401082173,"width":69.77119416590659,"x":174.9513108999078,"y":273.192279672418},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B0122D4B-A448-40B0-8C58-9A7D9F0A9281","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214468, 0.16551566224734071}","curveMode":1,"curveTo":"{0.98903615697270364, 1.3552527156068805e-20}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270364, 1.3552527156068805e-20}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119008764, 0.8378363273372309}","curveMode":2,"curveTo":"{-0.0036902158117900589, 0.16216367266278717}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.376865005542089e-05, 0.50000000000000933}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270364, 1.3552527156068805e-20}","curveMode":1,"curveTo":"{0.99816007339701507, 0.83218232891400512}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999989}"}]},{"_class":"shapePath","do_objectID":"0AAB30B0-7969-4CD7-A921-E0A76691C87A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":346.4140021264661,"width":42.70527774559167,"x":178.2536427526722,"y":362.9088202776448},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A808193C-2F99-4588-8A0A-E8A135DE2E23","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99282591104102025, 0.16551566224734071}","curveMode":1,"curveTo":"{0.99140296751608004, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99140296751608004, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0029128490187179177, 0.83787232606810791}","curveMode":2,"curveTo":"{-0.00289593074201837, 0.16219967139366409}","hasCurveFrom":true,"hasCurveTo":true,"point":"{8.4591383497849108e-06, 0.50003599873088633}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99140296751608004, 0}","curveMode":1,"curveTo":"{0.99855726603030615, 0.83218232891400523}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999978, 1}"}]},{"_class":"oval","do_objectID":"2E976E2D-1669-4B50-A7A0-328936CB6707","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690102,"x":9.74606340147306,"y":417.126709206928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8297C94C-928D-401E-8A69-4457C2193E06","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"F8B57D22-3F90-452F-8631-79BEC6CDE07E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690102,"x":9.74606340147306,"y":281.3354603463993},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3ADD04A-5326-4C46-8D9C-673720FBF1C3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"2FB80FE3-E640-4132-AC14-802E247EE74B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.52780309936179,"width":91.46305653690104,"x":317.8716063249675,"y":731.4721969006381},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"994E4F75-4EDF-4E1B-AED0-C8419A3E8414","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"122FFDF3-4364-44D0-85C8-0A2CE4DBF84B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690102,"x":9.74606340147306,"y":595.6809480401093},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA474233-0E8E-4F49-BA4F-965A5F8DCDAD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0A41C24E-6BE9-4AF9-BF0E-AAA7ACC9449E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690104,"x":317.8716063249675,"y":595.6809480401093},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A62D2EB2-2254-43BD-B590-05BAEDA72BB4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"1F58FA08-46D7-4DE7-9C20-9136080F1658","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690104,"x":317.8716063249675,"y":416.3764813126709},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10DBADD8-A288-4B4C-9EC9-2441227656A8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C8F74373-1F56-4990-9EB1-1F91FCA20817","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":28.98829114284295,"x":41.98304234480702,"y":441.8906107566089},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D2B19C6B-BCE6-495F-9688-E5053311F5D1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {28, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"67E03641-5C4B-4267-A954-8549F08DC9E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":26.98909865023313,"x":351.6079796377588,"y":441.8906107566089},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4690AAB9-3338-40B1-826D-F573AFE8DFD5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {25, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"451B1A58-BBE2-47E1-BF2E-71E0DDB549CE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":28.98829114284295,"x":41.23334516007833,"y":619.6946216955333},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32FE3AC1-9AE1-4095-BB1F-54556944E8BE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 8}, {25, 27}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"13C698E9-FB01-4255-AB10-D86E4C33D621","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":28.98829114284297,"x":351.6079796377588,"y":619.6946216955333},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B13E6EF0-4B19-4307-B7CD-E1E67BF363F2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {27, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"AC3892CE-24B0-43E1-9338-F9DFEB625F9E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":26.98909865023309,"x":41.23334516007833,"y":306.0993618960802},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5AF7AF9A-DA79-44CD-A948-1D8B38D20CE5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {24, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"89BB4052-7FFC-4E33-99E9-0F6EB12A7903","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":24.98990615762318,"x":353.1073740072163,"y":755.485870556062},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3638287C-8A35-4C7F-ADA2-47E6599CB9CE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {23, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"404E3229-9469-4DB1-9A8D-23CD9C1A9DA3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.26800364630822,"width":47.2309226379079,"x":0,"y":519.1577028258887},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"21E30F49-FC7C-4AF3-95F7-E5BDA0DF2771","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"AF8E9950-4F18-4A29-94B4-C52844C600F2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.26800364630822,"width":47.2309226379079,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4CCA3E60-1C2C-4294-B475-8117E53FA60C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"B8582557-A1AE-4E05-8B51-3F18AF8D8BB9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19.99192492609858,"x":13.49454932511654,"y":9.009115770282641},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"40C8B235-F06A-42F0-B6BB-C7044782A088","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 8}, {15, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"3E3F233E-ECE0-4983-A12C-1AB84D004F65","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":291.3384989364935,"width":183.6758102585314,"x":122.9503382955068,"y":-2.843034562287754e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57958608-23A4-4B65-90B0-F6D5B670AE1C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"2F5821C9-A7CD-485C-8EF6-B1FDC42E9F27","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":127.7888179884533,"width":23.2406127265896,"x":0,"y":163.5496809480402},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8E1D9FA1-8493-4943-840D-2C61FDC6C5A0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"8A8D6DC2-CD0A-4245-A270-331950D9DCB4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":82.52506836827708,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B51FC69E-CA7B-4004-A441-3DD7366B4357","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"66EE6687-B552-46CE-8AD6-157E02567755","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405806,"y":81.78182923123666},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5D962A87-F993-42CB-B5BB-EECD259E38FB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 9}, {13, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"9C9A00A2-5A24-4F0E-9C5F-91034A1AEA88","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":291.3384989364935,"width":23.2406127265896,"x":32.08703950638836,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"762EAEC4-0463-453E-B82D-4450141E4EB3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"C166549D-A8A2-4423-8A58-2BF2B652A1AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":246.0747493163172,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FE08246F-A649-48BE-8A6A-D678CC6AB9F1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"FB429ED0-15C1-4E45-853A-3211E312DE3B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405807,"y":245.3315101792768},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"12850F16-7866-4924-B054-CE91BCD69728","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 9}, {19, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"0E583DB7-9ACC-48A3-A130-DEBB0E4C7D60","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":255.3275600121544,"width":23.24061272658959,"x":64.17407901277672,"y":36.01093892433908},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E5B84252-ABBA-4535-B275-02F9D146DC93","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"2014A33D-97A3-4653-BC3C-812BFA2028E2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":210.0638103919781,"width":23.24061272658959,"x":0,"y":2.843034562287754e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"51BD53C2-702D-474A-9240-319C7C62EA61","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"2BC248B9-DF08-4A28-9561-AA8F0386FC0F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870843,"x":0.6247476539405804,"y":209.3205712549378},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"43A833C0-F5F9-435C-B3B1-E0D242669687","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 9}, {19, 29}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"ED45C9D2-D535-4BF8-9B12-A9ADE181C2EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":211.0641142509876,"width":23.24061272658959,"x":96.26111851916508,"y":80.27438468550591},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AFBC0BBC-CD26-4D3A-8974-9CE4D80253F6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"1EC8B174-EA2D-4C16-9770-09C770F18E77","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":165.8003646308113,"width":23.24061272658959,"x":0,"y":2.843034562287754e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EFB564A5-F3AF-4E7D-9461-D276B0BB854D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"4DCD89A3-E8F1-4ADA-855B-3C55D602B1F4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870843,"x":0.6247476539405804,"y":165.0571254937709},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32BBEB10-945A-4D6C-B938-CC2124BCE350","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {20, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"035B9097-095B-4F78-A257-880FB940C9DD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":127.0385900941962,"width":23.2406127265896,"x":128.3481580255534,"y":164.2999088422972},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52CB4634-49A8-4925-9272-CAAAB7ED14AE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"6F77DCC1-B82E-4995-9D43-7E70E32D6956","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":82.52506836827708,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FA2D70D7-5F7B-4FC5-BBE6-217EC0E942C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"84B2FD02-725D-4CBC-8D5E-97DAB24DC3C1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"5","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405807,"y":81.03160133697958},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"76F60171-D24A-4445-B124-F88EA03EC01E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"5","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {19, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"B138AD9B-DFD3-4D52-917A-7866A321622F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":98.52993011242776,"width":23.2406127265896,"x":160.4351975319418,"y":192.8085688240657},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D9F28CD6-733F-41B0-AAE3-E37480D5C446","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"7B50DADC-218E-4111-A756-53B7D5A6EA48","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":54.01640838650862,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7013BDFF-2724-477F-B051-754B5716737F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"76F80BF7-AD86-4BC3-BE9B-1D125EEB2A88","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"6","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405807,"y":52.52294135521113},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AD1C9907-F524-49D1-9345-F12BCE0C7619","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"6","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 9}, {19, 29}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"group","do_objectID":"99E9889B-FBF4-4857-9CDD-E939F357CBF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.2309226379079,"x":371.8498036254337,"y":522.908842297174},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"49FC20FA-F868-4C41-BA50-ACAC68C902F7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"5A7B6A87-EE65-4C92-AC42-910EFBB6BE70","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.23092263790789,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E2AC4EF7-7AA6-463D-B05F-B95D5094FBD0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A8087C40-A089-4174-AB34-027EFDFFB24D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19.99192492609858,"x":13.49454932511654,"y":9.009115770282584},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3C23A17-CF75-4D7A-A480-A6BDA722CDD1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 8}, {15, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"7F5718BE-A2C7-4FB3-AE3B-A9DCDFB15723","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.23092263790792,"x":219.6612751255082,"y":560.4202370100273},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FD8BF6A1-F8EE-4DDD-B7C6-579BF4467741","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"48945619-C785-4867-9DAA-AEC3051C4445","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.23092263790792,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90D28A7D-2BF1-4E8F-9F0D-77D0CAC84FE0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"1C0BF646-4739-4B07-B436-00B323C768A2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19.99192492609859,"x":13.49454932511655,"y":9.009115770282584},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B2A0726B-ACF9-469F-B2CF-F73FF8458DC1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 8}, {15, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"rectangle","do_objectID":"092E99C1-F6B3-44F3-8A6D-B15F0E586D37","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":127.1636280765724,"width":183.6758102585308,"x":122.9503382955063,"y":290.338195077484},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5573A83B-20DC-4A06-B915-481A0AEEAAE2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":1,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":0.9326139616824488,"green":0.9326139616824488,"red":0.9326139616824488}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000036, 0}","curveMode":1,"curveTo":"{1.0000000000000036, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000036, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.500000000000004, 1}","curveMode":1,"curveTo":"{0.500000000000004, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.500000000000004, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"group","do_objectID":"ABF22751-C94D-4366-AE18-00299F825844","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":147,"width":256,"x":617,"y":422},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C2D298F3-EC3D-4E4A-AD18-CC1C8EA2D3E0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"0A660644-7F0D-48DC-8A04-9976F3307167","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(1) Embedding","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":256,"x":0,"y":105},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A56CD294-1EFD-402A-8B22-D99F7C271860","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(1) Embedding","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 7}, {252, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"ABC65BF8-65C0-4B0A-BB70-889D7575117F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":210,"x":23,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3FA26F96-D8AE-4CC5-A38F-2E16C261DA4D","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":20}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0023809523809523829, 0.25000000000000011}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]}]},{"_class":"text","do_objectID":"3F62C4B2-2B5D-4F21-B12F-95D9605AB498","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(2) Processor GNN","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":395,"x":1353,"y":507.8760330578513},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C25BC2ED-246D-4137-8497-916C4E7C4171","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(2) Processor GNN","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{35, 7}, {324, 35}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"C42F8083-0B60-44EE-8CBB-46615176D3EA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":401,"width":343,"x":983,"y":274},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DDE6339F-B874-4C07-BEEE-5E0DB7ED84BD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"46BB867E-5AD1-4F99-890A-03BB396FBA74","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Latent Input Represe","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":269,"x":37,"y":317},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69856A0B-11BE-4E73-B0AE-990771E04A89","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Latent Input \nRepresentation","attributes":[{"_class":"stringAttribute","location":0,"length":28,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {264, 77}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"E54119EE-4B61-4015-AFE2-CE15FCB6175C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"37CD1906-FAD2-40D3-8346-51CC5BE013FE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"D32BB197-CCC0-4309-BB29-4D3A119CF98B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"25FD36FF-3B34-4781-840E-AF86A6811F94","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"A811F762-4B54-403A-A3B2-9DED05129D80","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":162,"width":241,"x":51,"y":46},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EE1DBBA1-8C01-4FA2-B622-5BA7A2D290F0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"FC9CF136-DE90-48BC-A1FF-549DA1B6D22B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":25,"width":182,"x":30,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BB15F538-A771-4C69-8275-4859DF322A10","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"AAEACA7C-54D7-46DA-88DF-E833BF517BD8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":103,"width":36,"x":176,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C93A7366-BCA6-4DBC-A20C-BAE69F2A4A12","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"DA7311DD-CBD9-47B9-A7F5-FD7A9A4FA0A6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":146,"x":30,"y":55},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"372062EA-AC8A-46C9-91E4-8E9C5B964EA9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"293726F3-E653-454E-B551-D01B7063A703","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":0,"y":25},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4C54C984-FA5C-4906-8D1C-88B861579165","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"8FCFD13E-33FF-4182-93B6-A8D9AE1B17CC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":146,"y":102},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32486793-BC29-4CD6-B887-939E5B99216D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E13AC8D7-EBD7-4BB0-9147-4C0689F79902","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":181,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2DE358E1-DE30-4CB3-B7EC-991D6FF3A88E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]}]},{"_class":"group","do_objectID":"3F5B1241-95BA-4256-9883-F38D6A85373B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":403,"width":485,"x":1699,"y":270},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F0CE21E2-20BD-4F17-ABFB-57903C412567","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"A8A04802-996B-4010-9192-704A40696F41","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Latent Synthesis Out","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":485,"x":0,"y":319},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B03D7FF5-DFE6-48F3-80F8-FDB2A5FBEA88","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Latent Synthesis\nOutput","attributes":[{"_class":"stringAttribute","location":0,"length":23,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{97, 7}, {292, 77}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"41D8CF0E-7AEC-4625-A1C8-C3B0D59269E4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":71,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5D59FAA2-72DB-4E9C-B733-F2C94FE4126E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"701DD707-024C-4936-90AD-9A7E70814C0C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4B8AC5C1-3DB4-4E86-9D2F-DD680A0F7050","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"0611370C-4387-45D9-B3E6-42EE967F3220","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":162,"width":241,"x":51,"y":46},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6CEF152E-50AA-4344-A7C1-5B9F2BDED8A7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"1B8F1526-6A92-4982-88AD-E428F002C08B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":25,"width":182,"x":30,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8F47D2FE-73CA-4333-8DB9-A5217F0264AF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"8055D935-3028-4D39-B234-BA17987B5F07","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":103,"width":36,"x":176,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9085F9FA-10DA-4DD0-A6F8-EED41907B974","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"A97CB5AE-FF20-4E41-B6FB-4A42E4E33C8E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":146,"x":30,"y":55},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7C50602B-3296-422A-B7C8-6F4366054041","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"A00821C1-9955-45AE-B169-71A95C75286F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":0,"y":25},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16F60D91-5B98-4A8C-8531-E9EB07E91C61","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"EDAC3133-FE4C-4280-B5C8-82928908148C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":146,"y":102},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7482B91A-DCA7-41C0-9C38-6071A53EBBAB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"6044160C-0769-4BDE-9DC5-12353BB8290E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":181,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"80491ED8-979E-4FED-A21D-24C5D80FFF07","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]}]},{"_class":"text","do_objectID":"AE961CF3-3F76-4898-A097-99C4F260CC95","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(3) Decoder Network","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":395,"x":2131.5,"y":458},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6FD36944-67FB-4AF2-AAD5-D04ACAB9FDCC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(3) Decoder\nNetwork","attributes":[{"_class":"stringAttribute","location":0,"length":19,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{97, 7}, {201, 70}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"shapePath","do_objectID":"73834FA4-1973-45B9-AC46-7B50537670F6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":210,"x":1445,"y":421},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"67D3C4DD-BD8C-4585-84E6-84150A8A0F9E","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":20}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0023809523809523829, 0.25000000000000011}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"570EF8DF-77D3-4640-AD4A-06B6E07D4BB7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":329,"x":2184,"y":421},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B31AC48F-58D7-422E-9B9D-2364DB797B09","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0015197568389057777, 0.49999999999996092}","curveMode":1,"curveTo":"{0.0015197568389057777, 0.49999999999996092}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0015197568389057777, 0.49999999999996092}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0015197568389057777, 0.49999999999996092}","curveMode":1,"curveTo":"{0.0015197568389057777, 0.49999999999996092}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99848024316109452, 0.5}"}]},{"_class":"rectangle","do_objectID":"B27EE6DB-3C3D-487C-A576-BECDEEDC9BCE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":79,"width":63,"x":2742,"y":379},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"365E4A5E-A163-4C0C-B079-B7E685A7F3D4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.7568627450980392,"green":1,"red":0.6666666666666666},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34965/new/figures/pages/D3C15514-8F9A-4089-BAE4-F507E02C6B90.json <==
{"_class":"page","do_objectID":"D3C15514-8F9A-4089-BAE4-F507E02C6B90","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DED26A81-4E8F-4413-A343-D1324B0ED833","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"F6098229-3541-4BF1-8306-8145D9F55E8D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"synthesizer-overview","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":378.0000000000003,"width":731.5,"x":217.5,"y":216},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"94F7C309-0570-4C5A-8D70-8A94B56E0260","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"78E6BA01-1558-4BD8-9DE7-A085E197F858","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":142.5000000000001,"y":42},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"004295EA-F0FB-4046-AA71-6A9C122B1F7A","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"F162123F-B23D-434F-B45B-AB33AE471B08","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":116.5000000000001,"y":277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7B886380-8934-4041-AA4D-5B36778993DA","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"027A8E8E-FD9B-4280-9E87-6FF191F4CD65","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":353.5,"y":277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F2D7FB36-F365-424E-B47A-2C31DA213C75","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"0C2E7485-3C64-4BBC-B40B-388A3848C95B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":342.5,"y":42},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ADC1DFB7-1924-4DA7-8B2F-6EF585F9B0C1","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"7F8D44E8-3022-4D1C-B629-085304899BCA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":538.5,"y":42},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4F3A147A-5D79-45D4-B0C4-E85368B39A09","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"group","do_objectID":"05ECDE98-6176-478F-88EE-F88C168AE131","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":87.00000000000003,"width":64,"x":230.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"997D9CD8-2404-4AAD-8B32-1BE64BC77CA9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"ED0B7353-A341-4A93-887C-E66D0EE7336F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.2409972299168999,"width":42.14634146341463,"x":14.64915572232644,"y":29.04016620498612},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1949981F-4158-40E2-A31B-D850C9DEC798","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549854, 0.75000000000000011}"}]},{"_class":"shapePath","do_objectID":"AE7B165E-DED2-453F-835D-CA94511441C9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.32825484764543,"width":0.120075046904315,"x":7.384615384615358,"y":36.51108033240996},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0D272F96-A476-43E1-944A-AABA66FB46E2","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.3474576271186469}","curveMode":1,"curveTo":"{31.999999999999989, 1.3474576271186469}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.32485875706214756}","curveMode":1,"curveTo":"{31.999999999999989, 0.32485875706214756}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"1B4515F7-D68A-479F-93B9-D5651415ABED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14.45983379501385,"width":0.120075046904315,"x":7.264540337711082,"y":14.70083102493078},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FFD8FA98-B0DE-4371-98F0-DE51226207D9","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 1.5125000000000037}","curveMode":1,"curveTo":"{31.999999999999972, 1.5125000000000037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999867, 0.99999999999999656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 0.0041666666666676788}","curveMode":1,"curveTo":"{31.999999999999972, 0.0041666666666676788}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"D20B4A2B-D20B-41F2-9D60-C3A4C27ED8E1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14.45983379501386,"width":0.1200750469043115,"x":56.97560975609758,"y":57.8393351800554},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"34635C9E-BB26-4495-B774-BEEE2C1ED6B9","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 2.0208333333333393}","curveMode":1,"curveTo":"{29.999999999999964, 2.0208333333333393}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 0.51250000000000151}","curveMode":1,"curveTo":"{29.999999999999964, 0.51250000000000151}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000045453, 0}"}]},{"_class":"oval","do_objectID":"31C60889-D13E-48F7-BFF9-5C21144205BF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":0,"y":21.81024930747924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"72205E59-665C-4390-AFFE-DED51D865570","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C53E7B3A-1C0D-4917-A4B7-189386E6F7FA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2A0CF06C-D608-4CBA-93FC-980903156C8E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E5F3A418-1FD3-4D5C-924B-D6C4431E6247","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":49.35084427767356,"y":72.29916897506928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DF80FEE6-2CDD-42A3-8079-A3032D10E261","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B223BDB8-DBA3-464A-B0A5-868940A8D9CE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.64915572232645,"x":0,"y":50.48891966759004},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C71DB0F7-3E79-4191-95CA-0D300862EB83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"CDEDC8C2-30F3-436E-B964-F4ABFED948BD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.64915572232645,"x":49.35084427767356,"y":50.48891966759004},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2111EF47-8605-4CE3-89D9-FB3C7D2ADC0B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"BE8CFA79-A2A1-485A-ABD4-938CC5DDF3A2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":49.35084427767356,"y":21.68975069252076},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD8010D2-6C1D-4B56-93F4-4B7E98448ABF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C80240C3-A02A-4142-B0D6-C3A803563E80","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.003126954346467,"x":5.163227016885571,"y":25.79916897506928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FA66EB6E-FE46-4F2C-B40E-5C1AC058B98D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"485D45EE-E935-4D08-B2D5-9AF51A4EEE39","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.00312695434647,"x":54.75422138836774,"y":25.79916897506928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06219BF5-68BC-49B1-BD3B-4130E089A439","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"CA8DA48E-823D-4EB0-8096-DE4CA05A1CC7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.003126954346466,"x":5.043151969981238,"y":54.3573407202216},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"89DF3FC3-0564-4C53-A191-C90C0487F4D1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 6}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"244EE16D-9F32-4849-8DBD-B8C74BA65B7E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.00312695434647,"x":54.75422138836774,"y":54.3573407202216},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA809FDD-5175-48F8-9992-572A8F094B53","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"39F127AC-B47C-43B6-92A5-8174102C8D54","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.003126954346466,"x":5.043151969981238,"y":3.988919667590039},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3B3403A1-FC99-43FD-A8AA-0FFB3226B4BD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"EEA592CB-DE4D-4E8F-B9FD-A4CE2F975004","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.002501563477175,"x":54.99437148217635,"y":76.16759002770084},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"418CED24-84B6-47BE-B298-2BAA9CF52338","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"1A98CED6-5774-443B-AD57-F1EBD4DA1A94","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.002501563477173,"x":2.641651031894924,"y":39.65650969529088},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D192B1BC-DF2D-4C1C-B321-03ABD7ACA060","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"ABFE6F93-BC2B-4A33-8706-6E99A3B19662","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.002501563477175,"x":30.37898686679176,"y":21.46121883656508},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EA6C2F26-3ECF-45FC-9F02-74708961B841","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 5}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"text","do_objectID":"4F61F8FF-EDE3-49D0-9195-8A25F2ECB3CA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Configuration","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":136,"x":408.5,"y":109.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"44FC39FE-E93C-415E-8433-B74E751E43E2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Configuration","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {134, 20}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D19740A1-4594-42C1-9444-AC1D91721B0D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Forwarding Plane","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":113,"x":209,"y":97.00000000000014},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"14C6A172-D6A1-4945-9212-C8E6B9C6BECB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Forwarding\nPlane","attributes":[{"_class":"stringAttribute","location":0,"length":16,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {110, 40}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"10871818-4A65-4BB2-9189-2EFE0F1B1297","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73.33890789464236,"width":125,"x":0.5,"y":7},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F9C69489-D50B-4B86-9FF9-77F20387D505","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"D6C0B9D8-FFC0-4180-AFDC-6C7B9FE2AD88","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73.33890789464236,"width":125,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BFF4C3CD-FB62-444C-BC3B-3BA389377B32","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"C7AA630A-EB7C-418C-8160-7E9C8BEE44C2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73.33890789464236,"width":125,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D129A7F0-AEAD-4F60-9016-FAF46305DC87","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9488326362941576,"green":0.9488326362941576,"red":0.9488326362941576},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":2.5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"3B625BA4-0573-49CE-BD61-7CEF47431D6C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fwd(A,B,N1) not fwd(","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":50,"width":110.9154929577465,"x":5.809859154929575,"y":4.957336936947254},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA01EDA7-D03E-4E2C-8B5A-16AA96C6FD64","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":8.925000000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1487500071525574},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"fwd(A,B,N1)\nnot fwd(C,B,N1)\n\nreachable(D,A,N1)\nisolation(A,B,N1,N2)","attributes":[{"_class":"stringAttribute","location":0,"length":67,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":8.925000000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1487500071525574}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 1}, {109, 49}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"75B5BED2-7854-49FF-85F9-E5436678A42F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Specification","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":129,"x":0,"y":109.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8D22CBEC-7386-4629-9626-4663051C74C5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Specification","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {127, 20}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"4535937F-5752-4679-AA51-2F6547953F44","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":108,"width":136,"x":198.5,"y":224.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A18F0D02-075E-4E0C-9894-36ADDC45B636","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"52702118-7178-4C1C-B8C0-3087A72440C0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":108,"width":136,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E127A9A0-289D-46A1-96B8-7854D7C3DB5B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"2CCE8FF8-68EC-40AD-813D-E8C96A800E75","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64.79999999999997,"width":95.5,"x":20.49999999999999,"y":18.08372093023256},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5B554E45-194F-439A-BFA4-A585512E1F6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"B3C2C307-9BE2-4C4F-8471-00AD0FE40234","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":9.999999999999998,"width":72.12033195020747,"x":11.88796680497927,"y":12.00000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"00CD555E-3B27-4686-8271-79E53E340B36","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"366122F2-8D0E-4A30-984D-BE223B327E54","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":41.2,"width":14.26556016597512,"x":69.74273858921163,"y":12.00000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"79CF203C-EAE8-4074-99D1-C231729D2C89","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"28B676B4-6AA5-4F1D-9F46-629A0A4DF8AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":31.2,"width":57.85477178423236,"x":11.88796680497927,"y":22},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C14C62F-92BB-4BD2-92BB-B26F7562562A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"AA841CDB-CE05-4070-8F2A-D80B9BB5F78A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":23.99999999999999,"width":23.7759336099585,"x":0,"y":9.999999999999991},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"619FE199-656F-47A2-925B-1727269DD568","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"50AD97EB-C868-402F-BEE6-A2E3050D022F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":23.99999999999999,"width":23.77593360995851,"x":57.85477178423235,"y":40.79999999999998},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C59FEF71-19CA-47B3-99B8-E8C303325FCA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"13A21D33-3A9E-4F7F-AB8B-A267CFC0D7F1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":24,"width":23.7759336099585,"x":71.72406639004151,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C35B3FA5-96AA-46B6-813D-6BE41FC87DB9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]},{"_class":"text","do_objectID":"B1527AF6-1285-44FC-BC61-34211001B0B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Learned Synthesizer","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":344,"x":93.5,"y":354.0000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7A02B0ED-02A5-40E1-8191-54EBC1813848","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Learned Synthesizer Model","attributes":[{"_class":"stringAttribute","location":0,"length":25,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{39, 4}, {265, 20}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"FC6BF989-3D74-4686-9A3F-C57D63C05602","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":18.5,"y":246},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"914EC539-62C5-434F-81FF-418BA8B14D1B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"F5A951DA-0268-464D-9C7C-E6302B87A324","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"330584C9-F3FC-42D0-95D6-39CA883C427C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"767A947B-07DD-410C-9D44-9ADF52016AD1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Input","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":41,"x":25.5,"y":22},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"600B13E8-2680-4AE4-83DC-874411C1A0A3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Input","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 3}, {39, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"8C21BEE5-7444-4B6B-B66E-25F6E1559599","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":441.5,"y":246},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"78379250-D883-48AB-9A05-4CB8928955CF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"2ABB1A07-7793-494F-99B5-ED240648A49F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A1226A1-2FF9-40EA-9572-D73A1A625E3F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"6AB76526-FD78-4E31-8A89-AB2504493A3A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Output","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":55,"x":17.5,"y":22},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87B5E70B-22AD-42D6-95EC-8E889788B66E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Output","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {54, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"shapePath","do_objectID":"53706BF6-9291-467A-8E70-8339745564C6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":75,"width":1,"x":67.5,"y":155},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ACA7974A-2B85-4278-A038-3E71A7F39B1B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[10],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999994, 0.0066666666666666723}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99333333333333318}"}]},{"_class":"shapePath","do_objectID":"120855D3-9A11-4563-B15F-4AA773CD12A7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":75,"width":1,"x":485.5,"y":155},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"58348DCF-2201-45D6-A155-005F46628222","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[10],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999994, 0.0066666666666666723}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99333333333333318}"}]},{"_class":"group","do_objectID":"FC5C407A-2AE1-4BBF-82E9-AFB575D687FC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":101,"x":630.5,"y":3},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10CB09A7-0716-4C8C-A9B1-8FF446DB3C9A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"687BB489-3260-4D37-A479-420DE39AC933","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":101,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"04B68A0F-E95D-447D-B36F-536F2CB7ABA7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"76EDAFBB-221B-467F-AC7B-B5941FD3D18E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":101,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8B49B36-11DA-45BC-9DB9-2D4DD73B789B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A82205FA-0E89-4623-B55A-000F57AB7751","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Generative Process","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":86,"x":8,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A5FCA2FA-176D-43A7-B74F-A0F899C8457B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Generative\nProcess","attributes":[{"_class":"stringAttribute","location":0,"length":18,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {85, 32}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"52B80EDC-09E4-4F05-B33A-93EB55F28A4F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"simulate","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":62,"x":348.5,"y":59},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D4733F0F-37D2-47C6-99D6-F00A3998BFE5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"simulate","attributes":[{"_class":"stringAttribute","location":0,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {61, 13}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"23A6481B-53E5-46D3-8661-5270AEA8ECA7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"extract","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":50,"x":158.5,"y":59},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ED8B1CC2-B5AE-4FD5-89A5-6BF94472A988","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"extract","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {50, 12}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"997BA4A6-5424-4F55-A4D5-653924D84216","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"supervise","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":71,"x":79,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"82E63866-B9E9-4BC5-821F-3B21D8623334","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"supervise","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {70, 16}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"C4F6D8B3-6156-4571-BECD-072E0A390524","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"supervise copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":71,"x":407,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8DC9CE14-3708-4F06-A069-15439CC768E2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"supervise","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {70, 16}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"F1E43AA6-3F92-4DF7-8F24-199F37A0121B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"sample","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":54,"x":547.5,"y":59},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3419E4D6-2596-43B1-940E-60A59E2EAFF7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"sample","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {53, 16}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"A42C9879-9716-421E-9B8C-888C3D50A335","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":87,"width":67,"x":446.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"60062AF1-B91B-415B-A5C8-191E9A2C6C6B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"25632F0D-CF51-42C0-9E2D-E70B291162D2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.120498614958457,"width":49.83611054182205,"x":7.378647434590128,"y":29.16066481994462},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7489E3B1-F8A2-474F-8835-EE49A8A4CBA0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"5EA25E0F-E70F-4431-8245-C0EE6DFAEEAC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515236,"width":49.71514910846813,"x":7.378647434590128,"y":29.28116343490307},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B2AEB844-A6A2-4F8B-BF2A-07358CAEDF8A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"F4D5C7E1-6447-4DF7-8CF0-2CC63D421FBF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515236,"width":0.1209614333539362,"x":7.439128151267157,"y":29.28116343490307},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"252458E2-0557-481C-A0F5-B82631AFDA1D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"99C686A9-3487-4F33-BCD0-EF1AD2F6E245","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.93074792243769,"width":0.2419228667078741,"x":7.318166717913213,"y":7.350415512465386},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FEDFD1CF-3DF4-4C9D-A28C-EF913E4A6C1F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"A8125BA4-58D1-43DE-BAA8-1813460ABD39","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.9307479224377,"width":0.2419228667078883,"x":57.15427725973529,"y":59.64681440443214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"375549D6-C87E-4D38-935C-76ECE5F67BD1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"83D7AF51-B116-439C-A882-81939CF045B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515236,"width":0.1209614333539477,"x":57.15427725973529,"y":29.28116343490307},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3C6DE9C9-5710-4D59-88FA-50DBCFEB206D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"022756EE-2E95-4865-9154-8F5E0DC9ACCC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515238,"width":9.555953234961038,"x":57.44404676503896,"y":29.22091412742385},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B53ACB87-297C-48A3-AC6C-8D0A38437698","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"656F5745-3AF0-458C-AD42-ADB241CC7213","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":49.8361105418211,"width":11.20637119113568,"x":26.68088303185171,"y":-1.420825354013065},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"71AA0EE1-33BD-4176-B9B8-3D515F055F23","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214502, 0.16551566224734077}","curveMode":1,"curveTo":"{0.98903615697270397, 1.0842021724855044e-19}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270397, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119010811, 0.83783632733723135}","curveMode":2,"curveTo":"{-0.0036902158117898569, 0.16216367266278722}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.376865005562472e-05, 0.50000000000000955}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270397, 1.0842021724855044e-19}","curveMode":1,"curveTo":"{0.99816007339701551, 0.83218232891400556}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, 1}"}]},{"_class":"shapePath","do_objectID":"9A1BDABE-58B4-476D-B774-9CB03055EFEF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":55.83717495289568,"width":6.918904577222812,"x":27.19182899995313,"y":13.02320879295574},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6CF3CD87-AD4F-4121-B226-187A8BCD447E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9802199138122426, 0.16551566224734077}","curveMode":1,"curveTo":"{0.97629663578704295, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97629663578704295, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0080724842978494755, 0.83764156143898683}","curveMode":2,"curveTo":"{-0.0079432307246380431, 0.16196890676454256}","hasCurveFrom":true,"hasCurveTo":true,"point":"{6.4626786605730124e-05, 0.49980523410176497}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97629663578704295, 0}","curveMode":1,"curveTo":"{0.99602215662088656, 0.83218232891400568}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 1}"}]},{"_class":"oval","do_objectID":"423167CF-C146-46E0-A011-948FDC0A8753","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":0,"y":21.81024930747924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4DF986BC-37D1-419D-9526-CE32FC699339","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E7E8F773-F452-49B4-93A6-39641B0BA46F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"47BB2883-0049-4D06-92B0-D9DA3D5DC2FF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"70EF5516-6777-4BC7-BC22-757356B0726C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":49.71514910846813,"y":72.29916897506924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B917CC90-99B1-4A70-B822-9BF4562C14EF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"BD90912C-153B-4263-862A-15452F0753AB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":0,"y":50.48891966759009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CECDA711-31B5-44C3-B74C-B8868C47E08B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"879ECBEA-FE23-41B9-949F-FB174CC43684","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":49.71514910846813,"y":50.48891966759009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"86887F8E-B160-4E0A-9D48-8BF79EE6209B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"EBCE63E6-B5B0-4E8C-8755-555242172D78","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":49.71514910846813,"y":21.6897506925208},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A6744CD7-F509-45B5-8294-3F4A63235828","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"D702B85A-E8C6-4D35-8A86-BE063C2E1B81","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.838457334157483,"x":5.20134163421925,"y":25.79968928788012},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"198C8A66-BDE3-42B6-A74E-B565D1632FCB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"95A3744A-3C5F-4A53-8DA7-9EAEA053552D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.2336501673878,"x":55.15841360939528,"y":25.79968928788012},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C521D288-DF36-40AC-9658-4F2C3ED64117","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"6FFBA04D-3003-4A09-B3AF-680B092AAA29","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.838457334157482,"x":5.080380200865307,"y":54.35786103303253},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7430009F-93AF-4636-9373-B73FE384F3AA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 6}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"C1E18156-881A-4D32-A488-C58482F719DC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.838457334157475,"x":55.15841360939528,"y":54.35786103303253},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3CCD2323-67BF-4B91-B958-31621706B9A0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"35EDB716-D1A8-4CE9-8C99-FD6F03D23E9E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.233650167387795,"x":5.080380200865307,"y":3.989439980400884},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9045E273-3DB0-4DDE-AD31-51BAF476D17F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"2A222320-2B01-4603-A4D1-0DB3EDFAF33D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.2336501673878,"x":55.40033647610316,"y":76.16811034051177},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10E7B6CE-4727-468E-8189-0B0F5140C62F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"F1713D60-F958-48BB-9BEB-62117D995E67","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":3.628843000618115,"x":30.60324263854601,"y":21.46173914937597},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8B62110D-223B-4A09-990C-67C0989776B9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"FBB4C993-4837-4D1D-9353-36414863D5BB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":3.628843000618104,"x":58.66629517665954,"y":39.65703000810173},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C34CFD2-E9D4-4276-B2A8-B997019A03EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 6}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A5C8E4F0-A778-48B9-B198-7AE7C16EF40C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":3.628843000618112,"x":35.68362283941143,"y":41.70550646239537},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C9209EE-162F-4A33-A568-70E2AB3B6D14","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 6}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34965/new/figures/pages/EB0575C0-53E6-439B-967C-94B3938B0C70.json <==
{"_class":"page","do_objectID":"EB0575C0-53E6-439B-967C-94B3938B0C70","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A93366AC-776A-42EE-AED8-9F8A32167113","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"C1B932A9-31ED-4333-9712-8D0A7C76FB29","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"networks-all","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":1046,"width":4724.273333333333,"x":-449.7733333333331,"y":155.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"17459580-A3AE-43D8-A1F3-88F5EE12DABC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"75B65E67-8E82-4305-A411-31340AA71EF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":722,"width":553.8955528408449,"x":691,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"96ADCAA4-980F-451E-A222-CBFF386ED7B2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"5EBB84B5-B0FC-4A40-8ECB-5C04DA0A7F79","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":61,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7F50C57A-9C83-4131-B3F8-2B5397FB05BC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"7FADE731-0F3C-4B17-83EA-179EA9A36E18","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":61,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"41052918-CBA4-4D2F-B552-1B8515F577DD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"888A671B-CEA0-425C-B6CA-6CE9B501DABC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":61.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"728B81E8-76B9-4FEA-B770-375A4F040BB0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"592A9190-3EE8-48F0-A57C-97723AC2E2BA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":60.5,"y":61},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E1F345CD-B0CE-440E-BA97-A3FFB551EC95","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"BBFA7464-99E4-48F1-9CEC-723DD3C2E332","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":472.5,"y":495},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"01C7FC93-DB6F-49FD-8B57-6964D7AC4191","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"01D169AB-3097-42C0-84EB-61C64228D297","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":472.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8268C203-9AF2-4F24-9636-A4FFA3B5453C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"FE50EDF7-37D6-4F00-963D-97E65CB3CAA1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":474.8955528408449,"y":242.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B6FFD34B-50E2-4C61-8822-06CDFBFBA2CE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"B5FB44C8-9669-4C34-8447-1A1548C1F3F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":220.3955528408447,"y":-11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"007A5F13-007D-424B-B559-E4814DAAEEA6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"7DE3B443-83F6-4DD5-AAC7-E74651A87097","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":224.7723511495175,"y":108.6298457411079},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"729AA119-9B78-49A4-9E8B-8DF8B0982392","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"14069508-3418-48A2-9037-DE817F4C6AA6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"17752DA9-29B0-45E4-93EF-CF2135878C37","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"4E28EEB7-A820-49A0-9979-01FC7A15C660","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CF27646A-8674-4C62-8F7B-91739F8BADE6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"290ECCD7-4A5C-4E52-9EC0-EC097B1934AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CEADBECB-0076-4ECB-B477-FE4DA90A2BFD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A8D39E64-C052-426B-B286-EB7D7E61EAC6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A33D911B-FC50-4A73-BE1F-A9916952E5E1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A7056E76-9490-457E-8849-88DE4A609B81","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06D16552-F642-49CA-AE8D-6D0E90E95198","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A20A4F2C-D558-40E4-BE95-082A4C75D685","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC445377-3486-4A9D-BAEC-D3B7A570CC2A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"D0281684-3755-4012-B4E9-18719968E9EF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":43,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0A0919DF-C00C-41AB-8B2F-54F4107A00C2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"5B5D0FAA-EC09-4FA1-96E9-CD2AEF8DC9D0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":456,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"805A06E4-912A-40F3-B9E9-A1C1765EF3D9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"6C9F9DAE-2A14-4C63-B39B-9AA76DA6D5FC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57CAFCD5-0E72-47B5-9551-CDA0CCE8A06A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {33, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"97FDC07A-8BDE-49A3-9DBC-2D9CE911A798","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":456,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"25ED74AF-6B68-4232-9C72-70682D3EB9E1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {35, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"97C94A2A-01A9-47E0-90AE-C71024D033EB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A6682BA6-69F4-49E8-BC70-8B2588D52D09","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3B52272E-BC5B-4B90-A242-215CB90EEE2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0573A97A-3C8C-479E-9DA4-BADB79E60BCD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"CEBC59A5-79AD-4463-BCED-83F9EF4F8A16","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA22A8DC-6693-4A74-9B5D-0D889980070B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D989DA3A-0A1F-48AB-B705-9BCDD38AA82B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":485,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3CAE81AD-A250-4F78-A63A-70F7167B3E53","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"10B75492-F001-41E3-9F0C-702768A65A23","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":295,"y":346},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"858AEA19-F0E2-47B3-BC1B-73B5D944C07C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"text","do_objectID":"9C475A8F-FF50-4F68-9117-FFBF037FE9EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(a) Network","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":378,"x":772,"y":963.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A625D8BB-9A66-4650-86E7-51F9BC9D69AB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(a) Network","attributes":[{"_class":"stringAttribute","location":0,"length":11,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 14}, {376, 64}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"A2C16BC0-119B-40D2-A4D1-22DFFDCEAC3B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":712.7733333333331,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D8DB7835-36A5-4BB2-A4C1-C44BBB6AB169","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"4AECEB1F-D3DF-4E82-8FAE-45799BF9285D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":898,"width":733.0000000000005,"x":1543.773333333333,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"181F27BD-172B-46A3-8A25-E3E599A9AF73","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"241E3F57-678C-4507-A62C-FF83924A5421","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":61,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FAA11FF2-31A1-44B4-AE64-E8F161B79FDF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"0F48D376-4CE3-4EB8-BEB0-4CBAA99BB3B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":61,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B299116F-5BB3-4E97-9038-8B103C6EFD24","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"FE5C2CE4-0F22-4B91-B1DB-2664047D2750","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":61.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D1D37804-EC88-41B5-9B19-7A565A6EF753","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"2936EE15-CACE-40E7-A229-51714EB9B4A7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":60.5,"y":61.00000000000006},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CEF6ECD3-836D-4C08-BBE3-948A50A07B3D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"A0368F7E-2972-4577-B62C-5DF06043C42F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":472.5,"y":495},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1111A570-92F0-4AA7-80F3-F4F6A40FB968","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"DCE716B3-1933-4731-80BC-9E7446E7968C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":472.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"762F22D5-60A5-41BC-8FA5-3FEB558B64CE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"A7F8B2F9-889E-4235-B133-25B1D55F8BF1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":474.8955528408446,"y":242.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7804B00-5C6A-435F-957B-C56A80B2EF36","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"CFCE6F5D-94DD-4F63-B379-CF1FAE962E5D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":220.3955528408446,"y":-11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"205E4EC6-0B80-4A42-AE72-C4CE588F59D7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"843D7CD9-B905-4ED8-A960-1696533B7335","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":224.7723511495174,"y":108.6298457411079},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7B8709E0-851A-4C81-A6B9-CD877449BCE4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"A1ECE315-1094-4829-BAD3-DE5D5F0C9F2F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A2E8B80D-D940-42FE-A628-F8567FA85526","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A3D76173-6193-4CE3-AF89-3233E8797CE2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":2.842170943040401e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24BDB972-A23A-4AE1-8EA3-5A0E4C4F6936","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DCB766C5-D499-4DB6-B41B-971A4758035A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6783AA57-57D9-48A7-BB5A-2F6FD6F0D910","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C1D82E30-F28F-4F01-AC1A-F936CBF13712","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ACD0C524-B1A5-445D-95FB-5756EF2440E4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"30535F84-7915-4660-A655-36F0BAFB248B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA81834D-431B-4F25-88C4-BCE0055B293A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B4CA78C4-D173-4A79-B32D-44979742EEF6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1549F517-B02E-4F7D-9C8F-205E994B700D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"89E65D8D-A473-46A2-A28B-4F758A105507","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":43,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3062FF05-322C-4E97-86C8-4CED40A237F3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"42FD58ED-662B-4104-A9E4-9BD7A9B28316","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":456,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F22C7B65-0CAA-4794-AAAE-EF56453C9527","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"AD24CCB8-6C84-4FA1-BD69-B3CD2F1CB0E2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"09A22254-5581-4D67-A84F-423559568D73","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {33, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"BE21D810-C848-4741-B884-348093392214","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":456,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9B20CA32-136E-441B-BC3D-8F0E8F56AC0D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {35, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"592D5135-003E-413F-9600-91470B0CE103","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42,"y":33.00000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C9C3A33E-D666-4733-B83F-89D5BBB4062B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"436797A5-38BE-4A50-B4A5-D93E717D3668","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D0970D73-AAD4-482B-9C75-0709ABD5ACDC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"45152FC4-38CC-425F-8B43-4B35F6BDA4E7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":22,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8DBBD741-95B6-4555-8992-9CC13E0054C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"55D343ED-6DFC-4AF1-B0D3-30B9F186767D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"43F28D25-3FAC-4508-9DDB-660E0E74CCBB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8AD26059-F71A-4917-9381-739CC4C3562F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":485,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"112C91B2-C218-4066-986E-D192284E411B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4DE7CC2E-677E-442C-8B74-7EE9D7C358B0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":295,"y":345.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2C30BFD0-1831-49BD-9787-66791D47B7D3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4AFE121E-C59C-44F4-94C0-A00E1D2FD876","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Round 1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":251,"x":143,"y":820},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"63A3258C-0F6C-4376-AADC-806593AEFA9D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333333},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Round 1","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":1.183333333333333,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 13}, {241, 51}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"rectangle","do_objectID":"B1C11423-677D-4D7C-A313-E358258B07E8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":146.0000000000005,"y":42.00000000000009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4AF5BD4D-DF7B-4782-B67F-E74E8A3C7281","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"636DF482-E456-46D2-877D-F1E73BAFF698","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":197.0000000000005,"y":33.00000000000009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C04B295F-8F39-4683-AB9E-8344CB0CA10C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"1E75D1B3-5124-49CE-B4B0-E21005BA624B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":608.0000000000005,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"26D402A5-FEF4-49A3-AD56-52E676B52D3D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"triangle","do_objectID":"94DCDE97-3572-431F-B11E-4C7EE68D3FE4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":51,"width":51,"x":547.0000000000005,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"578AAA7B-9343-4137-B486-E38CC1B6B40F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false}]},{"_class":"group","do_objectID":"CD899597-1357-41CC-888B-012A03D64A70","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":898,"width":733.0000000000007,"x":2349.773333333332,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"208F50EC-EC39-4D69-A6BC-E0A11D51DAD2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"1A98B091-C98C-4A4A-984B-6E11F5C80313","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":61.00000000000023,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"08DFA38E-AD41-4D83-9FFD-3E0BD4D63D6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"770A853F-546F-4728-8401-0FF9175E3D5A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":61.00000000000023,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"873FF3FC-9C3B-4380-B38A-624E0A65BF02","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"393A44C8-D616-46F6-ADC8-E7B0601707D4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 21","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":61.50000000000023,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"00FD57CD-1987-4A26-B5F6-E0288F0DCE80","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"C5B529DD-B0AD-4328-B027-6C330CBA2B76","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 22","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":60.50000000000023,"y":61},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3BFBF773-8DE9-4649-876C-02159F20ED0B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"5B96EECA-FD2A-415E-90E1-4AF462F61D2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 23","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":472.5,"y":495},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52461240-7A73-4286-BEB7-692DAE2B6ED6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"206942B6-2A53-4194-8D85-5D69D16EF960","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 24","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":472.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E285FAC7-1294-4251-9792-F02C5F82092D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"455801AE-AE48-4B1C-93DB-B197C27DC9DB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":474.8955528408451,"y":242.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1DC84AA8-BDB3-42B6-AA90-D6615BAEC291","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"E9BA1949-40D6-4816-BD2A-73D51A03DB86","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":220.3955528408451,"y":-11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0D4803A2-B714-4BAB-90B4-176D82E9BAA2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"94BB026E-722C-4DC8-BECD-761029F3CAE3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":224.7723511495178,"y":108.6298457411079},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"74E4272D-7486-485B-A932-A9860A6C9C4F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"CD5C3780-4445-499E-BB56-65CD83FE0EF8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":2.273736754432321e-13,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6A30EFD4-3871-41AF-9767-546E988CD17A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"6A47D96B-97B5-4DA1-A048-C05193EAD6A4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":2.273736754432321e-13,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C21B9601-38E7-4F4A-A3AE-7824984A33E6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"AC7444EF-A751-47DD-B0FD-278E9EFECD0C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A06FEB3-EE98-4D23-8495-9DFFEB2FE857","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"84A3F77A-FE9E-4DB5-8E0C-4DDD254AB8CF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 21","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":2.273736754432321e-13,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"75129232-2066-4239-BBAC-401B6FCFBD31","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"F7D0D805-AC0E-41FC-B07E-99CAEA9C058C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 22","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"95446E28-A1C8-46A4-9528-02F1B046052D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"64217B4B-AD38-4201-82CC-79CFE8C481F2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 23","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"05083609-28D9-414C-A3D3-8A89AFEC9A6B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"2B2A7123-2B26-40D5-B950-4B664BADCE24","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42.00000000000023,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"07E52DC2-2670-46B4-BBF2-5DD279FDF0D8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"CF4154B8-6EC2-4100-91C2-0510167BC4D2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"05E47655-6FC3-439C-87EF-4B0CCA13E8DA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"278BAD75-98AE-42A0-8A32-5CBCFA225BEE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":22.00000000000023,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3BAAFC59-9F49-43D2-85EE-3AAD85C3FEDB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8C6AC53D-4EA6-45F8-811E-1BAB78BD4301","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 5","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DD63CB0E-905A-4884-B0DC-90EF49D5EB46","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3BAF9342-A19D-461A-9634-2E64A1BB575A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":485,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"67D2F6F6-7EB3-4F14-91DC-85B9417C6E19","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"418B9C93-93A9-45BD-A4EE-576F9171911B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":295,"y":345.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9236B988-52E8-4668-9C4E-9EB3EB075134","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"1DFDF1DC-EAD4-4D3D-A11A-FD81897A5D5C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Round 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":251,"x":142,"y":820},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D3ADF027-EFD5-4533-9F58-A4437422974A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333333},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Round 2","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":1.183333333333333,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 13}, {246, 51}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4C72C878-C62F-47F5-A732-7DA44D03E222","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":197.0000000000009,"y":33.00000000000006},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EC34D664-DCE9-4595-8E76-AAF149FD9B04","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3C84DAC5-4C48-46E1-A0D9-5CFCD3F56CFC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":608.0000000000009,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC8CFE3A-C435-44BD-A1E2-1BBC03AC842C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"triangle","do_objectID":"82B0DCE4-0CD8-43CB-ABE0-0F76B7508AB6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":51,"width":51,"x":547.0000000000009,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"850DC908-1EBA-4E28-BA7A-FC064FE304DC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"triangle","do_objectID":"1EA7C101-EAAD-4CE7-A81E-255DE6D31513","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":37,"width":37,"x":482.0000000000009,"y":220},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4D4C033F-42FC-4565-807A-C15305B7E30C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"triangle","do_objectID":"9FE327C4-375C-484F-B53D-C686E6AE8DC3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":37,"width":37,"x":452.0000000000009,"y":458},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AFDCAE0D-17A0-4C09-AF15-5634C4910978","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"rectangle","do_objectID":"862DED48-133F-4CBA-A5EF-807325168D13","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":43.00000000000068,"y":224},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8D84B9B6-920D-415C-87BF-8F64100A6728","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"283AD711-DDF4-470C-ACA0-0F0B314A28F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":145.0000000000009,"y":43.00000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7CC719F-7A45-4C55-A4FD-7C7485F612CD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"D16A576A-7F66-4F5B-A7B2-873B416544C0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":32,"x":429.0000000000009,"y":223},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA8F908B-C531-4B97-BFDE-08CD79E674C7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"shapePath","do_objectID":"78131F4D-90E5-4163-82AF-93E1E6529360","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 25","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":3216.773333333333,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06221CC0-392D-4169-8822-485719002C12","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"EAE82284-0B20-4D2B-9E42-B299213948DC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 26","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":3216.773333333333,"y":244},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8D1C70C-D9E2-4D1B-89E0-57E84FFF7330","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"CDC8F3FD-92E8-4F11-8046-CC56B0AB1B41","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 27","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":3217.273333333333,"y":244},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B1866276-F2FA-42D6-9BC0-E85476FA8D4B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"25769DAF-021B-4E2E-8BA8-BC3480AB3FF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 28","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":3216.273333333333,"y":62},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6F7059D0-59BC-438B-A889-CB3096DDC505","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"9C3CECD2-6483-406D-AB68-56F27CF8C012","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 29","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":3628.273333333333,"y":496.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"28220961-E765-459B-970E-0620E3BF2FBC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"5A7FA486-A0FC-4808-B55E-ABBACF9AE786","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 30","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":3628.273333333333,"y":244},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"02444A75-4EAF-4F8D-8477-403CD7FF041D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"111C722E-C407-4275-B184-15788219B5EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":3630.668886174177,"y":243.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7487D9B0-81CD-401A-A424-A4FD9B840E4D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"7E0285B8-E43D-458B-BFAA-735713B39B6A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":3376.168886174177,"y":-10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4E5B7A58-F8B0-4485-A771-BDE5FD1F1AF8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"5683CA2C-4389-4878-824A-77CAC4ACAE6E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":3380.54568448285,"y":109.6298457411081},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6EAB730E-2530-42D9-B3C9-0B7010D999EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"282F8B74-52C3-4563-99A1-CD632855654F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 24","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3155.773333333333,"y":182},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8953E579-3B16-4560-A4B8-920F3B51CBF2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B6815C97-D8A1-40CF-B05B-44DD5812546C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 25","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3155.773333333333,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"573A8FC0-F5AE-4596-939A-419D71EA75C4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"CBA62E33-DE7B-49C1-8CC8-2247E19C537E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 26","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3566.773333333333,"y":601.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E9C32379-21E8-4753-BFB6-355F4FC0083E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"53DECBBE-E975-46C6-BEA6-E76EF41DD673","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 27","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3155.773333333333,"y":420.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BE7BCB6E-3A18-42F2-B602-892263C3DB66","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0A3AE8D8-767B-48A8-B8AD-CA5682C999AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 28","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3566.773333333333,"y":420.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A689FADD-656A-4688-B098-D65740E36658","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"176E3E12-7600-4E48-93A6-77B54E3EA3AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 29","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3566.773333333333,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A9742A3D-BA57-4C83-B930-DFB14C78DCBF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C4F68604-BF7B-44D0-B8F2-B80D5F996426","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":3197.773333333333,"y":34},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E7D6F8E5-9B1E-498B-A253-886CF19F50F1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3ED023BB-83EA-41CA-A95C-54F3E1CB1A3F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":3613.773333333333,"y":633.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"85BB8B65-592E-4803-9017-A22C33AEA6BD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"EC94CDBD-A2F3-49AA-BEAA-FFBB2B593FFA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3177.773333333333,"y":330},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E4F750D6-F533-4F8F-8D81-A248AD845516","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D56A353E-4152-4DD7-8976-66ADB1706B4F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 6","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3408.773333333333,"y":179},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4C2EDA04-C174-4B49-8978-4AC0DD27DB5C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"98113ED7-2A7E-48C6-8647-7EECCF167973","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3640.773333333333,"y":330},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F2424D90-EFCE-4E2D-9D4E-30D2296D4D6B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"25C1F904-FE14-44EB-A3E6-CF7F7FC9F7B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8 copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3450.773333333333,"y":347},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2D7ACD39-782B-43A2-8271-8BCB0F7222C3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"611C3C65-9847-4A08-926D-1443D6276B64","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Final","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":152,"x":3353.773333333333,"y":821.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"313BAB7F-1368-43A1-B6F0-324F795F8745","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333333},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Final","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":1.183333333333333,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 13}, {149, 51}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8818B945-BD7F-4A0D-8E05-83648A9A5A6A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":3352.773333333333,"y":34.00000000000023},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1FCA9FDA-4B09-4055-BF2D-0080F2E83EF1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"CEE6F936-08F6-40CE-920F-7EAE3473A4A9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":3763.773333333333,"y":633.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D4A56462-4122-4206-82D2-2B61DEE5AC8A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"triangle","do_objectID":"399E0ADF-FE35-446D-B90C-2B0FD667AB6B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":51,"width":51,"x":3702.773333333333,"y":633.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D3228EEF-E53B-4C7D-916E-77C56CD2499D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"triangle","do_objectID":"17CFE41F-9E8C-4FA3-9D24-A0596B8CF9BA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":37,"width":37,"x":3607.773333333333,"y":459.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5CC43625-1523-4200-8FFF-89BE025CC193","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"rectangle","do_objectID":"C3C51D84-1A65-4D7A-8EAA-90071634A41F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":3198.773333333333,"y":225},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1CA3C6E8-19CB-4674-84ED-C9E18EF26909","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"0A41F763-52FC-4901-BF64-10A944863C1D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":3300.773333333333,"y":44},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24A62901-841F-43F0-94FC-6437066D65ED","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"8C8670D5-7D04-4751-8DA0-EF77DD7E847F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":32,"x":3610.773333333333,"y":225},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C0B379B4-B1F1-4B81-9B27-084EFCA23DCC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"158D8879-77D7-4F94-A279-1F619EA05E5B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":32,"x":3200.773333333333,"y":464.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"82E50FA6-BA38-46E7-AF30-1000A3AF59BB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"A9EDB322-10FE-453F-A9A6-34961E4CBF14","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":492.6666666666667,"width":530.9999999999999,"x":0,"y":238},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9F935034-120C-4F66-BB00-3504D804B5F4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"EA875FB1-4165-4C0E-93A8-DD456E4AC2D7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":342,"x":19.11333333333317,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8572BA8E-C27D-465B-9622-0708D8A5F940","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"3D90199B-9CF7-4098-8E58-9265BCF0907C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":122,"x":0,"y":27},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4408EF63-BD3D-4DC3-A2FC-60761342318C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.7172131147540981, 81.749999999999972}","curveMode":1,"curveTo":"{-1.7172131147540981, 81.749999999999972}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.49999999999999983}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.7172131147540981, 81.749999999999972}","curveMode":1,"curveTo":"{-1.7172131147540981, 81.749999999999972}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"text","do_objectID":"367CF562-2EA2-49DB-B7A6-84150A27E581","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Physical","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":189,"x":153,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BB2A990B-E449-479F-AE57-816DF5E567AF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Physical","attributes":[{"_class":"stringAttribute","location":0,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {186, 47}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"A3744FE6-2E81-456D-8060-93EEDEFEF9EF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":518.9999999999999,"x":0.4433333333331575,"y":370.6666666666667},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90C4B512-0E4A-4471-8CB3-7AA36520365E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"64611BF3-03E6-405A-A83E-1DFBAC37EC74","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"057C1024-BF3B-4DC4-B2F0-9C09DB9BA65A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"05F4FDDD-5BEA-4844-B9B9-337CEC71E8E3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Internal Router","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":357,"x":161.9999999999999,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6BB658E1-B909-4220-B70A-B365E8E3734C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Internal Router","attributes":[{"_class":"stringAttribute","location":0,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {355, 35}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"B1AABD3A-F200-454B-A2C1-5B96A0317ADC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":530.9999999999999,"x":0,"y":227.7777777777778},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8BFC5AA-6175-4004-8322-3041392EABEC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"B91B122F-7B26-446B-8060-7F1560D4870D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 30","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A8960D3-706F-4E69-B1DD-CED29D83C6DF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"830EC12F-94E5-464D-8093-6D78F09FF339","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"External Router","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":369,"x":161.9999999999999,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"56677FF3-14C9-445A-8CEB-EF6569F02CF4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"External Router","attributes":[{"_class":"stringAttribute","location":0,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {366, 35}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"FF072AF6-EF2D-4B31-996A-20BD4DE5925B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":436,"x":19.55666666666679,"y":121.8888888888889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9F884CA6-B480-4FE8-AD8A-6BA4891501AE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"04EF648F-8028-4EB7-A226-9C29B8D86777","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":121.8955528408447,"x":0,"y":27.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F2A8DC69-1519-4A41-889B-9B492F940C6E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[14],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4036856388700181,"green":0.4036856388700181,"red":0.4036856388700181},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.2666217039306935, 481.00000000000102}","curveMode":1,"curveTo":"{1.2666217039306935, 481.00000000000102}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5455490249658812, 58.000000000000234}","curveMode":1,"curveTo":"{0.5455490249658812, 58.000000000000234}","hasCurveFrom":false,"hasCurveTo":false,"point":"{5.1469257555777798e-19, 0.50000000000000178}"}]},{"_class":"text","do_objectID":"4C8394CB-2DCE-4FDD-8C63-128B7BF6D378","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"BGP Session","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":283,"x":153,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"45D00912-9650-47A2-AAC9-A4521E030D9C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"BGP Session","attributes":[{"_class":"stringAttribute","location":0,"length":11,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {280, 36}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"1BFE1602-17D2-472D-8914-4F86342074EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(c) Forwarding Plane","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":88,"width":713,"x":4011.273333333333,"y":958.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"50648227-E1FB-41D9-BB75-9EA84925F63F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(c) Forwarding Plane","attributes":[{"_class":"stringAttribute","location":0,"length":20,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{24, 14}, {665, 65}}","lineSpacingBehaviour":3,"textBehaviour":2},{"_class":"text","do_objectID":"6A095AAE-82CC-4D11-87C8-8A01D1ADCA46","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(b) BGP Propagation","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":688,"x":2255.273333333333,"y":963.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A9D33B0E-DB27-4856-9693-3878BCB71B98","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(b) BGP Propagation","attributes":[{"_class":"stringAttribute","location":0,"length":19,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{16, 14}, {655, 65}}","lineSpacingBehaviour":3,"textBehaviour":2},{"_class":"group","do_objectID":"A2D96321-81C8-4747-9405-3DD9919CB513","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":722,"width":533,"x":4114.773333333333,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DC3983FA-AE2E-49E0-BCFF-5688C26C179E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"0047A23F-2CC5-42A9-9543-CE218E727EA1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":351,"x":122,"y":241},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"37007BD0-078C-44D9-BF0C-3B285D4ADF39","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549854, 0.75000000000000011}"}]},{"_class":"shapePath","do_objectID":"C3190525-41BD-4E70-AFE6-A4ADD13AC62C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177,"width":1,"x":61.5,"y":303.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1824FF1E-42CA-4FBF-804A-8DD8A06C2185","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.3474576271186469}","curveMode":1,"curveTo":"{31.999999999999989, 1.3474576271186469}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.32485875706214756}","curveMode":1,"curveTo":"{31.999999999999989, 0.32485875706214756}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"64472253-678F-4228-BCFE-CCE31602199D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":120,"width":1,"x":60.5,"y":122.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D5BB1E2-4081-43A1-A74B-38DAC0B0EC30","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 1.5125000000000037}","curveMode":1,"curveTo":"{31.999999999999972, 1.5125000000000037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999867, 0.99999999999999656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 0.0041666666666676788}","curveMode":1,"curveTo":"{31.999999999999972, 0.0041666666666676788}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"CFAC4A51-0D6F-47C1-AB5B-1E388D318205","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":120,"width":1,"x":474.5,"y":480},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C840958-B4F8-4C12-B3CE-70D696822F91","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 2.0208333333333393}","curveMode":1,"curveTo":"{29.999999999999964, 2.0208333333333393}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 0.51250000000000151}","curveMode":1,"curveTo":"{29.999999999999964, 0.51250000000000151}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000045453, 0}"}]},{"_class":"oval","do_objectID":"AE9DAE16-553C-45AA-8950-44242585FED0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BA353FC4-4E71-41F7-9FEA-2EFC9004F9B9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"73E0158A-EC67-4DE6-BD5C-C5FD684F1A51","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":2.842170943040401e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F0D023D1-F90D-4FE2-91DB-CFCC082FF25E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"7D74978B-FEE6-4CE7-A03E-C957F1753984","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"68E4622C-737A-4035-B1FB-FB9511C5F900","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C08D59F5-12E9-4F7F-BB29-BC2022A1F98F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"790F20BB-532A-4D3B-A5AD-19E4B8E68D6A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"3BD418C9-05F1-4883-B14E-E0ECEDBFDB0F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A15882E6-0513-48F9-87BD-D80868704319","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DBD2A64B-CF1F-4480-847B-C3AA93ADD68A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"516BE512-FD68-40B3-A9FD-92D4E1599F7B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"49175A70-01E5-433B-A224-4E93F59F241D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":43,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2B757FF6-0BEF-4BD6-AF42-CB32D94CDD00","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"109B7350-B8AA-4F7E-84A8-796DF7AA34ED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":456,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B98A3E83-CB5D-4FE4-9D49-464398A113E8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"A8042410-B893-489C-AE02-7D1A2ADD93E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DEDBEE8-F665-4FDB-B705-D667A4A2B34E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {33, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"884C9103-70B6-4A37-BF96-6878ED7E561B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":456,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B62AE198-A86E-4814-8BB4-CA347D2FAB56","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {35, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"99E1B981-B47E-41D0-AAEA-D8F782882A58","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42,"y":33.00000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8A17F550-417E-4FDF-A775-4E31EDB26E6D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"90603F08-5EF3-462B-ADAE-A874E22BC595","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7AFB8B1E-BAAE-4F3D-B6BA-328903380DFA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"ADCE924C-6DF9-45CA-8142-18CDF87A77ED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":22,"y":329.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6FC02C5F-3308-4601-8556-1FA4ACB4E5AB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D012F9B1-2178-493D-AB27-B95BDC56ACCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7E5A571C-D502-4C81-B1F1-20EC843E184F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34965/new/figures/user.json <==
{"document":{"pageListHeight":85,"pageListCollapsed":0},"EB0575C0-53E6-439B-967C-94B3938B0C70":{"scrollOrigin":"{368, 202}","zoomValue":0.1879316005215029}}

==> diff/git-latexdiff.34965/old/figures/document.json <==
{"_class":"document","do_objectID":"2AA2F351-79A5-45DA-BDCA-B5EDD199E50E","colorSpace":0,"currentPageIndex":0,"userInfo":{"flowArrows":{"arrowConnections":[]}},"assets":{"_class":"assetCollection","do_objectID":"407659CD-18C1-496F-8BF3-887FFF35FCE6","images":[],"colorAssets":[],"exportPresets":[],"gradientAssets":[],"imageCollection":{"_class":"imageCollection","images":{}},"colors":[],"gradients":[]},"fontReferences":[],"foreignLayerStyles":[],"foreignSwatches":[],"foreignSymbols":[],"foreignTextStyles":[],"layerStyles":{"_class":"sharedStyleContainer","do_objectID":"9A8F37C2-DF9E-4BD5-BFDB-C830FDB25FD6","objects":[]},"layerSymbols":{"_class":"symbolContainer","do_objectID":"A09AAD53-2F57-41F0-BA04-98E7136926C9","objects":[]},"layerTextStyles":{"_class":"sharedTextStyleContainer","do_objectID":"44543A82-5F63-48B5-A43E-1BF99A5E10E0","objects":[]},"pages":[{"_class":"MSJSONFileReference","_ref_class":"MSImmutablePage","_ref":"pages\/EB0575C0-53E6-439B-967C-94B3938B0C70"}],"sharedSwatches":{"_class":"swatchContainer","do_objectID":"3B498D1B-44A8-4990-933F-87A49B29D830","objects":[{"_class":"swatch","do_objectID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860","name":"Internal Nodes","value":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837}},{"_class":"swatch","do_objectID":"7D822526-8259-4BD4-8787-12753EFE7EEA","name":"External Nodes","value":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296}}]},"documentState":{"_class":"documentState"}}

==> diff/git-latexdiff.34965/old/figures/meta.json <==
{"commit":"932244b639e24421d42316c5db14720f20458126","pagesAndArtboards":{"EB0575C0-53E6-439B-967C-94B3938B0C70":{"name":"Page 1","artboards":{}}},"version":136,"compatibilityVersion":99,"app":"com.bohemiancoding.sketch3","autosaved":1,"variant":"NONAPPSTORE","coeditCompatibilityVersion":136,"created":{"commit":"932244b639e24421d42316c5db14720f20458126","appVersion":"75","build":129697,"app":"com.bohemiancoding.sketch3","coeditCompatibilityVersion":136,"compatibilityVersion":99,"version":136,"variant":"NONAPPSTORE"},"saveHistory":["NONAPPSTORE.129697"],"appVersion":"75","build":129697}

==> diff/git-latexdiff.34965/old/figures/pages/07E728A4-6089-47BA-B7E9-16085B72CB4B.json <==
{"_class":"page","do_objectID":"07E728A4-6089-47BA-B7E9-16085B72CB4B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"99D03CBC-DFD2-443F-9BEE-E84E6E07C659","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"3B416AD9-6AEB-48E9-BF86-E3F6C3DE4F97","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"synth-architecture","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":1177,"width":603,"x":283,"y":-105},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"502941D4-9C53-4EE3-B69A-8DEFB150D0C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"6B4E8E26-6831-4DCF-99DD-7E65BB1A0BF7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.30061307601411,"width":1,"x":244,"y":232.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BA30BE6F-BE19-4D53-BCC3-85862095383B","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, -3.715136657468476e-18}","curveMode":1,"curveTo":"{0.50000000000000011, -3.715136657468476e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000000011, -3.715136657468476e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, -0.079246852270515353}","curveMode":1,"curveTo":"{0.5, -0.079246852270515353}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"shapePath","do_objectID":"479761BB-B86E-49D9-9C66-156A2AD92896","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.5,"width":169.5,"x":75,"y":757.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1F66FFC1-7240-4F7D-8184-D15868FE929D","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, -2.5970129230997812e-18}","curveMode":1,"curveTo":"{1.0000000000000002, -2.5970129230997812e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, -2.5970129230997812e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, -0.49340747949586561}","curveMode":1,"curveTo":"{1, -0.49340747949586561}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.25513053220004078}","curveMode":1,"curveTo":"{0, 0.25513053220004078}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},{"_class":"shapePath","do_objectID":"BD3D596D-B683-4979-B5D7-849381F208BA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.5,"width":162,"x":244.5,"y":757.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"37EEA247-925B-4780-8596-8D0E102EFDCA","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.6554303850446429},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.4802973661668763e-16, -2.5970129230997812e-18}","curveMode":1,"curveTo":"{1.4802973661668763e-16, -2.5970129230997812e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.4802973661668763e-16, -2.5970129230997812e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, -0.49340747949586561}","curveMode":1,"curveTo":"{0, -0.49340747949586561}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999956, 0.25513053220004078}","curveMode":1,"curveTo":"{0.99999999999999956, 0.25513053220004078}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999956, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999956, 1.0000000000000009}","curveMode":1,"curveTo":"{0.99999999999999956, 1.0000000000000009}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999956, 1.0000000000000009}"}]},{"_class":"shapePath","do_objectID":"5BB73D97-355E-47AE-9AE4-CA56619D55B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.5,"width":1,"x":244,"y":757.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"374C9B31-CCD1-4563-AE20-D9EBA5DBF0A6","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.6552109491257441},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000001199, -2.5970129230997809e-18}","curveMode":1,"curveTo":"{0.50000000000001199, -2.5970129230997809e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000001199, -2.5970129230997809e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999998801, -0.49340747949586555}","curveMode":1,"curveTo":"{0.49999999999998801, -0.49340747949586555}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999998801, 0.25513053220004073}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 1.0000000000000009}","curveMode":1,"curveTo":"{0.5, 1.0000000000000009}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1.0000000000000009}"}]},{"_class":"shapePath","do_objectID":"D0819973-E22A-42F7-840E-41A21DCCC874","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":65,"width":1,"x":74,"y":1052},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0BCF2673-E1A5-4C0C-9886-17CEA627C89F","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, 0.0076923076923076893}","curveMode":1,"curveTo":"{0.50000000000000011, 0.0076923076923076893}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000000011, 0.0076923076923076893}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, 0.0076923076923076893}","curveMode":1,"curveTo":"{0.50000000000000011, 0.0076923076923076893}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99230769230769234}"}]},{"_class":"shapePath","do_objectID":"D559EE2F-4E91-4E9D-BBEE-FAA5D27E382C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.8294246368862,"width":1,"x":244,"y":86.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"14D381EF-8500-4CD9-8775-958B1676822C","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, -3.7402888254259229e-18}","curveMode":1,"curveTo":"{0.50000000000000011, -3.7402888254259229e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000000011, -3.7402888254259229e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, -0.069707763168801604}","curveMode":1,"curveTo":"{0.5, -0.069707763168801604}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"group","do_objectID":"A656A335-DC96-42DE-93A8-FF147E799E7B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":228.5,"width":219,"x":57,"y":413.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F0A7423-BB47-4206-81E7-7CD7DC89406F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"E76A2F8F-8A8A-4600-9F34-BF4AE626BEB4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":70.38085211048305,"width":1,"x":186,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3E3CA068-E100-4DAB-B78F-2A93F9572BB7","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000011, 0.22733455933274846}","curveMode":1,"curveTo":"{0.50000000000000011, 0.22733455933274846}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 2.0186435432676298e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000000022, 0.30378791204345806}","curveMode":1,"curveTo":"{0.50000000000000022, 0.30378791204345806}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"group","do_objectID":"7136966E-1EEC-4FDD-A090-0D40F99605EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":151.2087048367277,"x":0,"y":59.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5250CD17-D779-4BB0-B823-E28F6734EB6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"75389CD4-3C22-4E46-AF15-70A6C8F8EE5E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":60.70870483672776,"x":90.5,"y":45},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D87096F7-46E2-4398-8EA7-8D3692D29CC5","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.52710727540740665, -2.4999999999999969}","curveMode":1,"curveTo":"{0.52710727540740665, -2.4999999999999969}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-7.2380745275999878e-16, 0.49999999999999289}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.55525323637500057, -2.4999999999999969}","curveMode":1,"curveTo":"{0.55525323637500057, -2.4999999999999969}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999911, 0.5}"}]},{"_class":"group","do_objectID":"D3A99346-0D6B-430C-9633-0C51E9236E52","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":90,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"26155926-0FAF-4BD6-8625-1674723D65D7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"4D3CEE22-4CEE-414E-BF7E-45B2BA660668","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":90,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"27D5C3FC-7A81-4954-9975-091F1A1DA5D6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"B77E8BF0-B922-45A7-9593-6745AB0C4B31","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":90,"width":90,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"699A756C-E69F-45A7-95B3-B3AFCF6357B6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9356764641360961,"green":0.7660677709061799,"red":0.6529075662389835},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"97429621-3849-46F4-96CC-0E1E8E9C396E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"z","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19,"x":35.5,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"549ED4A9-18B5-4699-9B51-3C90A59F18C4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5833333333333335},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"z","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5833333333333335}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 14}, {17, 20}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]}]},{"_class":"shapePath","do_objectID":"35FE1D8D-523F-4267-98B3-0DB2A29C71C9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":94,"width":1,"x":187,"y":134.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8FCE364F-7E1B-47A2-B247-DEFAFAC4568A","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.50000000000000067, 0.10106382978723427}","curveMode":1,"curveTo":"{-0.50000000000000067, 0.10106382978723427}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.0053191489361701372}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.50000000000000067, 0.10106382978723427}","curveMode":1,"curveTo":"{-0.50000000000000067, 0.10106382978723427}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99468085106383131}"}]},{"_class":"group","do_objectID":"4B034317-0316-4DE3-A312-49A99EB88BF6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":94,"width":64,"x":155,"y":50.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0987C57B-16A2-4E54-950B-EFDAB63A620B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"F8F34493-588B-4C6A-8C7A-57A42B6188F9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":64,"width":64,"x":0,"y":24},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3D346177-00DF-4A1B-9237-110051E29238","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"DC7D3D1A-9AFB-443F-A7DC-04E8FB567283","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"+","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":94,"width":47,"x":8.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"58515DB1-ACD2-4AD9-8148-2B7DDC192787","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":78}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.3541503021682518,"green":0.3541503021682518,"red":0.3541503021682518},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.3},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"+","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":78}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.3541503021682518,"green":0.3541503021682518,"red":0.3541503021682518},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.3}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 36}, {41, 40}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"group","do_objectID":"8FC469AB-B7F5-4E3B-AD4B-D5B96401E85D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":479,"x":1,"y":151},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"33AEC476-F873-42A5-82D1-EE1C6E431BA4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"D87DA093-A0E8-4488-85C9-399A81A0F1B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":479,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F3F84E38-18BC-4856-A5F7-FBB743B83C1F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"E6564650-A4F3-4FE0-9B4B-78EA0BA0EE8E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Embedding","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":220,"x":129,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E92EC896-DCC0-4F93-A809-4EAB1790AFE7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Embedding","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{33, 7}, {154, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"97C564C1-AD0D-4A10-B2EE-657C31A5A491","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":17,"y":703},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DAD4B64A-9739-4A5B-835B-631CB6687DA6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"03D76C87-FA00-4B35-A95A-55BC18676170","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DB716607-0395-4858-A397-0063B77FEF58","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6341898104039634,"green":0.6341898104039634,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F57ED46A-22C3-4F9D-AB0B-6926CFF76F8D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ReLU","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":53,"x":178.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7822D935-6CCC-4369-A2C6-65BB67DFEC92","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"ReLU","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {50, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"90386999-AA3D-447B-BF5E-C9C7D9966D5C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":595},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57FE58D9-FA64-494D-8D62-2A62E1BDEFC5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"C3CBA8EA-A788-48E4-A0EE-56645674F7B4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A70CC3B-DE05-470F-8187-677A970E3E92","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"5CCB9FD6-F153-458B-BBD8-30D7B6DF0DCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":17,"y":52},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B341D4A4-4DFA-4071-9E63-274E1756A9D9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"819E2398-AB85-4405-8C71-3C1B77612C2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F96358CA-7824-42CF-B50F-F87A7B19397D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6663955316310975,"green":0.9376991969437479,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"B4E8E2D1-BD11-4814-93A5-F972DA02D3BC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Graph Attention Laye","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":202,"x":105,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"00FC0CC2-1DF4-4A49-905D-6402E3EB0C94","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Graph Attention Layer","attributes":[{"_class":"stringAttribute","location":0,"length":21,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {202, 20}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"3D64AEEF-014A-478A-8A7B-EDF56D573B1B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":17,"y":98},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E0431F09-0948-4FFD-9BFF-D3B66CE31E6C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"0DD3F2AE-D723-4C26-9A09-8B420D1FE629","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"48CC5AF2-E60F-4955-8B2C-29CCBDF6DDE4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"F7BDDFD9-A7E6-4682-AEA6-ADC388E42A2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"487C38EC-0EF0-4199-8C3C-F4388A0BB5AE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9407308827275815,"green":0.8633758746119456,"red":0.8574646376507912},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"D4C3C0CF-7C54-4788-A5AE-F74C3E82F2D8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ReLU","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":53,"x":178.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"827841AA-7C2B-45C0-9AA3-0BFFF6FC3C97","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"ReLU","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {50, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"55219586-6EF4-4CEC-953F-2C5FB380792F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Processor","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":142,"x":174.5,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0E9132DA-1604-4887-B59B-83B99947D56E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Processor","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {139, 22}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"728385E1-8AEE-4327-AF5B-CB5D3858D62E","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":12.38575978758843,"x":421.5085859170186,"y":47},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9891C36F-5228-4148-845B-6B3BFF1ED57F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"text","do_objectID":"66C12108-7F59-4BEF-A08D-E29F6810E282","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"6x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":22,"x":444,"y":75},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54D7064F-3BFB-4BA2-B833-08FFB0D401C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"6x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {22, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"6B8CA03F-23B1-486B-A30A-8D26DF47BCC9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":297},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6C3FAC2B-10CC-4A74-9D1B-DCBBB018DE6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"363019BA-7F6B-4763-8CB0-41DD9B68C8F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D64C9A89-B36D-4AB7-8C47-A950A2E09709","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"C399DE82-89C4-4A89-9399-D75752CD7821","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":17,"y":52},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E6B4A092-15F6-45F7-B356-A4DAD7DF736F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"0C047A3D-6FE0-427D-8E16-771D7274D58B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BB08B761-61F5-4C50-B9AE-A37903ACD9C7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6663955316310975,"green":0.9376991969437479,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F629CFA7-703C-4EBE-8C66-9A0FFD8AEEBB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Graph Attention Laye","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":202,"x":105,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69450A7E-7088-49CC-8F3F-2198B8994D70","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Graph Attention Layer","attributes":[{"_class":"stringAttribute","location":0,"length":21,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {202, 20}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"E5BCFF99-A1C6-4B37-B45E-5FBE5B5D8F05","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":17,"y":98},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"78AF391B-E9A2-4530-8ED2-D24F6439667A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"715D5552-ABCF-4D45-8998-87C099D1A1AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ECDB0E80-6714-455D-9044-5FAE9DC7AADE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"CC69446D-5637-4701-BBDB-6E43119994E4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"30D74613-E067-457E-9373-E972D24F1B13","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9407308827275815,"green":0.8633758746119456,"red":0.8574646376507912},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"BD2DE498-662B-4348-B9A2-73CB3D8F3665","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ReLU","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":53,"x":178.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B217017E-5499-431C-ADB9-3A518FAFFEBE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"ReLU","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {50, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"AF6ADE43-6775-47C0-9ADF-2D4B8DC93FEE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Encoder","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":116,"x":187.5,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"887E554A-6A2D-450E-AE6A-54EB02CEA521","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Encoder","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {113, 22}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"3F52AA9A-FE18-4E0A-8E51-C5FC4653A464","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":12.38575978758843,"x":421.5085859170186,"y":47},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EFF70EA0-A748-4593-94D5-BCDD72B86FC1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"text","do_objectID":"C1798626-076A-4EB9-AECD-A6C20FB9E32B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":22,"x":444,"y":75},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F3634D66-1631-41FD-B475-4DA6C169466E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {22, 15}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"rectangle","do_objectID":"F8B546F1-61C7-4358-AB42-BA5F7568DB4A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":209,"width":147,"x":1,"y":843},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B991F3B8-C874-4121-9999-ED7B61E5FA51","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"E030444B-D9AE-4DDE-A054-53933234390A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":209,"width":147,"x":333,"y":843},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F67BFB76-2F37-4C53-832D-3132890EFFD5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8941176470588235,"green":0.8941176470588235,"red":0.8941176470588235},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.3506840297154018},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"FAD4F33D-F708-4FA2-900E-93B9060E4620","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Argument Decoder","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":93,"x":28,"y":859},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3B167CF8-2887-4D1C-A359-745935DEB3B2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Argument \nDecoder","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 5}, {87, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D05AF2F8-7F9E-4200-8044-E54FCD74EEA4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":22,"x":581,"y":663},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"850C0DD6-9622-453C-B9BF-467C53669BFC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {22, 15}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"F7BEED87-EF10-4D2B-A8EB-18F0F77C3CC8","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":87,"x":484.5085859170185,"y":634},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7F1C2D98-4106-4F04-990F-3501FD9AB685","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"bitmap","do_objectID":"D8782111-ACA0-4580-A13B-D83759F6EBCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":73,"width":76,"x":208,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"28372AF0-D031-40AF-8F1E-1C2A28D9DE69","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/e27b189f3b07ec504190d988e5da9508529aa531.png"},"intendedDPI":144},{"_class":"text","do_objectID":"C917AFAD-3CA7-4AD2-8296-C6C4BAA22FF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"…","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":60,"width":51,"x":219.5,"y":898},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CB14C0B5-654C-4C8D-8214-D54BFBFD43CA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":50}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.8333333333333336},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"…","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":50}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.8333333333333336}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{5, 43}, {40, 6}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4BAF4B78-E2E5-451A-BDD2-CE7E8EA00CD8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Dconn2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":58,"x":46,"y":939},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EB4E6FF1-36AF-4A48-A3DE-5FBFA6FFA9BB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Dconn2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}},{"_class":"stringAttribute","location":1,"length":4,"attributes":{"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2166666666666667,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":13}},"NSSuperScript":-1,"textStyleVerticalAlignmentKey":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0}}},{"_class":"stringAttribute","location":5,"length":1,"attributes":{"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.1333333333333334,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":8}},"NSSuperScript":-2,"textStyleVerticalAlignmentKey":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {55, 22}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8E6A4815-97BE-4AD1-87FA-F7E3756D61A0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Argument Value Proba","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":147,"x":1.5,"y":1129},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FF1D96CE-F531-4926-8E8A-CCDC8146C21D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Argument Value\nProbabilities","attributes":[{"_class":"stringAttribute","location":0,"length":28,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {146, 40}}","lineSpacingBehaviour":3,"textBehaviour":0}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34965/old/figures/pages/4FB016CF-8D53-4C40-8A81-D87F87B96BDC.json <==
{"_class":"page","do_objectID":"4FB016CF-8D53-4C40-8A81-D87F87B96BDC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9DBFF473-42E7-4FFD-8FD3-2A69816D9786","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"3D158123-CE5E-4503-940D-FE919868521B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1242,"width":2180,"x":-156,"y":-24},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FEAB0DBF-CA87-4CA9-AA8A-BEBD7DD93425","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"CD8A271D-5AE4-4FCB-ADF1-72CC1A67ED22","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":1242,"width":2180,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0AF481E3-65FE-442E-B611-18DD7FF54F6E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"DD010E18-6F82-43D2-8AC4-2317507C1E84","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":340,"width":279.9999999999999,"x":76.00000000000003,"y":306.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0E85F4F5-A241-4292-869B-3229E558A052","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"A3AFC222-AD2D-4A04-B14E-EFA65A6B00FF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.4709141274238249,"width":203.4942758360059,"x":36.54994274724379,"y":113.9612188365652},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F99A6730-8E75-490C-87C8-45CF53F95B11","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"D2DCB38C-4692-4119-B47E-A0DC5EC795FB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":203.0003576907728,"x":36.54994274724379,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2F20388E-B15F-4E87-90C8-3BE933D13849","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"3E99AE2A-E182-4144-85D4-46E66013CF8B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452330317,"x":36.7969018198603,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"48DE4CF1-4642-4A74-8E66-CAE5FE84D508","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"6E57C934-05DC-4B3E-B9EF-D5D631ABB9CC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.70637119113576,"width":0.9878362904660491,"x":36.30298367462728,"y":28.72576177285319},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DC4812E-1702-4AE1-8AD4-326A41293C00","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"6620D30A-3B75-4956-A49E-67EC985D9C7D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.7063711911357,"width":0.9878362904660207,"x":239.7972595106332,"y":233.1024930747923},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F394B36F-541A-4B81-9835-34240417E6F6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"0EBED3F3-F46F-4FD8-B9DA-FB5BAE62850A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452329251,"x":239.7972595106332,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5FCC0579-CEB2-4D52-9C04-FC6C015B0796","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"F385834A-3289-4A48-8348-D64E2101E813","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.6066481994461,"width":39.01953347340893,"x":240.980466526591,"y":114.196675900277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D8CF6A23-A2F9-4DD5-8354-EBD67D05F0CF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"0C03BE55-1887-4238-8829-D3A2B3E158E7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":203.494275836006,"width":43.79501385041559,"x":116.3479853929143,"y":-9.918883070357467},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D4D909A-87A3-4D9D-A11C-A2B5265CFBDA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214913, 0.16551566224734221}","curveMode":1,"curveTo":"{0.98903615697270941, -6.3100566438656358e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270941, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119011913, 0.83783632733723856}","curveMode":2,"curveTo":"{-0.0036902158117899935, 0.16216367266278806}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055505458e-05, 0.50000000000001277}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270941, -6.3100566438656358e-17}","curveMode":1,"curveTo":"{0.99816007339702095, 0.83218232891401733}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999967, 1}"}]},{"_class":"shapePath","do_objectID":"9FB80D71-861D-4BDC-8399-4F5D82C88832","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":225.827336199336,"width":28.3544037957066,"x":117.8386849955116,"y":47.40445711563842},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2384CF17-D57C-4BF6-803E-2B140DF5269C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90035812620695954, 0.16551566224734143}","curveMode":1,"curveTo":"{0.88059467471684649, -4.163336342344337e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.88059467471684649, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.042035277169055113, 0.83622408638765189}","curveMode":2,"curveTo":"{-0.038643635947275372, 0.16055143171320319}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.0016958206108909331, 0.49838775905042565}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88059467471684649, -4.163336342344337e-17}","curveMode":1,"curveTo":"{0.97996167639572429, 0.83218232891401622}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999978}"}]},{"_class":"oval","do_objectID":"03F30282-1076-4246-B02A-1EB49A16F36F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029362,"y":85.23545706371198},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3C052C14-2817-4C96-AFFA-1998647FFA2E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A8AFDF9F-58E7-4E23-80EC-2A06C12F2041","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029362,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"12239041-D8FD-4393-A9B2-60DED454C2C9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"5B90498E-E2D9-4290-B3B9-82CA64F53B0A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570632,"width":60.25801371842894,"x":209.4212935788023,"y":282.5484764542937},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A5FAFF11-72A1-4003-9839-F63540CC82DE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"99000815-B03C-401A-8AD6-3235D97374C3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842893,"x":6.420935888029362,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6EE07E62-1218-4DC4-9426-E615FB18A266","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"54B3FEBB-E2CE-4817-BBA6-145EA024A7EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842894,"x":209.4212935788023,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69F3E150-8F29-4915-9985-61BE22311E71","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DA89243A-5CF1-45B6-A09A-A5F315AA827B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570641,"width":60.25801371842894,"x":209.4212935788023,"y":84.76454293628814},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F0D77A4-677C-481A-9415-CD55BCB29F2B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"E0EA68C0-9464-4F70-9530-1C81A546C588","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.65941613304938,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9A5E7CF9-1422-484F-978B-5CEFB28D3C6C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {18, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"97DC322F-42D2-4B73-B73D-7ADCED66FC3B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315593,"x":231.6476101142883,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7A579B03-0B15-42C3-AE04-FBADA63B53F6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"0FE7F96D-2DAE-4226-8C6E-C496BE3C8034","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.16549798781637,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FAB2FB47-4589-4A48-BBE6-A0F0190DFA9B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"82A6D17C-BF91-445B-8854-F0DCB09530CE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885493,"x":231.6476101142883,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9E6F5991-6870-45BE-A998-3FF98006DE63","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"CCC31075-4F09-4CFA-B362-BCE0379FEDFF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315584,"x":27.16549798781637,"y":15.00604985287606},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"080CAA44-63D5-4662-8B65-CFF080A195CB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A9E6CE29-2BE2-4AA9-85FA-FC65270B06A4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":16.29929879268983,"x":232.6354464047544,"y":297.083612179746},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"19057889-5BC7-4CA8-A76C-D49869312F00","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {15, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"B1852E43-AADD-4820-87A8-6806FC5C3B9C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":149.2797783933518},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"89DDB1B3-AB90-45D8-A481-A0CBBA8189D8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"E8D8DDFF-323D-4029-94B4-1E631AB5C3AA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8A328868-1EEB-4B61-9104-68C8D89BCA7B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6084806116615853,"green":1,"red":0.7325389329268424},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"15F769C9-D6F1-4018-A5C9-9F0E37AAAC9A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194481,"y":5.116853176975791},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2E435F9D-D5AC-453B-BD6C-A3E38F962ADE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"1A18F112-4B05-43EF-8F6A-518DAC7E8FF4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.202216066482,"width":31.1168431496805,"x":122.49170001779,"y":72.99168975069256},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8069203D-E26E-4563-80BE-9E52B748D97E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"3F235264-200B-4445-9CF3-8ADD10C85AB7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.202216066482,"width":31.1168431496805,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DACFB3EC-B3EA-45EF-8973-B1A61A373887","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6078431372549019,"green":1,"red":0.7333333333333332},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"719C668C-8DB6-4217-88F9-2EAB3F50DCC4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194528,"y":5.116853176975745},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E236D336-E55C-4D90-9114-81B50DE5D19B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 17}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"7FFC4B1E-F276-4BAF-947E-8A89D5709AB9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":244.98340003558,"y":151.634349030471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"990D7B4E-DE46-479E-A622-57244B3CA33C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"4F8FBDCD-7526-420E-9F12-D5CAFF3F896B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"08CF4521-5BCF-4627-BBCA-9A87DABBCB3B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6084806116615853,"green":1,"red":0.7325389329268424},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"24D60645-5C91-4C67-9759-90A64137B669","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129167,"x":8.890526614194508,"y":5.116853176975777},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EF0C4A18-7D7C-4DE8-82B4-939F1211F33D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {10, 17}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"5F8C1AAB-ADE9-49D7-9EB7-4E9DD7F6A358","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":144.718016553276,"y":175.1800554016621},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B83C9823-9B73-4E7B-9BE7-C2FD749446C1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"60504E8E-4281-4DFD-8924-D4B73B1B00E9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"72E4AD60-B24E-4A76-9B65-9E04AF499330","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6084806116615853,"green":1,"red":0.7325389329268424},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A39BA1DE-1D6D-4612-954A-BCBE2F159362","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"0","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129168,"x":8.890526614194508,"y":5.116853176975773},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FAA52B50-EFA3-4186-ABE7-56AC632E1AB7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"0","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"group","do_objectID":"32408FB9-E259-43B3-BA81-761C5F1D583F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":354,"width":261,"x":1241,"y":293},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"21FC69B5-9D99-4998-8C87-AD7BA805D2EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"2E08CFBD-8C81-4783-8C0E-6D3AEE94D969","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.9806094182825547,"width":171.8780487804877,"x":59.74108818011253,"y":118.1634349030471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7E925204-9F1F-43B0-B030-509F21193445","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549854, 0.75000000000000011}"}]},{"_class":"shapePath","do_objectID":"EDCBED0C-0638-4612-84FB-95BBBB4FC9E8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":86.78393351800554,"width":0.4896810506566602,"x":30.11538461538457,"y":148.5623268698062},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0AE4BF66-3710-441E-B788-87F0C106E770","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.3474576271186469}","curveMode":1,"curveTo":"{31.999999999999989, 1.3474576271186469}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.32485875706214756}","curveMode":1,"curveTo":"{31.999999999999989, 0.32485875706214756}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"0CC6A87B-3620-4766-BF9E-DCD43F619D24","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":58.83656509695291,"width":0.4896810506566567,"x":29.62570356472793,"y":59.81717451523552},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8EA860FA-A001-4FF9-BDBB-174CCCBC6583","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 1.5125000000000037}","curveMode":1,"curveTo":"{31.999999999999972, 1.5125000000000037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999867, 0.99999999999999656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 0.0041666666666676788}","curveMode":1,"curveTo":"{31.999999999999972, 0.0041666666666676788}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"8864969E-0A9F-45C6-8F9D-B7CC4ED3509F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":58.83656509695294,"width":0.4896810506566567,"x":232.3536585365853,"y":235.3462603878116},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"80FFC7D7-1DC9-474C-BE8D-DC056442BABD","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 2.0208333333333393}","curveMode":1,"curveTo":"{29.999999999999964, 2.0208333333333393}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 0.51250000000000151}","curveMode":1,"curveTo":"{29.999999999999964, 0.51250000000000151}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000045453, 0}"}]},{"_class":"oval","do_objectID":"715524D0-0FD3-4479-AB67-395FCF5BB57E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523546,"width":59.74108818011256,"x":-2.840320925579295e-14,"y":88.74515235457064},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FD22F60E-28CA-4A0C-9826-80E07C48DDB6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"D242E661-BBBD-457E-A43B-83ABC00BD96B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523546,"width":59.74108818011256,"x":-2.840320925579295e-14,"y":1.421969181180821e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4EDF41CC-39F7-448F-8DA0-224386985566","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"AAF61D0F-D643-474A-8CD3-C7DAFA1954C4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523542,"width":59.74108818011254,"x":201.2589118198873,"y":294.1828254847646},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6BEE6B42-2ED7-4B94-8260-C93CE9CC17C9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"1CE72A2B-50C7-4378-B6D4-078D4AF4B2B4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523551,"width":59.74108818011256,"x":-2.840320925579295e-14,"y":205.4376731301939},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F180441A-CC9D-444D-8C70-798F5DB5D57E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"8A7E89E7-A2E3-40F9-956A-AD5B8210044E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523551,"width":59.74108818011254,"x":201.2589118198873,"y":205.4376731301939},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2AFBFAFC-3802-4C35-82F9-D0A94B97143C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"40C4A781-0B9F-49FF-A6A3-45E9B543B357","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523548,"width":59.74108818011254,"x":201.2589118198873,"y":88.25484764542935},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5DE7EAC7-4A42-4A09-BF45-9CA597155B4E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"BB45E019-5E48-484D-9F0E-936831758B14","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.98763257648275,"x":21.05628517823635,"y":104.9336028040025},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4F66C3F3-B3CE-4CA8-8E47-13B728BB79CC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {18, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"B0115383-0727-4950-BAAC-AFDAB815F8EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.98828349350998,"x":223.2945590994371,"y":104.9336028040025},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8A20D333-DCA9-41E3-B0FF-5751D59835D2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"4D624CCD-3C5A-405F-AE74-F88C4E1D74AA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.98763257648275,"x":20.56660412757972,"y":221.1358188704845},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"88E83C63-2883-4306-A9BC-D602D2007D83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"87F92063-6A74-45B9-A9E0-FCB45ACF2356","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.98763257648275,"x":223.2945590994371,"y":221.1358188704845},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E7845D25-1730-485E-9F2B-613164DE2077","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"4B29CF75-F110-43C3-916E-138DF88C2F24","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.98828349350997,"x":20.56660412757972,"y":16.18845044943187},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C1E96B7C-811A-4B1F-AE19-6462A345471D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"CD452883-CE0E-4A68-BDB7-3925909319E5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":15.98958532756444,"x":224.2739212007504,"y":309.8809712250551},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4D00C9E5-7D96-42C9-9773-1F79626F7D1A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {15, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"0D22435A-44DC-48A4-804D-A7E7D8133B0B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":12.99153807864609,"x":10.7729831144465,"y":161.3186443552491},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"500C42C4-61A0-4717-85C8-2F52A5FD4D21","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {10, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A3B6520E-78B6-4187-9D0D-E152CB37336A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":12.99153807864607,"x":123.8893058161351,"y":87.28263327491662},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"77DC83FE-B98C-436F-BD6C-B715A76DD24E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 17}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"49ADEC1F-558E-4B3A-BA1E-6D8B4F80DA0C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":222,"width":280,"x":653,"y":359},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CF0D58BB-E714-4D7D-8A3A-F6DF1679FFEB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"3F7A08BE-9B6F-4465-9286-B4AF0B26047D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":222,"width":280,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52C6CFDF-E04D-4B16-B625-8DEBDE990659","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"2D70C10D-DE05-4818-8247-D1A2B7C9E12C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":133,"width":196.0000000000001,"x":43,"y":37},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3FCE22D0-7FB3-4DDC-8F25-9C89A649B0EF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"C69A0F3B-8CEF-4BBE-ACBD-AAAE3BB6B5EA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":20.5246913580247,"width":148.0165975103735,"x":24.39834024896271,"y":24.62962962962968},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AC94A188-5A59-4B5B-9DE4-353FFED2CBC5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"4695EE65-BD58-48C0-BDF0-B9B054C3F2B6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84.56172839506179,"width":29.27800829875522,"x":143.136929460581,"y":24.62962962962968},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87518577-0FD8-4F0F-9A1F-A4B7F718FE99","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"C5DD16AE-D89E-416C-829F-74EEE99857E9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64.03703703703708,"width":118.7385892116182,"x":24.39834024896271,"y":45.15432098765433},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24D48E86-1045-4585-971E-14B2E836BDAD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"29F7A5A5-7B4B-4AF1-96F9-C649C77CF7F3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":49.25925925925927,"width":48.7966804979253,"x":0,"y":20.52469135802471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"42C90D0D-E331-48D8-B3BF-654A05B69C5E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B7118002-77FC-4864-8896-3BFD722BEA54","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":49.25925925925925,"width":48.79668049792531,"x":118.7385892116182,"y":83.74074074074076},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7F032D8E-2164-4304-8319-7CE1025D8BEE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"706CB4AF-A490-4781-B5FE-A596F59D47F6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":49.25925925925928,"width":48.79668049792531,"x":147.2033195020747,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8DFA8C7B-5BE6-48FB-AEBB-C0550D3417FB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]},{"_class":"shapePath","do_objectID":"7E18FD61-7BF9-4F75-98C5-0042F48A2F92","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":126,"x":455,"y":475},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"540B2244-B398-47B0-86D4-F625860F969F","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-6.9388939039072284e-18, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9960317460317466, 0.74999999999999978}"}]},{"_class":"shapePath","do_objectID":"C7449049-58C2-41FE-97E0-91F01E88EB61","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":126,"x":1032,"y":475},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"18DD8D13-CFEB-47F0-9D96-74D339A68D8D","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-6.9388939039072284e-18, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9960317460317466, 0.74999999999999978}"}]},{"_class":"shapePath","do_objectID":"FACFC62F-C93D-41E0-977C-7347ACDF2CF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":373,"x":1585,"y":474},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F8CFB59-654B-4E7D-B3FE-E4F0CB16E612","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8029490616621987, 0.75}","curveMode":1,"curveTo":"{0.8029490616621987, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8029490616621987, 0.75}","curveMode":1,"curveTo":"{0.8029490616621987, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99865951742627401, 0.75}"}]},{"_class":"shapePath","do_objectID":"6CEE36F6-C100-4F21-A27A-8925A18D66A1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":235,"width":2,"x":1746,"y":235},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B1DEBA75-7B21-499A-AF94-8D0F43775B1F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{44.749999999999922, -0.90851063829787271}","curveMode":1,"curveTo":"{44.749999999999922, -0.90851063829787271}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -3.0184188481996443e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{44.749999999999922, -0.90851063829787271}","curveMode":1,"curveTo":"{44.749999999999922, -0.90851063829787271}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999023, 0.99999999999999944}"}]},{"_class":"text","do_objectID":"1A5C302E-A146-4850-BEEB-841089B8CA7C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Neural Executor of t","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":480,"x":552,"y":622},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"80C208D1-4341-41A0-9D6B-580B912AED24","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Neural Executor of\nthe Routing Protocols","attributes":[{"_class":"stringAttribute","location":0,"length":40,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{13, 9}, {452, 91}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"08AD3A9F-2A0A-4D87-992B-101DE8B3E34B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Update configuration","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":480,"x":855,"y":1142},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"81DEC7F4-2947-4BB9-BE5B-EBA3BF232F8E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Update configuration using gradient","attributes":[{"_class":"stringAttribute","location":0,"length":35,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{25, 9}, {430, 91}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"69724B90-B0C9-4089-B747-6DD91270F043","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Routing Behaviour","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":306,"x":1219,"y":681},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A60A9575-CEA8-4FA7-BAB0-A7C16EFE3FE2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Routing Behaviour","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{50, 9}, {208, 82}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"60C0508D-0441-4D08-8066-B92AD1736162","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Topology + Configura","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":432,"x":0,"y":672},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AA80BB92-3158-45BE-9830-3499D3D26ED4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Topology + Configuration  C   ","attributes":[{"_class":"stringAttribute","location":0,"length":30,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{48, 9}, {336, 91}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"73D1FCA6-3F9C-4C31-A1FC-A90DAE08A28F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":206,"x":1974,"y":409},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EBD2535E-4AD2-421C-84A5-5B444CABD11F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"FB494614-2698-4A5D-8D05-46899188526C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":206,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"09E8E915-63CF-4FA3-9931-E9C23FB89D0E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"BB6344DC-2163-4AEA-A689-FD2C62316D78","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Loss L","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":205,"x":1,"y":38},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9AC412C2-CE39-46B8-A63C-487462013B72","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Loss L","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{41, 9}, {122, 29}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"8553C187-EE68-40A3-8A4B-D3354AE5D03D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":201,"width":206,"x":1644,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DCB78611-8A9A-4033-96EF-63182B2E51EE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"9644359B-C076-4D4E-9706-4D8FD2EB81FC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":117,"width":200,"x":1,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"26D358D2-4C5F-41EA-AEBE-9D2779EA6817","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"3FE06E8F-0041-4A20-8DBE-C56CA3389C8A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":117,"width":200,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA428B23-7E4E-476E-A15E-9F6D264672DA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"B6E9E4CC-DC0D-4B07-A7BB-892046C5C917","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":117,"width":200,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54670627-FF6B-4E24-AEAA-3A716D43559A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.8}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9488326362941576,"green":0.9488326362941576,"red":0.9488326362941576},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":4,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F969AF04-B6EA-49B2-96B5-76DAE861E6D4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fwd(A,B,N1) not fwd(","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":177.4647887323944,"x":9.29577464788732,"y":7.791936398317709},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A1A796FB-D24B-47AA-B137-AE41DAA61C4C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":14.28}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.2380000114440918},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"fwd(A,B,N1)\nnot fwd(C,B,N1)\n\nreachable(D,A,N1)\nisolation(A,B,N1,N2)","attributes":[{"_class":"stringAttribute","location":0,"length":67,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":14.28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2380000114440918,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {173, 78}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"4F943E4D-EA0F-46CF-9385-0336B9317CB7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Specification","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":206,"x":0,"y":163},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57348F88-4332-4172-8585-0CF7511C7BCB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":16,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":32}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5333333492279053},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Specification","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.5333333492279053,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 7}, {202, 31}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"shapePath","do_objectID":"FFFA0CBC-486C-4B00-BBFD-D22663E06677","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":368.6197322721346,"width":1861,"x":216,"y":581},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"03ADC152-102C-4760-BEB5-2787688E7909","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, 0}","curveMode":1,"curveTo":"{1.0000000000000002, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999989, 0.99999999999999978}","curveMode":1,"curveTo":"{0.99999999999999989, 0.99999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999978}","curveMode":1,"curveTo":"{0, 0.99999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.67236380370726778}","curveMode":1,"curveTo":"{0, 0.67236380370726778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.67236380370726778}"}]},{"_class":"bitmap","do_objectID":"DAD43045-CA49-4332-983D-85BB7E303F7A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":45,"width":34.48598130841121,"x":339.0560747663552,"y":722},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"150D25DF-A234-4DEC-8AE9-19700041158B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/e0f11cdf2923bae2b45cd3efb8044b40b030ab62.png"},"intendedDPI":144},{"_class":"bitmap","do_objectID":"3B0C1EA4-F38D-43B0-A843-C4774E69A8C4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":128,"width":127.4234234234234,"x":1008.788288288288,"y":973},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8F24CEAE-D199-4A37-B17D-B916F74FCEA0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/01d663ce30413ac4ccb3d4daf88d8449b1542ee9.png"},"intendedDPI":72},{"_class":"bitmap","do_objectID":"AB150690-EA58-46C6-804A-8B3E1D76F198","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":48,"width":42.22222222222222,"x":2103.388888888889,"y":446},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AFF095CC-75A3-4F38-B8CA-A5B39AF842E3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/5dd14e2a1a632d57a09dc9048514822d4ff63b6e.png"},"intendedDPI":144}]},{"_class":"rectangle","do_objectID":"9B6736D2-A295-4134-9F01-A6586D27B2E1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":18,"x":373,"y":727},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FE8E7D63-F170-4421-85E0-4704DF99C0A2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34965/old/figures/pages/56114387-9EF8-4D54-A3F6-61D3CC4F11DB.json <==
{"_class":"page","do_objectID":"56114387-9EF8-4D54-A3F6-61D3CC4F11DB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD0C62A0-E7A6-4DFD-819B-0292C22D667A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"53285D69-7760-4026-BF4D-A7484FD1CB53","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"graph-encoding","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":true,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":874,"width":1308,"x":-527,"y":88},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A16F1648-005D-4D60-A21B-87B2B701F4D0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"B09A88B2-BA00-4B42-B1E2-64E7DD55E1B3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"graph-encoding","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":517,"x":704,"y":117},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A2F11E15-9682-464B-8672-E8A49F6126CB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"5FC0916A-DCE8-4A32-BF28-60DD3712A30C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":290,"width":197,"x":61,"y":61},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3E14B872-75C3-41F8-8F3D-E054D7D3B89B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.002538071065989854, 0.0017241379310344819}","curveMode":1,"curveTo":"{0.002538071065989854, 0.0017241379310344819}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.002538071065989854, 0.0017241379310344819}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.002538071065989854, 0.0017241379310344819}","curveMode":1,"curveTo":"{0.002538071065989854, 0.0017241379310344819}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.99999999999999989}"}]},{"_class":"shapePath","do_objectID":"02A5613E-9CD8-4F06-8145-91324A8A9CD6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":289,"width":198,"x":258,"y":62},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3166CE4A-0A73-405E-B5C0-D692FE6C1972","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.80555555555555702, 1.1262975778546758}","curveMode":1,"curveTo":"{-0.80555555555555702, 1.1262975778546758}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.80555555555555702, 1.1262975778546758}","curveMode":1,"curveTo":"{-0.80555555555555702, 1.1262975778546758}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"oval","do_objectID":"C50339CD-1FA2-495C-A628-0E02CF2C4006","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":123,"width":123,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87359999-26F1-410B-9F54-23EF9807C015","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"328A3C56-2BA4-4206-919C-F2A3F2EE3CEA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":123,"width":123,"x":196,"y":289},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"20CF0304-EFEF-478F-9DE5-C96581A71914","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"807F6DBA-F306-4593-9E6C-E82B18201696","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"conn(A, B, 12)","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":324,"x":96,"y":323},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6D08D3AE-1851-4770-9173-4863FC83A1A6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8499999999999999},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"conn(A, B, 12)","attributes":[{"_class":"stringAttribute","location":0,"length":14,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8499999999999999,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {320, 46}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"0BE06939-DA36-4A99-A91E-53077720CB3E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3DE952C2-D222-4219-AFA4-9657AED9EE83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8500000000000001,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"oval","do_objectID":"2B679F33-F879-44B3-B3E3-FB0331B9AAA9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":123,"width":123,"x":394,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D32E558-00FF-408B-8477-0C77EF3BB8A2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"46B44009-8AD3-4A05-B2EE-0C16238CF556","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":438,"y":34},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54B0A519-2666-46A9-91C6-35ECE12BA8E8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8500000000000001,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"DB099916-AD57-4CAA-98F6-53C59171E5B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"0","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":25,"x":166,"y":151},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90F5AE11-4163-4285-BFF8-0E7024C7FA7F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"0","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {20, 30}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"B79604D6-428A-492C-9184-53AF09A0249D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":25,"x":328,"y":151},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C4EFE375-13DF-4C43-8A10-CCCF24B39EA1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{5, 8}, {15, 28}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"text","do_objectID":"412B4A3B-30FF-4FE4-AA7D-FA6EEE9A676C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"router(A) router(B)","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":180,"width":469,"x":0,"y":189},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EA573862-1B7F-47FA-8D2B-195D6C26F0F1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"router(A)\nrouter(B)\n\nconnected(A, B, 12)","attributes":[{"_class":"stringAttribute","location":0,"length":40,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 7}, {460, 170}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"81846546-1AFA-4185-BB1C-3E8D3488DAB2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fact Base","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57,"width":223,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"206442EF-96F5-42BF-8E1E-F0B95B0D42E4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Fact Base","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {220, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"FF160815-9AA4-4533-B4FB-941A64F187AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Graph","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57,"width":152,"x":704,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8E9ACF94-4210-4788-A7D9-3EA4DD848B70","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Graph","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {148, 48}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"D5F66AA3-D202-41C5-9F6C-E84ABDCFB6E7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":285,"width":1308,"x":0,"y":589},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD3C7F73-2126-4F59-8701-812850F8EC0E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"4CE0ED86-49FD-4EDE-B080-8F68C406C531","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Node Features","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57,"width":333,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9B916A7F-797D-49C8-8875-1969BDC221C2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Node Features","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.8666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {330, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"E7107C90-AD64-413D-BB80-6116AA5B02D1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"h_A := emb(router) h","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":180,"width":1308,"x":0,"y":105},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16001BC7-98E8-40CC-B14E-D98838EC0DE3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"h_A := emb(router)\nh_B := emb(router)\n\nh_connected := emb(connected) + emb(connected, 3, 12)","attributes":[{"_class":"stringAttribute","location":0,"length":92,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.6666666666666666,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 7}, {1299, 173}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34965/old/figures/pages/CADA8422-4D07-45FA-AE75-76F60DAADAA6.json <==
{"_class":"page","do_objectID":"CADA8422-4D07-45FA-AE75-76F60DAADAA6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6A2E64C4-A666-442C-8D2B-C3DFCA572788","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"A98C8E56-9634-4444-85A5-C840641112F8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"system-overview","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":843.9987708884942,"width":2986,"x":-250,"y":345},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A3B3CB6-630F-46EB-99A0-A4BD13A5EC48","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"A58DF18E-791F-4E7B-BFC4-CDFAE4073513","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":843.9987708884942,"width":590,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"41723CBC-5456-466E-8BC4-224773434BFD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"6A17CC12-4F3A-4D06-8D17-7F09B44CBD8F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":451.3752541595445,"width":590,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3241EEB2-FFDC-401C-AC5D-8ACE5928F193","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"28D7BA2F-9A4E-4469-861F-B815976657C3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":340,"width":280,"x":155,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8EB3FA78-3364-45E7-BF90-BCDF44846A8D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"2F0D68CA-9D4E-4D95-BFF7-36347E613736","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.4709141274238249,"width":203.4942758360059,"x":36.5499427472438,"y":113.9612188365652},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9660C92C-3CAD-4ACB-AD50-B349D2272675","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"06F4905A-C229-478A-BE57-1E192E6464F0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":203.0003576907728,"x":36.5499427472438,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C0CC3D3E-BDF9-4167-9E20-6F1B07BA4936","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"D5FD1E89-CB77-4569-A7DA-B4EBA9E35189","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452330317,"x":36.79690181986035,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F0BE871D-22BC-4F2A-8204-F7BDD7EBC05E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"083D35F6-63C1-4CD4-AF60-049B8EE3AB1C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.70637119113576,"width":0.9878362904660491,"x":36.30298367462731,"y":28.72576177285319},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3A289AF6-A496-472E-B6B1-3D849F98E39E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"F7F295D9-FD71-42F2-9F10-790959C6A136","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.7063711911357,"width":0.9878362904660207,"x":239.7972595106333,"y":233.1024930747923},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2357386F-6743-4C40-BED1-D57101FB3F76","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"43CB7200-4293-4B0A-9336-32CF50447666","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452329251,"x":239.7972595106333,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"86EDFF18-42EA-4798-815C-C15A2F5FB5FA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"614C4F3F-7A48-4370-8119-78B67828227D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.6066481994461,"width":39.01953347340893,"x":240.980466526591,"y":114.196675900277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9C81353D-5033-4706-971E-4AD5F0BDE0D5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"201666C9-6F21-4FC2-8FF3-CFD5111DBABD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":203.494275836006,"width":43.79501385041559,"x":116.3479853929143,"y":-9.918883070357467},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AC884A69-9EF4-4670-AD8C-BF5D7567F28E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214913, 0.16551566224734221}","curveMode":1,"curveTo":"{0.98903615697270941, -6.3100566438656358e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270941, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119011913, 0.83783632733723856}","curveMode":2,"curveTo":"{-0.0036902158117899935, 0.16216367266278806}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055505458e-05, 0.50000000000001277}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270941, -6.3100566438656358e-17}","curveMode":1,"curveTo":"{0.99816007339702095, 0.83218232891401733}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999967, 1}"}]},{"_class":"shapePath","do_objectID":"9808FF20-E9D1-48DD-860B-68D5F68A9AFC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":225.827336199336,"width":28.3544037957066,"x":117.8386849955116,"y":47.40445711563844},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"36420EA1-937C-4F10-A214-655DE8BAF8CC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90035812620695954, 0.16551566224734143}","curveMode":1,"curveTo":"{0.88059467471684649, -4.163336342344337e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.88059467471684649, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.042035277169055113, 0.83622408638765189}","curveMode":2,"curveTo":"{-0.038643635947275372, 0.16055143171320319}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.0016958206108909331, 0.49838775905042565}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88059467471684649, -4.163336342344337e-17}","curveMode":1,"curveTo":"{0.97996167639572429, 0.83218232891401622}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999978}"}]},{"_class":"oval","do_objectID":"886CDA8F-A149-479E-BF78-E9B684E7C8D4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029356,"y":85.23545706371196},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2F0FF9CD-2D84-4F00-AB2C-8C5BE852E327","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0E3F5AC0-D568-4A2E-A68E-926AEC45E827","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029356,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CBD29093-07E5-40B8-9FB5-6696B9F84BB2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"7C86013A-8118-4CC6-B615-BBAA88AD030C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570632,"width":60.25801371842894,"x":209.4212935788023,"y":282.5484764542937},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C69BB4EF-C339-4408-895D-4CFD5E3AC62C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C584D60D-41F9-438E-A71B-B95D9FCF18B0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842893,"x":6.420935888029356,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4CA49793-7273-48AF-AF7A-DC240EAE9D76","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"D70AF02B-896F-44D7-AAA2-7E5530A9471C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842894,"x":209.4212935788023,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BE130E07-4A59-40A2-BA54-1F443A0ECC83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C17ADFAB-7F51-41E7-84C8-80B8A2FE6BD1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570641,"width":60.25801371842894,"x":209.4212935788023,"y":84.76454293628814},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7B1CF1B-7693-40B6-B000-52C954F5F15E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"868C7C8B-6A59-479B-BD43-D5B310723ED3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.65941613304942,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"77D30B99-3386-4E4E-83F1-3AD6BE8B14B6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {18, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A67641AD-2C2F-4B86-A539-672F811DE6CF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315593,"x":231.6476101142883,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0461611D-4D6F-4A62-9D24-739F761A2A0A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"B920B057-FACA-4C46-8926-5E3609E5909D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.16549798781638,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D22AB68-C98B-448E-A8FF-8A3D4691C221","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"E58C11E6-A920-47BE-9DA8-28D86B5B7BF8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885493,"x":231.6476101142883,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F41C471A-3153-4811-A77E-7ECA9EE33E44","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"617D40A4-209F-43CF-A0B0-B3466F695B6F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315584,"x":27.16549798781638,"y":15.00604985287604},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC671E5F-B006-4B98-8B4F-0C1E59CF28C2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"1C7A4649-2CC9-42EB-A010-14317F4A5F8D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":16.29929879268983,"x":232.6354464047544,"y":297.083612179746},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9BF31F6C-C889-4843-B9A9-06617A54AB4A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {15, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"5D18F244-2B1A-4B3F-B2AE-2FB560634169","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":149.2797783933518},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"03CB6764-A7A3-4EBF-ACEC-A601DD8F35A6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"1CC61992-C0DC-4452-8FEE-976B703C5175","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A1C2F481-3EAF-4EA0-9486-59B7B3B59332","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"9E08BF61-916A-46D2-8D56-A70AC600309C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194481,"y":5.116853176975791},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A563D1FE-AD79-4411-9D06-08F67F8A3506","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"F8EE8E58-9DAE-468F-9E9C-CC248BB99426","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648199,"width":31.11684314968051,"x":122.49170001779,"y":72.99168975069254},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C63CAC7B-99EC-40D8-B42B-8D60E8B0A31F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"F24FA664-E6A5-49F0-9D3D-446605CB808E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.202216066482,"width":31.1168431496805,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D1D0441A-7224-4739-895A-EE73CEF63967","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F23E7ED4-EE70-47DB-B4F7-94C027B45AC0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194489,"y":5.116853176975745},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0706D2A6-EA63-4602-AAE3-86F4E3AD99AB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"87C2D9D0-946D-43B4-A84D-FA63A7227B10","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":244.98340003558,"y":151.634349030471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"432983A4-C65C-428D-A2BF-8F3DE6C748AD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"E2CB227D-C6EF-438E-8DFD-2912173EDF74","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E11D9444-D373-4EA1-AEB1-BA4A21AC6EEA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"22AB684A-2A94-4B42-AEE4-511B76B74CCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129167,"x":8.890526614194508,"y":5.116853176975777},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6FA301DD-2E24-4446-9FC8-1811FD3FE566","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"3EA66D16-D3DB-4F4D-8C5D-5C443E9EFFD5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":144.718016553276,"y":175.1800554016621},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"47D1DFDE-F421-4FA6-B8E3-17B37FC485FB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"ED83EAD4-DEEF-4D9C-BAD4-34DA861D1C27","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BC1B1040-0979-4188-9246-7D24BAE26C18","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"02A3A7E4-C1E4-4B07-9EC6-AAA985A6ABCA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129168,"x":8.890526614194508,"y":5.116853176975773},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FFEC8FB0-B048-4173-864F-201FA5B3FC52","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"721B3BCC-7BEE-40BB-8725-E778AC857EED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Topology + Configura","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":590,"x":0,"y":367.3752541595445},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C08850A2-F9AD-43DC-B1C9-91EBDBDB5971","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Topology + Configuration with Unknown Parameters","attributes":[{"_class":"stringAttribute","location":0,"length":48,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{30, 7}, {528, 70}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"E15FD896-4F6B-4EBE-9AB5-54EFC9C926AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":304.053730097356,"width":405.2658179205722,"x":87.61492322857674,"y":539.9450407911381},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1E7CCFD3-C506-448B-8F54-6AE5E3A9264F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"82DFA4DC-5368-4047-9435-7F3B64CB4E28","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":304.053730097356,"width":405.2658179205722,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0C486A54-ABA3-4462-86E5-7E600B271EA1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"6AEBD6CF-4DD5-4079-8566-FB0F37A24EBA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Forwarding Specifica","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":405.2658179205722,"x":0,"y":220.053730097356},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16846062-57B9-4FA7-B665-18EBABF1EDCA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Forwarding Specification","attributes":[{"_class":"stringAttribute","location":0,"length":24,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{89, 8}, {226, 76}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"rectangle","do_objectID":"AE667302-9AA6-4AAD-8CD6-CC086CED8AA5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":204,"width":350,"x":27.77772208577682,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"109E378C-B7AC-4CDD-B60A-7E066EDE472B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9488326362941576,"green":0.9488326362941576,"red":0.9488326362941576},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":7,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"group","do_objectID":"B74A36EC-CCA0-4FF7-9775-163EC22B077C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":204,"width":350,"x":27.77772208577682,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1FBC48C2-1F9A-4B19-AE49-5BF5AA974180","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"9AB5503F-9B7B-472D-801B-70552E412693","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fwd(A,B,N1) not fwd(","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":140,"width":310.5633802816901,"x":16.26760563380281,"y":13.32953013040012},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"75F3DE4D-3FA5-4080-82DB-82C2000D5B90","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"fwd(A,B,N1)\nnot fwd(C,B,N1)\n\nreachable(D,A,N1)\nisolation(A,B,N1,N2)","attributes":[{"_class":"stringAttribute","location":0,"length":67,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {303, 134}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"77BE2C77-DFBB-4FE6-A6B9-D9A3528857C4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"+","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":77,"width":42,"x":269,"y":454},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9E4CFE12-14B0-4FF0-AAAC-550D28B608A3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":3.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":70}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.166666626930237},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"+","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":70}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.166666626930237}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 20}, {39, 38}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"4753774B-119B-49CD-BA71-223C9D882053","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":823,"width":425,"x":2561,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"97AE5EED-FE49-4FBD-85B8-2FD3F4EB2654","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"15A7B898-2750-4B70-9DA4-495F16017D99","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.7502278942570797,"width":308.8752401082231,"x":55.47759166992357,"y":462.8906107566089},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6574AC62-14E7-4084-BC8D-C4B15E708ADB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"F8CF8990-C2FC-4E35-82F5-55B9152E17D3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":308.1255429234944,"x":55.47759166992357,"y":463.640838650866},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6F3F1A05-B04F-4D4E-85DF-A518D3D18FB4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"70AE1BEF-8613-4684-BF87-98B2F7F91C84","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":0.7496971847286957,"x":55.85244026228792,"y":463.640838650866},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3DFE42A-13FE-4D6B-A3F3-BA9B2FD2F8A1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"B79190B3-3AB5-480A-9E57-AE6A53C18564","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":136.5414767547858,"width":1.499394369457391,"x":55.10274307755923,"y":327.0993618960802},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DF99D025-7359-40B5-AA40-4FE34F913B13","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"201E9740-0664-41D0-A8AE-2FB63A4894CB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":136.5414767547858,"width":1.499394369457377,"x":363.9779831857824,"y":652.6982680036463},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5456073C-F6CF-49E9-8B76-9D7F0C591003","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"458E66B1-73F8-4D15-8150-74D7C4561D20","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":0.7496971847286886,"x":363.9779831857824,"y":463.640838650866},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AF15C6D5-721B-4BCD-A517-5C6BEB130C61","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"634365FC-075B-4971-A348-4D1D07C18A67","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":59.22607759356708,"x":365.773922406433,"y":463.2657247037374},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A4D0DD02-0C5E-4919-8D47-FBD4FF9E0D60","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"2FC51DF3-024B-4A1D-B7C5-9D265EA128E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":308.8752401082173,"width":69.77119416590659,"x":174.9513108999078,"y":273.192279672418},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B0122D4B-A448-40B0-8C58-9A7D9F0A9281","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214468, 0.16551566224734071}","curveMode":1,"curveTo":"{0.98903615697270364, 1.3552527156068805e-20}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270364, 1.3552527156068805e-20}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119008764, 0.8378363273372309}","curveMode":2,"curveTo":"{-0.0036902158117900589, 0.16216367266278717}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.376865005542089e-05, 0.50000000000000933}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270364, 1.3552527156068805e-20}","curveMode":1,"curveTo":"{0.99816007339701507, 0.83218232891400512}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999989}"}]},{"_class":"shapePath","do_objectID":"0AAB30B0-7969-4CD7-A921-E0A76691C87A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":346.4140021264661,"width":42.70527774559167,"x":178.2536427526722,"y":362.9088202776448},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A808193C-2F99-4588-8A0A-E8A135DE2E23","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99282591104102025, 0.16551566224734071}","curveMode":1,"curveTo":"{0.99140296751608004, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99140296751608004, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0029128490187179177, 0.83787232606810791}","curveMode":2,"curveTo":"{-0.00289593074201837, 0.16219967139366409}","hasCurveFrom":true,"hasCurveTo":true,"point":"{8.4591383497849108e-06, 0.50003599873088633}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99140296751608004, 0}","curveMode":1,"curveTo":"{0.99855726603030615, 0.83218232891400523}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999978, 1}"}]},{"_class":"oval","do_objectID":"2E976E2D-1669-4B50-A7A0-328936CB6707","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690102,"x":9.74606340147306,"y":417.126709206928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8297C94C-928D-401E-8A69-4457C2193E06","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"F8B57D22-3F90-452F-8631-79BEC6CDE07E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690102,"x":9.74606340147306,"y":281.3354603463993},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3ADD04A-5326-4C46-8D9C-673720FBF1C3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"2FB80FE3-E640-4132-AC14-802E247EE74B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.52780309936179,"width":91.46305653690104,"x":317.8716063249675,"y":731.4721969006381},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"994E4F75-4EDF-4E1B-AED0-C8419A3E8414","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"122FFDF3-4364-44D0-85C8-0A2CE4DBF84B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690102,"x":9.74606340147306,"y":595.6809480401093},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA474233-0E8E-4F49-BA4F-965A5F8DCDAD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0A41C24E-6BE9-4AF9-BF0E-AAA7ACC9449E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690104,"x":317.8716063249675,"y":595.6809480401093},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A62D2EB2-2254-43BD-B590-05BAEDA72BB4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"1F58FA08-46D7-4DE7-9C20-9136080F1658","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690104,"x":317.8716063249675,"y":416.3764813126709},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10DBADD8-A288-4B4C-9EC9-2441227656A8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C8F74373-1F56-4990-9EB1-1F91FCA20817","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":28.98829114284295,"x":41.98304234480702,"y":441.8906107566089},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D2B19C6B-BCE6-495F-9688-E5053311F5D1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {28, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"67E03641-5C4B-4267-A954-8549F08DC9E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":26.98909865023313,"x":351.6079796377588,"y":441.8906107566089},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4690AAB9-3338-40B1-826D-F573AFE8DFD5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {25, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"451B1A58-BBE2-47E1-BF2E-71E0DDB549CE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":28.98829114284295,"x":41.23334516007833,"y":619.6946216955333},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32FE3AC1-9AE1-4095-BB1F-54556944E8BE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 8}, {25, 27}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"13C698E9-FB01-4255-AB10-D86E4C33D621","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":28.98829114284297,"x":351.6079796377588,"y":619.6946216955333},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B13E6EF0-4B19-4307-B7CD-E1E67BF363F2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {27, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"AC3892CE-24B0-43E1-9338-F9DFEB625F9E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":26.98909865023309,"x":41.23334516007833,"y":306.0993618960802},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5AF7AF9A-DA79-44CD-A948-1D8B38D20CE5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {24, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"89BB4052-7FFC-4E33-99E9-0F6EB12A7903","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":24.98990615762318,"x":353.1073740072163,"y":755.485870556062},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3638287C-8A35-4C7F-ADA2-47E6599CB9CE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {23, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"404E3229-9469-4DB1-9A8D-23CD9C1A9DA3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.26800364630822,"width":47.2309226379079,"x":0,"y":519.1577028258887},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"21E30F49-FC7C-4AF3-95F7-E5BDA0DF2771","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"AF8E9950-4F18-4A29-94B4-C52844C600F2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.26800364630822,"width":47.2309226379079,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4CCA3E60-1C2C-4294-B475-8117E53FA60C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"B8582557-A1AE-4E05-8B51-3F18AF8D8BB9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19.99192492609858,"x":13.49454932511654,"y":9.009115770282641},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"40C8B235-F06A-42F0-B6BB-C7044782A088","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 8}, {15, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"3E3F233E-ECE0-4983-A12C-1AB84D004F65","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":291.3384989364935,"width":183.6758102585314,"x":122.9503382955068,"y":-2.843034562287754e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57958608-23A4-4B65-90B0-F6D5B670AE1C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"2F5821C9-A7CD-485C-8EF6-B1FDC42E9F27","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":127.7888179884533,"width":23.2406127265896,"x":0,"y":163.5496809480402},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8E1D9FA1-8493-4943-840D-2C61FDC6C5A0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"8A8D6DC2-CD0A-4245-A270-331950D9DCB4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":82.52506836827708,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B51FC69E-CA7B-4004-A441-3DD7366B4357","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"66EE6687-B552-46CE-8AD6-157E02567755","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405806,"y":81.78182923123666},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5D962A87-F993-42CB-B5BB-EECD259E38FB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 9}, {13, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"9C9A00A2-5A24-4F0E-9C5F-91034A1AEA88","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":291.3384989364935,"width":23.2406127265896,"x":32.08703950638836,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"762EAEC4-0463-453E-B82D-4450141E4EB3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"C166549D-A8A2-4423-8A58-2BF2B652A1AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":246.0747493163172,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FE08246F-A649-48BE-8A6A-D678CC6AB9F1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"FB429ED0-15C1-4E45-853A-3211E312DE3B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405807,"y":245.3315101792768},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"12850F16-7866-4924-B054-CE91BCD69728","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 9}, {19, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"0E583DB7-9ACC-48A3-A130-DEBB0E4C7D60","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":255.3275600121544,"width":23.24061272658959,"x":64.17407901277672,"y":36.01093892433908},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E5B84252-ABBA-4535-B275-02F9D146DC93","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"2014A33D-97A3-4653-BC3C-812BFA2028E2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":210.0638103919781,"width":23.24061272658959,"x":0,"y":2.843034562287754e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"51BD53C2-702D-474A-9240-319C7C62EA61","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"2BC248B9-DF08-4A28-9561-AA8F0386FC0F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870843,"x":0.6247476539405804,"y":209.3205712549378},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"43A833C0-F5F9-435C-B3B1-E0D242669687","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 9}, {19, 29}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"ED45C9D2-D535-4BF8-9B12-A9ADE181C2EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":211.0641142509876,"width":23.24061272658959,"x":96.26111851916508,"y":80.27438468550591},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AFBC0BBC-CD26-4D3A-8974-9CE4D80253F6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"1EC8B174-EA2D-4C16-9770-09C770F18E77","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":165.8003646308113,"width":23.24061272658959,"x":0,"y":2.843034562287754e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EFB564A5-F3AF-4E7D-9461-D276B0BB854D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"4DCD89A3-E8F1-4ADA-855B-3C55D602B1F4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870843,"x":0.6247476539405804,"y":165.0571254937709},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32BBEB10-945A-4D6C-B938-CC2124BCE350","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {20, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"035B9097-095B-4F78-A257-880FB940C9DD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":127.0385900941962,"width":23.2406127265896,"x":128.3481580255534,"y":164.2999088422972},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52CB4634-49A8-4925-9272-CAAAB7ED14AE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"6F77DCC1-B82E-4995-9D43-7E70E32D6956","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":82.52506836827708,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FA2D70D7-5F7B-4FC5-BBE6-217EC0E942C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"84B2FD02-725D-4CBC-8D5E-97DAB24DC3C1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"5","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405807,"y":81.03160133697958},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"76F60171-D24A-4445-B124-F88EA03EC01E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"5","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {19, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"B138AD9B-DFD3-4D52-917A-7866A321622F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":98.52993011242776,"width":23.2406127265896,"x":160.4351975319418,"y":192.8085688240657},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D9F28CD6-733F-41B0-AAE3-E37480D5C446","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"7B50DADC-218E-4111-A756-53B7D5A6EA48","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":54.01640838650862,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7013BDFF-2724-477F-B051-754B5716737F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"76F80BF7-AD86-4BC3-BE9B-1D125EEB2A88","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"6","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405807,"y":52.52294135521113},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AD1C9907-F524-49D1-9345-F12BCE0C7619","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"6","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 9}, {19, 29}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"group","do_objectID":"99E9889B-FBF4-4857-9CDD-E939F357CBF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.2309226379079,"x":371.8498036254337,"y":522.908842297174},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"49FC20FA-F868-4C41-BA50-ACAC68C902F7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"5A7B6A87-EE65-4C92-AC42-910EFBB6BE70","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.23092263790789,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E2AC4EF7-7AA6-463D-B05F-B95D5094FBD0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A8087C40-A089-4174-AB34-027EFDFFB24D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19.99192492609858,"x":13.49454932511654,"y":9.009115770282584},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3C23A17-CF75-4D7A-A480-A6BDA722CDD1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 8}, {15, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"7F5718BE-A2C7-4FB3-AE3B-A9DCDFB15723","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.23092263790792,"x":219.6612751255082,"y":560.4202370100273},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FD8BF6A1-F8EE-4DDD-B7C6-579BF4467741","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"48945619-C785-4867-9DAA-AEC3051C4445","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.23092263790792,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90D28A7D-2BF1-4E8F-9F0D-77D0CAC84FE0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"1C0BF646-4739-4B07-B436-00B323C768A2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19.99192492609859,"x":13.49454932511655,"y":9.009115770282584},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B2A0726B-ACF9-469F-B2CF-F73FF8458DC1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 8}, {15, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"rectangle","do_objectID":"092E99C1-F6B3-44F3-8A6D-B15F0E586D37","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":127.1636280765724,"width":183.6758102585308,"x":122.9503382955063,"y":290.338195077484},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5573A83B-20DC-4A06-B915-481A0AEEAAE2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":1,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":0.9326139616824488,"green":0.9326139616824488,"red":0.9326139616824488}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000036, 0}","curveMode":1,"curveTo":"{1.0000000000000036, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000036, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.500000000000004, 1}","curveMode":1,"curveTo":"{0.500000000000004, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.500000000000004, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"group","do_objectID":"ABF22751-C94D-4366-AE18-00299F825844","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":147,"width":256,"x":617,"y":422},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C2D298F3-EC3D-4E4A-AD18-CC1C8EA2D3E0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"0A660644-7F0D-48DC-8A04-9976F3307167","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(1) Embedding","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":256,"x":0,"y":105},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A56CD294-1EFD-402A-8B22-D99F7C271860","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(1) Embedding","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 7}, {252, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"ABC65BF8-65C0-4B0A-BB70-889D7575117F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":210,"x":23,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3FA26F96-D8AE-4CC5-A38F-2E16C261DA4D","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":20}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0023809523809523829, 0.25000000000000011}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]}]},{"_class":"text","do_objectID":"3F62C4B2-2B5D-4F21-B12F-95D9605AB498","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(2) Processor GNN","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":395,"x":1353,"y":507.8760330578513},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C25BC2ED-246D-4137-8497-916C4E7C4171","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(2) Processor GNN","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{35, 7}, {324, 35}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"C42F8083-0B60-44EE-8CBB-46615176D3EA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":401,"width":343,"x":983,"y":274},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DDE6339F-B874-4C07-BEEE-5E0DB7ED84BD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"46BB867E-5AD1-4F99-890A-03BB396FBA74","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Latent Input Represe","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":269,"x":37,"y":317},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69856A0B-11BE-4E73-B0AE-990771E04A89","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Latent Input \nRepresentation","attributes":[{"_class":"stringAttribute","location":0,"length":28,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {264, 77}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"E54119EE-4B61-4015-AFE2-CE15FCB6175C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"37CD1906-FAD2-40D3-8346-51CC5BE013FE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"D32BB197-CCC0-4309-BB29-4D3A119CF98B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"25FD36FF-3B34-4781-840E-AF86A6811F94","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"A811F762-4B54-403A-A3B2-9DED05129D80","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":162,"width":241,"x":51,"y":46},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EE1DBBA1-8C01-4FA2-B622-5BA7A2D290F0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"FC9CF136-DE90-48BC-A1FF-549DA1B6D22B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":25,"width":182,"x":30,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BB15F538-A771-4C69-8275-4859DF322A10","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"AAEACA7C-54D7-46DA-88DF-E833BF517BD8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":103,"width":36,"x":176,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C93A7366-BCA6-4DBC-A20C-BAE69F2A4A12","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"DA7311DD-CBD9-47B9-A7F5-FD7A9A4FA0A6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":146,"x":30,"y":55},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"372062EA-AC8A-46C9-91E4-8E9C5B964EA9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"293726F3-E653-454E-B551-D01B7063A703","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":0,"y":25},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4C54C984-FA5C-4906-8D1C-88B861579165","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"8FCFD13E-33FF-4182-93B6-A8D9AE1B17CC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":146,"y":102},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32486793-BC29-4CD6-B887-939E5B99216D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E13AC8D7-EBD7-4BB0-9147-4C0689F79902","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":181,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2DE358E1-DE30-4CB3-B7EC-991D6FF3A88E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]}]},{"_class":"group","do_objectID":"3F5B1241-95BA-4256-9883-F38D6A85373B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":403,"width":485,"x":1699,"y":270},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F0CE21E2-20BD-4F17-ABFB-57903C412567","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"A8A04802-996B-4010-9192-704A40696F41","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Latent Synthesis Out","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":485,"x":0,"y":319},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B03D7FF5-DFE6-48F3-80F8-FDB2A5FBEA88","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Latent Synthesis\nOutput","attributes":[{"_class":"stringAttribute","location":0,"length":23,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{97, 7}, {292, 77}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"41D8CF0E-7AEC-4625-A1C8-C3B0D59269E4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":71,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5D59FAA2-72DB-4E9C-B733-F2C94FE4126E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"701DD707-024C-4936-90AD-9A7E70814C0C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4B8AC5C1-3DB4-4E86-9D2F-DD680A0F7050","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"0611370C-4387-45D9-B3E6-42EE967F3220","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":162,"width":241,"x":51,"y":46},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6CEF152E-50AA-4344-A7C1-5B9F2BDED8A7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"1B8F1526-6A92-4982-88AD-E428F002C08B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":25,"width":182,"x":30,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8F47D2FE-73CA-4333-8DB9-A5217F0264AF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"8055D935-3028-4D39-B234-BA17987B5F07","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":103,"width":36,"x":176,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9085F9FA-10DA-4DD0-A6F8-EED41907B974","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"A97CB5AE-FF20-4E41-B6FB-4A42E4E33C8E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":146,"x":30,"y":55},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7C50602B-3296-422A-B7C8-6F4366054041","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"A00821C1-9955-45AE-B169-71A95C75286F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":0,"y":25},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16F60D91-5B98-4A8C-8531-E9EB07E91C61","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"EDAC3133-FE4C-4280-B5C8-82928908148C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":146,"y":102},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7482B91A-DCA7-41C0-9C38-6071A53EBBAB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"6044160C-0769-4BDE-9DC5-12353BB8290E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":181,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"80491ED8-979E-4FED-A21D-24C5D80FFF07","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]}]},{"_class":"text","do_objectID":"AE961CF3-3F76-4898-A097-99C4F260CC95","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(3) Decoder Network","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":395,"x":2131.5,"y":458},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6FD36944-67FB-4AF2-AAD5-D04ACAB9FDCC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(3) Decoder\nNetwork","attributes":[{"_class":"stringAttribute","location":0,"length":19,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{97, 7}, {201, 70}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"shapePath","do_objectID":"73834FA4-1973-45B9-AC46-7B50537670F6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":210,"x":1445,"y":421},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"67D3C4DD-BD8C-4585-84E6-84150A8A0F9E","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":20}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0023809523809523829, 0.25000000000000011}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"570EF8DF-77D3-4640-AD4A-06B6E07D4BB7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":329,"x":2184,"y":421},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B31AC48F-58D7-422E-9B9D-2364DB797B09","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0015197568389057777, 0.49999999999996092}","curveMode":1,"curveTo":"{0.0015197568389057777, 0.49999999999996092}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0015197568389057777, 0.49999999999996092}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0015197568389057777, 0.49999999999996092}","curveMode":1,"curveTo":"{0.0015197568389057777, 0.49999999999996092}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99848024316109452, 0.5}"}]},{"_class":"rectangle","do_objectID":"B27EE6DB-3C3D-487C-A576-BECDEEDC9BCE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":79,"width":63,"x":2742,"y":379},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"365E4A5E-A163-4C0C-B079-B7E685A7F3D4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.7568627450980392,"green":1,"red":0.6666666666666666},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34965/old/figures/pages/D3C15514-8F9A-4089-BAE4-F507E02C6B90.json <==
{"_class":"page","do_objectID":"D3C15514-8F9A-4089-BAE4-F507E02C6B90","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DED26A81-4E8F-4413-A343-D1324B0ED833","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"F6098229-3541-4BF1-8306-8145D9F55E8D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"synthesizer-overview","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":378.0000000000003,"width":731.5,"x":217.5,"y":216},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"94F7C309-0570-4C5A-8D70-8A94B56E0260","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"78E6BA01-1558-4BD8-9DE7-A085E197F858","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":142.5000000000001,"y":42},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"004295EA-F0FB-4046-AA71-6A9C122B1F7A","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"F162123F-B23D-434F-B45B-AB33AE471B08","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":116.5000000000001,"y":277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7B886380-8934-4041-AA4D-5B36778993DA","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"027A8E8E-FD9B-4280-9E87-6FF191F4CD65","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":353.5,"y":277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F2D7FB36-F365-424E-B47A-2C31DA213C75","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"0C2E7485-3C64-4BBC-B40B-388A3848C95B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":342.5,"y":42},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ADC1DFB7-1924-4DA7-8B2F-6EF585F9B0C1","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"7F8D44E8-3022-4D1C-B629-085304899BCA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":538.5,"y":42},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4F3A147A-5D79-45D4-B0C4-E85368B39A09","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"group","do_objectID":"05ECDE98-6176-478F-88EE-F88C168AE131","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":87.00000000000003,"width":64,"x":230.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"997D9CD8-2404-4AAD-8B32-1BE64BC77CA9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"ED0B7353-A341-4A93-887C-E66D0EE7336F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.2409972299168999,"width":42.14634146341463,"x":14.64915572232644,"y":29.04016620498612},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1949981F-4158-40E2-A31B-D850C9DEC798","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549854, 0.75000000000000011}"}]},{"_class":"shapePath","do_objectID":"AE7B165E-DED2-453F-835D-CA94511441C9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.32825484764543,"width":0.120075046904315,"x":7.384615384615358,"y":36.51108033240996},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0D272F96-A476-43E1-944A-AABA66FB46E2","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.3474576271186469}","curveMode":1,"curveTo":"{31.999999999999989, 1.3474576271186469}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.32485875706214756}","curveMode":1,"curveTo":"{31.999999999999989, 0.32485875706214756}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"1B4515F7-D68A-479F-93B9-D5651415ABED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14.45983379501385,"width":0.120075046904315,"x":7.264540337711082,"y":14.70083102493078},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FFD8FA98-B0DE-4371-98F0-DE51226207D9","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 1.5125000000000037}","curveMode":1,"curveTo":"{31.999999999999972, 1.5125000000000037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999867, 0.99999999999999656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 0.0041666666666676788}","curveMode":1,"curveTo":"{31.999999999999972, 0.0041666666666676788}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"D20B4A2B-D20B-41F2-9D60-C3A4C27ED8E1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14.45983379501386,"width":0.1200750469043115,"x":56.97560975609758,"y":57.8393351800554},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"34635C9E-BB26-4495-B774-BEEE2C1ED6B9","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 2.0208333333333393}","curveMode":1,"curveTo":"{29.999999999999964, 2.0208333333333393}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 0.51250000000000151}","curveMode":1,"curveTo":"{29.999999999999964, 0.51250000000000151}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000045453, 0}"}]},{"_class":"oval","do_objectID":"31C60889-D13E-48F7-BFF9-5C21144205BF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":0,"y":21.81024930747924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"72205E59-665C-4390-AFFE-DED51D865570","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C53E7B3A-1C0D-4917-A4B7-189386E6F7FA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2A0CF06C-D608-4CBA-93FC-980903156C8E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E5F3A418-1FD3-4D5C-924B-D6C4431E6247","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":49.35084427767356,"y":72.29916897506928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DF80FEE6-2CDD-42A3-8079-A3032D10E261","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B223BDB8-DBA3-464A-B0A5-868940A8D9CE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.64915572232645,"x":0,"y":50.48891966759004},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C71DB0F7-3E79-4191-95CA-0D300862EB83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"CDEDC8C2-30F3-436E-B964-F4ABFED948BD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.64915572232645,"x":49.35084427767356,"y":50.48891966759004},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2111EF47-8605-4CE3-89D9-FB3C7D2ADC0B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"BE8CFA79-A2A1-485A-ABD4-938CC5DDF3A2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":49.35084427767356,"y":21.68975069252076},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD8010D2-6C1D-4B56-93F4-4B7E98448ABF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C80240C3-A02A-4142-B0D6-C3A803563E80","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.003126954346467,"x":5.163227016885571,"y":25.79916897506928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FA66EB6E-FE46-4F2C-B40E-5C1AC058B98D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"485D45EE-E935-4D08-B2D5-9AF51A4EEE39","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.00312695434647,"x":54.75422138836774,"y":25.79916897506928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06219BF5-68BC-49B1-BD3B-4130E089A439","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"CA8DA48E-823D-4EB0-8096-DE4CA05A1CC7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.003126954346466,"x":5.043151969981238,"y":54.3573407202216},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"89DF3FC3-0564-4C53-A191-C90C0487F4D1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 6}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"244EE16D-9F32-4849-8DBD-B8C74BA65B7E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.00312695434647,"x":54.75422138836774,"y":54.3573407202216},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA809FDD-5175-48F8-9992-572A8F094B53","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"39F127AC-B47C-43B6-92A5-8174102C8D54","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.003126954346466,"x":5.043151969981238,"y":3.988919667590039},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3B3403A1-FC99-43FD-A8AA-0FFB3226B4BD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"EEA592CB-DE4D-4E8F-B9FD-A4CE2F975004","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.002501563477175,"x":54.99437148217635,"y":76.16759002770084},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"418CED24-84B6-47BE-B298-2BAA9CF52338","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"1A98CED6-5774-443B-AD57-F1EBD4DA1A94","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.002501563477173,"x":2.641651031894924,"y":39.65650969529088},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D192B1BC-DF2D-4C1C-B321-03ABD7ACA060","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"ABFE6F93-BC2B-4A33-8706-6E99A3B19662","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.002501563477175,"x":30.37898686679176,"y":21.46121883656508},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EA6C2F26-3ECF-45FC-9F02-74708961B841","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1020000028610229,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 5}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"text","do_objectID":"4F61F8FF-EDE3-49D0-9195-8A25F2ECB3CA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Configuration","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":136,"x":408.5,"y":109.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"44FC39FE-E93C-415E-8433-B74E751E43E2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Configuration","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.3333333333333334,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {134, 20}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D19740A1-4594-42C1-9444-AC1D91721B0D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Routing Behavior","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":89,"x":221,"y":97.00000000000011},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"14C6A172-D6A1-4945-9212-C8E6B9C6BECB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Routing\nBehavior","attributes":[{"_class":"stringAttribute","location":0,"length":16,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.3333333333333334,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {87, 40}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"10871818-4A65-4BB2-9189-2EFE0F1B1297","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73.33890789464236,"width":125,"x":0.5,"y":7},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F9C69489-D50B-4B86-9FF9-77F20387D505","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"D6C0B9D8-FFC0-4180-AFDC-6C7B9FE2AD88","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73.33890789464236,"width":125,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BFF4C3CD-FB62-444C-BC3B-3BA389377B32","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"C7AA630A-EB7C-418C-8160-7E9C8BEE44C2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73.33890789464236,"width":125,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D129A7F0-AEAD-4F60-9016-FAF46305DC87","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9488326362941576,"green":0.9488326362941576,"red":0.9488326362941576},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":2.5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"3B625BA4-0573-49CE-BD61-7CEF47431D6C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fwd(A,B,N1) not fwd(","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":50,"width":110.9154929577465,"x":5.809859154929575,"y":4.957336936947254},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA01EDA7-D03E-4E2C-8B5A-16AA96C6FD64","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":8.925000000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1487500071525574},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"fwd(A,B,N1)\nnot fwd(C,B,N1)\n\nreachable(D,A,N1)\nisolation(A,B,N1,N2)","attributes":[{"_class":"stringAttribute","location":0,"length":67,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":8.925000000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1487500071525574,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 1}, {109, 49}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"75B5BED2-7854-49FF-85F9-E5436678A42F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Specification","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":129,"x":0,"y":109.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8D22CBEC-7386-4629-9626-4663051C74C5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Specification","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {127, 20}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"4535937F-5752-4679-AA51-2F6547953F44","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":108,"width":136,"x":198.5,"y":224.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A18F0D02-075E-4E0C-9894-36ADDC45B636","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"52702118-7178-4C1C-B8C0-3087A72440C0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":108,"width":136,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E127A9A0-289D-46A1-96B8-7854D7C3DB5B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"2CCE8FF8-68EC-40AD-813D-E8C96A800E75","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64.79999999999997,"width":95.5,"x":20.49999999999999,"y":18.08372093023256},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5B554E45-194F-439A-BFA4-A585512E1F6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"B3C2C307-9BE2-4C4F-8471-00AD0FE40234","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":9.999999999999998,"width":72.12033195020747,"x":11.88796680497927,"y":12.00000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"00CD555E-3B27-4686-8271-79E53E340B36","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"366122F2-8D0E-4A30-984D-BE223B327E54","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":41.2,"width":14.26556016597512,"x":69.74273858921163,"y":12.00000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"79CF203C-EAE8-4074-99D1-C231729D2C89","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"28B676B4-6AA5-4F1D-9F46-629A0A4DF8AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":31.2,"width":57.85477178423236,"x":11.88796680497927,"y":22},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C14C62F-92BB-4BD2-92BB-B26F7562562A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"AA841CDB-CE05-4070-8F2A-D80B9BB5F78A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":23.99999999999999,"width":23.7759336099585,"x":0,"y":9.999999999999991},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"619FE199-656F-47A2-925B-1727269DD568","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"50AD97EB-C868-402F-BEE6-A2E3050D022F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":23.99999999999999,"width":23.77593360995851,"x":57.85477178423235,"y":40.79999999999998},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C59FEF71-19CA-47B3-99B8-E8C303325FCA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"13A21D33-3A9E-4F7F-AB8B-A267CFC0D7F1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":24,"width":23.7759336099585,"x":71.72406639004151,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C35B3FA5-96AA-46B6-813D-6BE41FC87DB9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]},{"_class":"text","do_objectID":"B1527AF6-1285-44FC-BC61-34211001B0B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Learned Synthesizer","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":344,"x":93.5,"y":354.0000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7A02B0ED-02A5-40E1-8191-54EBC1813848","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Learned Synthesizer Model","attributes":[{"_class":"stringAttribute","location":0,"length":25,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{39, 4}, {265, 20}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"FC6BF989-3D74-4686-9A3F-C57D63C05602","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":18.5,"y":246},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"914EC539-62C5-434F-81FF-418BA8B14D1B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"F5A951DA-0268-464D-9C7C-E6302B87A324","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"330584C9-F3FC-42D0-95D6-39CA883C427C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"767A947B-07DD-410C-9D44-9ADF52016AD1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Input","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":41,"x":25.5,"y":22},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"600B13E8-2680-4AE4-83DC-874411C1A0A3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Input","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 3}, {39, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"8C21BEE5-7444-4B6B-B66E-25F6E1559599","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":441.5,"y":246},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"78379250-D883-48AB-9A05-4CB8928955CF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"2ABB1A07-7793-494F-99B5-ED240648A49F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A1226A1-2FF9-40EA-9572-D73A1A625E3F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"6AB76526-FD78-4E31-8A89-AB2504493A3A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Output","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":55,"x":17.5,"y":22},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87B5E70B-22AD-42D6-95EC-8E889788B66E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Output","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {54, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"shapePath","do_objectID":"53706BF6-9291-467A-8E70-8339745564C6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":75,"width":1,"x":67.5,"y":155},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ACA7974A-2B85-4278-A038-3E71A7F39B1B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[10],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999994, 0.0066666666666666723}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99333333333333318}"}]},{"_class":"shapePath","do_objectID":"120855D3-9A11-4563-B15F-4AA773CD12A7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":75,"width":1,"x":485.5,"y":155},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"58348DCF-2201-45D6-A155-005F46628222","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[10],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999994, 0.0066666666666666723}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99333333333333318}"}]},{"_class":"group","do_objectID":"FC5C407A-2AE1-4BBF-82E9-AFB575D687FC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":101,"x":630.5,"y":3},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10CB09A7-0716-4C8C-A9B1-8FF446DB3C9A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"687BB489-3260-4D37-A479-420DE39AC933","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":101,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"04B68A0F-E95D-447D-B36F-536F2CB7ABA7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"76EDAFBB-221B-467F-AC7B-B5941FD3D18E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":101,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8B49B36-11DA-45BC-9DB9-2D4DD73B789B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A82205FA-0E89-4623-B55A-000F57AB7751","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Generative Process","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":86,"x":8,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A5FCA2FA-176D-43A7-B74F-A0F899C8457B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Generative\nProcess","attributes":[{"_class":"stringAttribute","location":0,"length":18,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {85, 32}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"52B80EDC-09E4-4F05-B33A-93EB55F28A4F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"simulate","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":62,"x":348.5,"y":59},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D4733F0F-37D2-47C6-99D6-F00A3998BFE5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"simulate","attributes":[{"_class":"stringAttribute","location":0,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {61, 13}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"23A6481B-53E5-46D3-8661-5270AEA8ECA7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"extract","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":50,"x":158.5,"y":59},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ED8B1CC2-B5AE-4FD5-89A5-6BF94472A988","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"extract","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {50, 12}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"997BA4A6-5424-4F55-A4D5-653924D84216","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"supervise","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":71,"x":79,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"82E63866-B9E9-4BC5-821F-3B21D8623334","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"supervise","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {70, 16}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"C4F6D8B3-6156-4571-BECD-072E0A390524","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"supervise copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":71,"x":407,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8DC9CE14-3708-4F06-A069-15439CC768E2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"supervise","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {70, 16}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"F1E43AA6-3F92-4DF7-8F24-199F37A0121B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"sample","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":54,"x":547.5,"y":59},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3419E4D6-2596-43B1-940E-60A59E2EAFF7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"sample","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {53, 16}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"A42C9879-9716-421E-9B8C-888C3D50A335","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":87,"width":67,"x":446.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"60062AF1-B91B-415B-A5C8-191E9A2C6C6B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"25632F0D-CF51-42C0-9E2D-E70B291162D2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.120498614958457,"width":49.83611054182205,"x":7.378647434590128,"y":29.16066481994462},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7489E3B1-F8A2-474F-8835-EE49A8A4CBA0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"5EA25E0F-E70F-4431-8245-C0EE6DFAEEAC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515236,"width":49.71514910846813,"x":7.378647434590128,"y":29.28116343490307},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B2AEB844-A6A2-4F8B-BF2A-07358CAEDF8A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"F4D5C7E1-6447-4DF7-8CF0-2CC63D421FBF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515236,"width":0.1209614333539362,"x":7.439128151267157,"y":29.28116343490307},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"252458E2-0557-481C-A0F5-B82631AFDA1D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"99C686A9-3487-4F33-BCD0-EF1AD2F6E245","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.93074792243769,"width":0.2419228667078741,"x":7.318166717913213,"y":7.350415512465386},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FEDFD1CF-3DF4-4C9D-A28C-EF913E4A6C1F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"A8125BA4-58D1-43DE-BAA8-1813460ABD39","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.9307479224377,"width":0.2419228667078883,"x":57.15427725973529,"y":59.64681440443214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"375549D6-C87E-4D38-935C-76ECE5F67BD1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"83D7AF51-B116-439C-A882-81939CF045B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515236,"width":0.1209614333539477,"x":57.15427725973529,"y":29.28116343490307},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3C6DE9C9-5710-4D59-88FA-50DBCFEB206D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"022756EE-2E95-4865-9154-8F5E0DC9ACCC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515238,"width":9.555953234961038,"x":57.44404676503896,"y":29.22091412742385},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B53ACB87-297C-48A3-AC6C-8D0A38437698","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"656F5745-3AF0-458C-AD42-ADB241CC7213","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":49.8361105418211,"width":11.20637119113568,"x":26.68088303185171,"y":-1.420825354013065},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"71AA0EE1-33BD-4176-B9B8-3D515F055F23","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214502, 0.16551566224734077}","curveMode":1,"curveTo":"{0.98903615697270397, 1.0842021724855044e-19}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270397, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119010811, 0.83783632733723135}","curveMode":2,"curveTo":"{-0.0036902158117898569, 0.16216367266278722}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.376865005562472e-05, 0.50000000000000955}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270397, 1.0842021724855044e-19}","curveMode":1,"curveTo":"{0.99816007339701551, 0.83218232891400556}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, 1}"}]},{"_class":"shapePath","do_objectID":"9A1BDABE-58B4-476D-B774-9CB03055EFEF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":55.83717495289568,"width":6.918904577222812,"x":27.19182899995313,"y":13.02320879295574},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6CF3CD87-AD4F-4121-B226-187A8BCD447E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9802199138122426, 0.16551566224734077}","curveMode":1,"curveTo":"{0.97629663578704295, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97629663578704295, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0080724842978494755, 0.83764156143898683}","curveMode":2,"curveTo":"{-0.0079432307246380431, 0.16196890676454256}","hasCurveFrom":true,"hasCurveTo":true,"point":"{6.4626786605730124e-05, 0.49980523410176497}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97629663578704295, 0}","curveMode":1,"curveTo":"{0.99602215662088656, 0.83218232891400568}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 1}"}]},{"_class":"oval","do_objectID":"423167CF-C146-46E0-A011-948FDC0A8753","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":0,"y":21.81024930747924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4DF986BC-37D1-419D-9526-CE32FC699339","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E7E8F773-F452-49B4-93A6-39641B0BA46F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"47BB2883-0049-4D06-92B0-D9DA3D5DC2FF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"70EF5516-6777-4BC7-BC22-757356B0726C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":49.71514910846813,"y":72.29916897506924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B917CC90-99B1-4A70-B822-9BF4562C14EF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"BD90912C-153B-4263-862A-15452F0753AB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":0,"y":50.48891966759009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CECDA711-31B5-44C3-B74C-B8868C47E08B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"879ECBEA-FE23-41B9-949F-FB174CC43684","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":49.71514910846813,"y":50.48891966759009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"86887F8E-B160-4E0A-9D48-8BF79EE6209B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"EBCE63E6-B5B0-4E8C-8755-555242172D78","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":49.71514910846813,"y":21.6897506925208},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A6744CD7-F509-45B5-8294-3F4A63235828","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"D702B85A-E8C6-4D35-8A86-BE063C2E1B81","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.838457334157483,"x":5.20134163421925,"y":25.79968928788012},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"198C8A66-BDE3-42B6-A74E-B565D1632FCB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"95A3744A-3C5F-4A53-8DA7-9EAEA053552D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.2336501673878,"x":55.15841360939528,"y":25.79968928788012},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C521D288-DF36-40AC-9658-4F2C3ED64117","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"6FFBA04D-3003-4A09-B3AF-680B092AAA29","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.838457334157482,"x":5.080380200865307,"y":54.35786103303253},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7430009F-93AF-4636-9373-B73FE384F3AA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 6}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"C1E18156-881A-4D32-A488-C58482F719DC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.838457334157475,"x":55.15841360939528,"y":54.35786103303253},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3CCD2323-67BF-4B91-B958-31621706B9A0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"35EDB716-D1A8-4CE9-8C99-FD6F03D23E9E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.233650167387795,"x":5.080380200865307,"y":3.989439980400884},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9045E273-3DB0-4DDE-AD31-51BAF476D17F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"2A222320-2B01-4603-A4D1-0DB3EDFAF33D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.2336501673878,"x":55.40033647610316,"y":76.16811034051177},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10E7B6CE-4727-468E-8189-0B0F5140C62F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"F1713D60-F958-48BB-9BEB-62117D995E67","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":3.628843000618115,"x":30.60324263854601,"y":21.46173914937597},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8B62110D-223B-4A09-990C-67C0989776B9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"FBB4C993-4837-4D1D-9353-36414863D5BB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":3.628843000618104,"x":58.66629517665954,"y":39.65703000810173},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C34CFD2-E9D4-4276-B2A8-B997019A03EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 6}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A5C8E4F0-A778-48B9-B198-7AE7C16EF40C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":3.628843000618112,"x":35.68362283941143,"y":41.70550646239537},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C9209EE-162F-4A33-A568-70E2AB3B6D14","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.1019830023497343,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 6}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34965/old/figures/pages/EB0575C0-53E6-439B-967C-94B3938B0C70.json <==
{"_class":"page","do_objectID":"EB0575C0-53E6-439B-967C-94B3938B0C70","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A93366AC-776A-42EE-AED8-9F8A32167113","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"C1B932A9-31ED-4333-9712-8D0A7C76FB29","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"networks-all","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":1046,"width":4724.273333333333,"x":-449.7733333333331,"y":155.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"17459580-A3AE-43D8-A1F3-88F5EE12DABC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"75B65E67-8E82-4305-A411-31340AA71EF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":722,"width":553.8955528408449,"x":691,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"96ADCAA4-980F-451E-A222-CBFF386ED7B2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"5EBB84B5-B0FC-4A40-8ECB-5C04DA0A7F79","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":61,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7F50C57A-9C83-4131-B3F8-2B5397FB05BC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"7FADE731-0F3C-4B17-83EA-179EA9A36E18","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":61,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"41052918-CBA4-4D2F-B552-1B8515F577DD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"888A671B-CEA0-425C-B6CA-6CE9B501DABC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":61.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"728B81E8-76B9-4FEA-B770-375A4F040BB0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"592A9190-3EE8-48F0-A57C-97723AC2E2BA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":60.5,"y":61},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E1F345CD-B0CE-440E-BA97-A3FFB551EC95","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"BBFA7464-99E4-48F1-9CEC-723DD3C2E332","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":472.5,"y":495},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"01C7FC93-DB6F-49FD-8B57-6964D7AC4191","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"01D169AB-3097-42C0-84EB-61C64228D297","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":472.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8268C203-9AF2-4F24-9636-A4FFA3B5453C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"FE50EDF7-37D6-4F00-963D-97E65CB3CAA1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":474.8955528408449,"y":242.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B6FFD34B-50E2-4C61-8822-06CDFBFBA2CE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"B5FB44C8-9669-4C34-8447-1A1548C1F3F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":220.3955528408447,"y":-11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"007A5F13-007D-424B-B559-E4814DAAEEA6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"7DE3B443-83F6-4DD5-AAC7-E74651A87097","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":224.7723511495175,"y":108.6298457411079},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"729AA119-9B78-49A4-9E8B-8DF8B0982392","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"14069508-3418-48A2-9037-DE817F4C6AA6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"17752DA9-29B0-45E4-93EF-CF2135878C37","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"4E28EEB7-A820-49A0-9979-01FC7A15C660","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CF27646A-8674-4C62-8F7B-91739F8BADE6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"290ECCD7-4A5C-4E52-9EC0-EC097B1934AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CEADBECB-0076-4ECB-B477-FE4DA90A2BFD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A8D39E64-C052-426B-B286-EB7D7E61EAC6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A33D911B-FC50-4A73-BE1F-A9916952E5E1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A7056E76-9490-457E-8849-88DE4A609B81","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06D16552-F642-49CA-AE8D-6D0E90E95198","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A20A4F2C-D558-40E4-BE95-082A4C75D685","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC445377-3486-4A9D-BAEC-D3B7A570CC2A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"D0281684-3755-4012-B4E9-18719968E9EF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":43,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0A0919DF-C00C-41AB-8B2F-54F4107A00C2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"5B5D0FAA-EC09-4FA1-96E9-CD2AEF8DC9D0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":456,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"805A06E4-912A-40F3-B9E9-A1C1765EF3D9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"6C9F9DAE-2A14-4C63-B39B-9AA76DA6D5FC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57CAFCD5-0E72-47B5-9551-CDA0CCE8A06A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {33, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"97FDC07A-8BDE-49A3-9DBC-2D9CE911A798","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":456,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"25ED74AF-6B68-4232-9C72-70682D3EB9E1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {35, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"97C94A2A-01A9-47E0-90AE-C71024D033EB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A6682BA6-69F4-49E8-BC70-8B2588D52D09","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3B52272E-BC5B-4B90-A242-215CB90EEE2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0573A97A-3C8C-479E-9DA4-BADB79E60BCD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"CEBC59A5-79AD-4463-BCED-83F9EF4F8A16","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA22A8DC-6693-4A74-9B5D-0D889980070B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D989DA3A-0A1F-48AB-B705-9BCDD38AA82B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":485,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3CAE81AD-A250-4F78-A63A-70F7167B3E53","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"10B75492-F001-41E3-9F0C-702768A65A23","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":295,"y":346},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"858AEA19-F0E2-47B3-BC1B-73B5D944C07C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"text","do_objectID":"9C475A8F-FF50-4F68-9117-FFBF037FE9EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(a) Network","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":378,"x":772,"y":963.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A625D8BB-9A66-4650-86E7-51F9BC9D69AB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(a) Network","attributes":[{"_class":"stringAttribute","location":0,"length":11,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 14}, {376, 64}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"A2C16BC0-119B-40D2-A4D1-22DFFDCEAC3B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":712.7733333333331,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D8DB7835-36A5-4BB2-A4C1-C44BBB6AB169","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"4AECEB1F-D3DF-4E82-8FAE-45799BF9285D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":898,"width":733.0000000000005,"x":1543.773333333333,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"181F27BD-172B-46A3-8A25-E3E599A9AF73","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"241E3F57-678C-4507-A62C-FF83924A5421","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":61,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FAA11FF2-31A1-44B4-AE64-E8F161B79FDF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"0F48D376-4CE3-4EB8-BEB0-4CBAA99BB3B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":61,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B299116F-5BB3-4E97-9038-8B103C6EFD24","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"FE5C2CE4-0F22-4B91-B1DB-2664047D2750","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":61.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D1D37804-EC88-41B5-9B19-7A565A6EF753","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"2936EE15-CACE-40E7-A229-51714EB9B4A7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":60.5,"y":61.00000000000006},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CEF6ECD3-836D-4C08-BBE3-948A50A07B3D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"A0368F7E-2972-4577-B62C-5DF06043C42F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":472.5,"y":495},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1111A570-92F0-4AA7-80F3-F4F6A40FB968","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"DCE716B3-1933-4731-80BC-9E7446E7968C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":472.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"762F22D5-60A5-41BC-8FA5-3FEB558B64CE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"A7F8B2F9-889E-4235-B133-25B1D55F8BF1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":474.8955528408446,"y":242.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7804B00-5C6A-435F-957B-C56A80B2EF36","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"CFCE6F5D-94DD-4F63-B379-CF1FAE962E5D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":220.3955528408446,"y":-11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"205E4EC6-0B80-4A42-AE72-C4CE588F59D7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"843D7CD9-B905-4ED8-A960-1696533B7335","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":224.7723511495174,"y":108.6298457411079},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7B8709E0-851A-4C81-A6B9-CD877449BCE4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"A1ECE315-1094-4829-BAD3-DE5D5F0C9F2F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A2E8B80D-D940-42FE-A628-F8567FA85526","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A3D76173-6193-4CE3-AF89-3233E8797CE2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":2.842170943040401e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24BDB972-A23A-4AE1-8EA3-5A0E4C4F6936","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DCB766C5-D499-4DB6-B41B-971A4758035A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6783AA57-57D9-48A7-BB5A-2F6FD6F0D910","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C1D82E30-F28F-4F01-AC1A-F936CBF13712","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ACD0C524-B1A5-445D-95FB-5756EF2440E4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"30535F84-7915-4660-A655-36F0BAFB248B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA81834D-431B-4F25-88C4-BCE0055B293A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B4CA78C4-D173-4A79-B32D-44979742EEF6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1549F517-B02E-4F7D-9C8F-205E994B700D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"89E65D8D-A473-46A2-A28B-4F758A105507","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":43,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3062FF05-322C-4E97-86C8-4CED40A237F3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"42FD58ED-662B-4104-A9E4-9BD7A9B28316","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":456,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F22C7B65-0CAA-4794-AAAE-EF56453C9527","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"AD24CCB8-6C84-4FA1-BD69-B3CD2F1CB0E2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"09A22254-5581-4D67-A84F-423559568D73","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {33, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"BE21D810-C848-4741-B884-348093392214","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":456,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9B20CA32-136E-441B-BC3D-8F0E8F56AC0D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {35, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"592D5135-003E-413F-9600-91470B0CE103","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42,"y":33.00000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C9C3A33E-D666-4733-B83F-89D5BBB4062B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"436797A5-38BE-4A50-B4A5-D93E717D3668","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D0970D73-AAD4-482B-9C75-0709ABD5ACDC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"45152FC4-38CC-425F-8B43-4B35F6BDA4E7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":22,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8DBBD741-95B6-4555-8992-9CC13E0054C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"55D343ED-6DFC-4AF1-B0D3-30B9F186767D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"43F28D25-3FAC-4508-9DDB-660E0E74CCBB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8AD26059-F71A-4917-9381-739CC4C3562F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":485,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"112C91B2-C218-4066-986E-D192284E411B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4DE7CC2E-677E-442C-8B74-7EE9D7C358B0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":295,"y":345.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2C30BFD0-1831-49BD-9787-66791D47B7D3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4AFE121E-C59C-44F4-94C0-A00E1D2FD876","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Round 1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":251,"x":143,"y":820},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"63A3258C-0F6C-4376-AADC-806593AEFA9D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333333},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Round 1","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":1.183333333333333,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 13}, {241, 51}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"rectangle","do_objectID":"B1C11423-677D-4D7C-A313-E358258B07E8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":146.0000000000005,"y":42.00000000000009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4AF5BD4D-DF7B-4782-B67F-E74E8A3C7281","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"636DF482-E456-46D2-877D-F1E73BAFF698","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":197.0000000000005,"y":33.00000000000009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C04B295F-8F39-4683-AB9E-8344CB0CA10C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"1E75D1B3-5124-49CE-B4B0-E21005BA624B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":608.0000000000005,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"26D402A5-FEF4-49A3-AD56-52E676B52D3D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"triangle","do_objectID":"94DCDE97-3572-431F-B11E-4C7EE68D3FE4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":51,"width":51,"x":547.0000000000005,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"578AAA7B-9343-4137-B486-E38CC1B6B40F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false}]},{"_class":"group","do_objectID":"CD899597-1357-41CC-888B-012A03D64A70","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":898,"width":733.0000000000007,"x":2349.773333333332,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"208F50EC-EC39-4D69-A6BC-E0A11D51DAD2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"1A98B091-C98C-4A4A-984B-6E11F5C80313","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":61.00000000000023,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"08DFA38E-AD41-4D83-9FFD-3E0BD4D63D6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"770A853F-546F-4728-8401-0FF9175E3D5A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":61.00000000000023,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"873FF3FC-9C3B-4380-B38A-624E0A65BF02","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"393A44C8-D616-46F6-ADC8-E7B0601707D4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 21","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":61.50000000000023,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"00FD57CD-1987-4A26-B5F6-E0288F0DCE80","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"C5B529DD-B0AD-4328-B027-6C330CBA2B76","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 22","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":60.50000000000023,"y":61},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3BFBF773-8DE9-4649-876C-02159F20ED0B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"5B96EECA-FD2A-415E-90E1-4AF462F61D2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 23","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":472.5,"y":495},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52461240-7A73-4286-BEB7-692DAE2B6ED6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"206942B6-2A53-4194-8D85-5D69D16EF960","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 24","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":472.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E285FAC7-1294-4251-9792-F02C5F82092D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"455801AE-AE48-4B1C-93DB-B197C27DC9DB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":474.8955528408451,"y":242.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1DC84AA8-BDB3-42B6-AA90-D6615BAEC291","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"E9BA1949-40D6-4816-BD2A-73D51A03DB86","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":220.3955528408451,"y":-11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0D4803A2-B714-4BAB-90B4-176D82E9BAA2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"94BB026E-722C-4DC8-BECD-761029F3CAE3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":224.7723511495178,"y":108.6298457411079},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"74E4272D-7486-485B-A932-A9860A6C9C4F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"CD5C3780-4445-499E-BB56-65CD83FE0EF8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":2.273736754432321e-13,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6A30EFD4-3871-41AF-9767-546E988CD17A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"6A47D96B-97B5-4DA1-A048-C05193EAD6A4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":2.273736754432321e-13,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C21B9601-38E7-4F4A-A3AE-7824984A33E6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"AC7444EF-A751-47DD-B0FD-278E9EFECD0C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A06FEB3-EE98-4D23-8495-9DFFEB2FE857","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"84A3F77A-FE9E-4DB5-8E0C-4DDD254AB8CF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 21","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":2.273736754432321e-13,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"75129232-2066-4239-BBAC-401B6FCFBD31","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"F7D0D805-AC0E-41FC-B07E-99CAEA9C058C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 22","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"95446E28-A1C8-46A4-9528-02F1B046052D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"64217B4B-AD38-4201-82CC-79CFE8C481F2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 23","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"05083609-28D9-414C-A3D3-8A89AFEC9A6B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"2B2A7123-2B26-40D5-B950-4B664BADCE24","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42.00000000000023,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"07E52DC2-2670-46B4-BBF2-5DD279FDF0D8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"CF4154B8-6EC2-4100-91C2-0510167BC4D2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"05E47655-6FC3-439C-87EF-4B0CCA13E8DA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"278BAD75-98AE-42A0-8A32-5CBCFA225BEE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":22.00000000000023,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3BAAFC59-9F49-43D2-85EE-3AAD85C3FEDB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8C6AC53D-4EA6-45F8-811E-1BAB78BD4301","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 5","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DD63CB0E-905A-4884-B0DC-90EF49D5EB46","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3BAF9342-A19D-461A-9634-2E64A1BB575A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":485,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"67D2F6F6-7EB3-4F14-91DC-85B9417C6E19","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"418B9C93-93A9-45BD-A4EE-576F9171911B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":295,"y":345.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9236B988-52E8-4668-9C4E-9EB3EB075134","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"1DFDF1DC-EAD4-4D3D-A11A-FD81897A5D5C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Round 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":251,"x":142,"y":820},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D3ADF027-EFD5-4533-9F58-A4437422974A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333333},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Round 2","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":1.183333333333333,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 13}, {246, 51}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4C72C878-C62F-47F5-A732-7DA44D03E222","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":197.0000000000009,"y":33.00000000000006},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EC34D664-DCE9-4595-8E76-AAF149FD9B04","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3C84DAC5-4C48-46E1-A0D9-5CFCD3F56CFC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":608.0000000000009,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC8CFE3A-C435-44BD-A1E2-1BBC03AC842C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"triangle","do_objectID":"82B0DCE4-0CD8-43CB-ABE0-0F76B7508AB6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":51,"width":51,"x":547.0000000000009,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"850DC908-1EBA-4E28-BA7A-FC064FE304DC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"triangle","do_objectID":"1EA7C101-EAAD-4CE7-A81E-255DE6D31513","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":37,"width":37,"x":482.0000000000009,"y":220},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4D4C033F-42FC-4565-807A-C15305B7E30C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"triangle","do_objectID":"9FE327C4-375C-484F-B53D-C686E6AE8DC3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":37,"width":37,"x":452.0000000000009,"y":458},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AFDCAE0D-17A0-4C09-AF15-5634C4910978","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"rectangle","do_objectID":"862DED48-133F-4CBA-A5EF-807325168D13","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":43.00000000000068,"y":224},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8D84B9B6-920D-415C-87BF-8F64100A6728","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"283AD711-DDF4-470C-ACA0-0F0B314A28F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":145.0000000000009,"y":43.00000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7CC719F-7A45-4C55-A4FD-7C7485F612CD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"D16A576A-7F66-4F5B-A7B2-873B416544C0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":32,"x":429.0000000000009,"y":223},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA8F908B-C531-4B97-BFDE-08CD79E674C7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"shapePath","do_objectID":"78131F4D-90E5-4163-82AF-93E1E6529360","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 25","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":3216.773333333333,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06221CC0-392D-4169-8822-485719002C12","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"EAE82284-0B20-4D2B-9E42-B299213948DC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 26","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":3216.773333333333,"y":244},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8D1C70C-D9E2-4D1B-89E0-57E84FFF7330","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"CDC8F3FD-92E8-4F11-8046-CC56B0AB1B41","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 27","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":3217.273333333333,"y":244},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B1866276-F2FA-42D6-9BC0-E85476FA8D4B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"25769DAF-021B-4E2E-8BA8-BC3480AB3FF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 28","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":3216.273333333333,"y":62},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6F7059D0-59BC-438B-A889-CB3096DDC505","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"9C3CECD2-6483-406D-AB68-56F27CF8C012","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 29","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":3628.273333333333,"y":496.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"28220961-E765-459B-970E-0620E3BF2FBC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"5A7FA486-A0FC-4808-B55E-ABBACF9AE786","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 30","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":3628.273333333333,"y":244},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"02444A75-4EAF-4F8D-8477-403CD7FF041D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"111C722E-C407-4275-B184-15788219B5EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":3630.668886174177,"y":243.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7487D9B0-81CD-401A-A424-A4FD9B840E4D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"7E0285B8-E43D-458B-BFAA-735713B39B6A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":3376.168886174177,"y":-10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4E5B7A58-F8B0-4485-A771-BDE5FD1F1AF8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"5683CA2C-4389-4878-824A-77CAC4ACAE6E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":3380.54568448285,"y":109.6298457411081},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6EAB730E-2530-42D9-B3C9-0B7010D999EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"282F8B74-52C3-4563-99A1-CD632855654F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 24","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3155.773333333333,"y":182},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8953E579-3B16-4560-A4B8-920F3B51CBF2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B6815C97-D8A1-40CF-B05B-44DD5812546C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 25","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3155.773333333333,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"573A8FC0-F5AE-4596-939A-419D71EA75C4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"CBA62E33-DE7B-49C1-8CC8-2247E19C537E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 26","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3566.773333333333,"y":601.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E9C32379-21E8-4753-BFB6-355F4FC0083E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"53DECBBE-E975-46C6-BEA6-E76EF41DD673","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 27","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3155.773333333333,"y":420.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BE7BCB6E-3A18-42F2-B602-892263C3DB66","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0A3AE8D8-767B-48A8-B8AD-CA5682C999AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 28","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3566.773333333333,"y":420.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A689FADD-656A-4688-B098-D65740E36658","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"176E3E12-7600-4E48-93A6-77B54E3EA3AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 29","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3566.773333333333,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A9742A3D-BA57-4C83-B930-DFB14C78DCBF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C4F68604-BF7B-44D0-B8F2-B80D5F996426","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":3197.773333333333,"y":34},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E7D6F8E5-9B1E-498B-A253-886CF19F50F1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3ED023BB-83EA-41CA-A95C-54F3E1CB1A3F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":3613.773333333333,"y":633.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"85BB8B65-592E-4803-9017-A22C33AEA6BD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"EC94CDBD-A2F3-49AA-BEAA-FFBB2B593FFA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3177.773333333333,"y":330},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E4F750D6-F533-4F8F-8D81-A248AD845516","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D56A353E-4152-4DD7-8976-66ADB1706B4F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 6","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3408.773333333333,"y":179},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4C2EDA04-C174-4B49-8978-4AC0DD27DB5C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"98113ED7-2A7E-48C6-8647-7EECCF167973","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3640.773333333333,"y":330},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F2424D90-EFCE-4E2D-9D4E-30D2296D4D6B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"25C1F904-FE14-44EB-A3E6-CF7F7FC9F7B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8 copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3450.773333333333,"y":347},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2D7ACD39-782B-43A2-8271-8BCB0F7222C3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"611C3C65-9847-4A08-926D-1443D6276B64","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Final","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":152,"x":3353.773333333333,"y":821.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"313BAB7F-1368-43A1-B6F0-324F795F8745","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333333},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Final","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":1.183333333333333,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 13}, {149, 51}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8818B945-BD7F-4A0D-8E05-83648A9A5A6A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":3352.773333333333,"y":34.00000000000023},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1FCA9FDA-4B09-4055-BF2D-0080F2E83EF1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"CEE6F936-08F6-40CE-920F-7EAE3473A4A9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":3763.773333333333,"y":633.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D4A56462-4122-4206-82D2-2B61DEE5AC8A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"triangle","do_objectID":"399E0ADF-FE35-446D-B90C-2B0FD667AB6B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":51,"width":51,"x":3702.773333333333,"y":633.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D3228EEF-E53B-4C7D-916E-77C56CD2499D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"triangle","do_objectID":"17CFE41F-9E8C-4FA3-9D24-A0596B8CF9BA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":37,"width":37,"x":3607.773333333333,"y":459.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5CC43625-1523-4200-8FFF-89BE025CC193","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"rectangle","do_objectID":"C3C51D84-1A65-4D7A-8EAA-90071634A41F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":3198.773333333333,"y":225},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1CA3C6E8-19CB-4674-84ED-C9E18EF26909","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"0A41F763-52FC-4901-BF64-10A944863C1D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":3300.773333333333,"y":44},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24A62901-841F-43F0-94FC-6437066D65ED","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"8C8670D5-7D04-4751-8DA0-EF77DD7E847F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":32,"x":3610.773333333333,"y":225},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C0B379B4-B1F1-4B81-9B27-084EFCA23DCC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"158D8879-77D7-4F94-A279-1F619EA05E5B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":32,"x":3200.773333333333,"y":464.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"82E50FA6-BA38-46E7-AF30-1000A3AF59BB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"A9EDB322-10FE-453F-A9A6-34961E4CBF14","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":492.6666666666667,"width":530.9999999999999,"x":0,"y":238},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9F935034-120C-4F66-BB00-3504D804B5F4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"EA875FB1-4165-4C0E-93A8-DD456E4AC2D7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":342,"x":19.11333333333317,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8572BA8E-C27D-465B-9622-0708D8A5F940","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"3D90199B-9CF7-4098-8E58-9265BCF0907C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":122,"x":0,"y":27},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4408EF63-BD3D-4DC3-A2FC-60761342318C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.7172131147540981, 81.749999999999972}","curveMode":1,"curveTo":"{-1.7172131147540981, 81.749999999999972}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.49999999999999983}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.7172131147540981, 81.749999999999972}","curveMode":1,"curveTo":"{-1.7172131147540981, 81.749999999999972}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"text","do_objectID":"367CF562-2EA2-49DB-B7A6-84150A27E581","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Physical","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":189,"x":153,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BB2A990B-E449-479F-AE57-816DF5E567AF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Physical","attributes":[{"_class":"stringAttribute","location":0,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {186, 47}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"A3744FE6-2E81-456D-8060-93EEDEFEF9EF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":518.9999999999999,"x":0.4433333333331575,"y":370.6666666666667},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90C4B512-0E4A-4471-8CB3-7AA36520365E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"64611BF3-03E6-405A-A83E-1DFBAC37EC74","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"057C1024-BF3B-4DC4-B2F0-9C09DB9BA65A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"05F4FDDD-5BEA-4844-B9B9-337CEC71E8E3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Internal Router","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":357,"x":161.9999999999999,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6BB658E1-B909-4220-B70A-B365E8E3734C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Internal Router","attributes":[{"_class":"stringAttribute","location":0,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {355, 35}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"B1AABD3A-F200-454B-A2C1-5B96A0317ADC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":530.9999999999999,"x":0,"y":227.7777777777778},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8BFC5AA-6175-4004-8322-3041392EABEC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"B91B122F-7B26-446B-8060-7F1560D4870D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 30","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A8960D3-706F-4E69-B1DD-CED29D83C6DF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"830EC12F-94E5-464D-8093-6D78F09FF339","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"External Router","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":369,"x":161.9999999999999,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"56677FF3-14C9-445A-8CEB-EF6569F02CF4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"External Router","attributes":[{"_class":"stringAttribute","location":0,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {366, 35}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"FF072AF6-EF2D-4B31-996A-20BD4DE5925B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":436,"x":19.55666666666679,"y":121.8888888888889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9F884CA6-B480-4FE8-AD8A-6BA4891501AE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"04EF648F-8028-4EB7-A226-9C29B8D86777","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":121.8955528408447,"x":0,"y":27.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F2A8DC69-1519-4A41-889B-9B492F940C6E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[14],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4036856388700181,"green":0.4036856388700181,"red":0.4036856388700181},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.2666217039306935, 481.00000000000102}","curveMode":1,"curveTo":"{1.2666217039306935, 481.00000000000102}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5455490249658812, 58.000000000000234}","curveMode":1,"curveTo":"{0.5455490249658812, 58.000000000000234}","hasCurveFrom":false,"hasCurveTo":false,"point":"{5.1469257555777798e-19, 0.50000000000000178}"}]},{"_class":"text","do_objectID":"4C8394CB-2DCE-4FDD-8C63-128B7BF6D378","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"BGP Session","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":283,"x":153,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"45D00912-9650-47A2-AAC9-A4521E030D9C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"BGP Session","attributes":[{"_class":"stringAttribute","location":0,"length":11,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {280, 36}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"1BFE1602-17D2-472D-8914-4F86342074EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(c) Forwarding Plane","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":88,"width":713,"x":4011.273333333333,"y":958.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"50648227-E1FB-41D9-BB75-9EA84925F63F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(c) Forwarding Plane","attributes":[{"_class":"stringAttribute","location":0,"length":20,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{24, 14}, {665, 65}}","lineSpacingBehaviour":3,"textBehaviour":2},{"_class":"text","do_objectID":"6A095AAE-82CC-4D11-87C8-8A01D1ADCA46","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(b) BGP Propagation","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":688,"x":2255.273333333333,"y":963.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A9D33B0E-DB27-4856-9693-3878BCB71B98","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(b) BGP Propagation","attributes":[{"_class":"stringAttribute","location":0,"length":19,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{16, 14}, {655, 65}}","lineSpacingBehaviour":3,"textBehaviour":2},{"_class":"group","do_objectID":"A2D96321-81C8-4747-9405-3DD9919CB513","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":722,"width":533,"x":4114.773333333333,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DC3983FA-AE2E-49E0-BCFF-5688C26C179E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"0047A23F-2CC5-42A9-9543-CE218E727EA1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":351,"x":122,"y":241},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"37007BD0-078C-44D9-BF0C-3B285D4ADF39","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549854, 0.75000000000000011}"}]},{"_class":"shapePath","do_objectID":"C3190525-41BD-4E70-AFE6-A4ADD13AC62C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177,"width":1,"x":61.5,"y":303.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1824FF1E-42CA-4FBF-804A-8DD8A06C2185","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.3474576271186469}","curveMode":1,"curveTo":"{31.999999999999989, 1.3474576271186469}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.32485875706214756}","curveMode":1,"curveTo":"{31.999999999999989, 0.32485875706214756}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"64472253-678F-4228-BCFE-CCE31602199D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":120,"width":1,"x":60.5,"y":122.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D5BB1E2-4081-43A1-A74B-38DAC0B0EC30","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 1.5125000000000037}","curveMode":1,"curveTo":"{31.999999999999972, 1.5125000000000037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999867, 0.99999999999999656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 0.0041666666666676788}","curveMode":1,"curveTo":"{31.999999999999972, 0.0041666666666676788}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"CFAC4A51-0D6F-47C1-AB5B-1E388D318205","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":120,"width":1,"x":474.5,"y":480},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C840958-B4F8-4C12-B3CE-70D696822F91","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 2.0208333333333393}","curveMode":1,"curveTo":"{29.999999999999964, 2.0208333333333393}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 0.51250000000000151}","curveMode":1,"curveTo":"{29.999999999999964, 0.51250000000000151}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000045453, 0}"}]},{"_class":"oval","do_objectID":"AE9DAE16-553C-45AA-8950-44242585FED0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BA353FC4-4E71-41F7-9FEA-2EFC9004F9B9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"73E0158A-EC67-4DE6-BD5C-C5FD684F1A51","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":2.842170943040401e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F0D023D1-F90D-4FE2-91DB-CFCC082FF25E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"7D74978B-FEE6-4CE7-A03E-C957F1753984","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"68E4622C-737A-4035-B1FB-FB9511C5F900","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C08D59F5-12E9-4F7F-BB29-BC2022A1F98F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"790F20BB-532A-4D3B-A5AD-19E4B8E68D6A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"3BD418C9-05F1-4883-B14E-E0ECEDBFDB0F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A15882E6-0513-48F9-87BD-D80868704319","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DBD2A64B-CF1F-4480-847B-C3AA93ADD68A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"516BE512-FD68-40B3-A9FD-92D4E1599F7B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"49175A70-01E5-433B-A224-4E93F59F241D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":43,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2B757FF6-0BEF-4BD6-AF42-CB32D94CDD00","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"109B7350-B8AA-4F7E-84A8-796DF7AA34ED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":456,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B98A3E83-CB5D-4FE4-9D49-464398A113E8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"A8042410-B893-489C-AE02-7D1A2ADD93E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DEDBEE8-F665-4FDB-B705-D667A4A2B34E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {33, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"884C9103-70B6-4A37-BF96-6878ED7E561B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":456,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B62AE198-A86E-4814-8BB4-CA347D2FAB56","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {35, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"99E1B981-B47E-41D0-AAEA-D8F782882A58","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42,"y":33.00000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8A17F550-417E-4FDF-A775-4E31EDB26E6D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"90603F08-5EF3-462B-ADAE-A874E22BC595","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7AFB8B1E-BAAE-4F3D-B6BA-328903380DFA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"ADCE924C-6DF9-45CA-8142-18CDF87A77ED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":22,"y":329.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6FC02C5F-3308-4601-8556-1FA4ACB4E5AB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D012F9B1-2178-493D-AB27-B95BDC56ACCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7E5A571C-D502-4C81-B1F1-20EC843E184F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> diff/git-latexdiff.34965/old/figures/user.json <==
{"document":{"pageListHeight":85,"pageListCollapsed":0},"EB0575C0-53E6-439B-967C-94B3938B0C70":{"scrollOrigin":"{368, 202}","zoomValue":0.1879316005215029}}

==> figures/document.json <==
{"_class":"document","do_objectID":"0D368138-D261-4CC3-AC01-DE6D9E3D79AB","colorSpace":0,"currentPageIndex":0,"userInfo":{"flowArrows":{"arrowConnections":[]}},"assets":{"_class":"assetCollection","do_objectID":"3F7B8CC5-166C-41E5-9D0C-D8A02D0851ED","images":[],"colorAssets":[],"exportPresets":[],"gradientAssets":[],"imageCollection":{"_class":"imageCollection","images":{}},"colors":[],"gradients":[]},"fontReferences":[],"foreignLayerStyles":[],"foreignSwatches":[],"foreignSymbols":[],"foreignTextStyles":[],"layerStyles":{"_class":"sharedStyleContainer","do_objectID":"5EC4BF90-FFC9-4229-83F1-62285D9A174F","objects":[]},"layerSymbols":{"_class":"symbolContainer","do_objectID":"FB159013-1956-4B67-9FAE-60BADA282FA0","objects":[]},"layerTextStyles":{"_class":"sharedTextStyleContainer","do_objectID":"451BE482-3C30-4408-9A1B-AB2E1C8DF9F2","objects":[]},"pages":[{"_class":"MSJSONFileReference","_ref_class":"MSImmutablePage","_ref":"pages\/7D4C8314-955B-4949-8CE3-732576D68487"}],"sharedSwatches":{"_class":"swatchContainer","do_objectID":"17DA849F-333A-45F3-91BE-64E3D659C8B8","objects":[{"_class":"swatch","do_objectID":"CEDDE174-421F-4D46-984E-BBA91323E86A","name":"96ADFF","value":{"_class":"color","alpha":1,"blue":1,"green":0.6784313725490196,"red":0.5882352941176471}}]},"documentState":{"_class":"documentState"}}

==> figures/meta.json <==
{"commit":"932244b639e24421d42316c5db14720f20458126","pagesAndArtboards":{"7D4C8314-955B-4949-8CE3-732576D68487":{"name":"Page 1","artboards":{"01F3BEF0-5FB4-402A-8F1D-383338F45DFD":{"name":"synth-architecture"}}}},"version":136,"compatibilityVersion":99,"app":"com.bohemiancoding.sketch3","autosaved":0,"variant":"NONAPPSTORE","coeditCompatibilityVersion":136,"created":{"commit":"932244b639e24421d42316c5db14720f20458126","appVersion":"75","build":129697,"app":"com.bohemiancoding.sketch3","coeditCompatibilityVersion":136,"compatibilityVersion":99,"version":136,"variant":"NONAPPSTORE"},"saveHistory":["NONAPPSTORE.129697"],"appVersion":"75","build":129697}

==> figures/pages/07E728A4-6089-47BA-B7E9-16085B72CB4B.json <==
{"_class":"page","do_objectID":"07E728A4-6089-47BA-B7E9-16085B72CB4B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"99D03CBC-DFD2-443F-9BEE-E84E6E07C659","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"6A21621F-C9BD-4482-AE1C-D3C2A6953374","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"synth-architecture","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":1361.010754808119,"width":941.5,"x":-7,"y":-125},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6A7CA522-97E0-46C2-B626-54266A1823D0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"479761BB-B86E-49D9-9C66-156A2AD92896","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.5,"width":169.5,"x":372,"y":1047.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1F66FFC1-7240-4F7D-8184-D15868FE929D","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, -2.5970129230997812e-18}","curveMode":1,"curveTo":"{1.0000000000000002, -2.5970129230997812e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, -2.5970129230997812e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, -0.49340747949586561}","curveMode":1,"curveTo":"{1, -0.49340747949586561}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.25513053220004078}","curveMode":1,"curveTo":"{0, 0.25513053220004078}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},{"_class":"shapePath","do_objectID":"BD3D596D-B683-4979-B5D7-849381F208BA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.5,"width":162,"x":542.5,"y":1047.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"37EEA247-925B-4780-8596-8D0E102EFDCA","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.6554303850446429},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.4802973661668763e-16, -2.5970129230997812e-18}","curveMode":1,"curveTo":"{1.4802973661668763e-16, -2.5970129230997812e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.4802973661668763e-16, -2.5970129230997812e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, -0.49340747949586561}","curveMode":1,"curveTo":"{0, -0.49340747949586561}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999956, 0.25513053220004078}","curveMode":1,"curveTo":"{0.99999999999999956, 0.25513053220004078}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999956, 0.25513053220004078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999956, 1.0000000000000009}","curveMode":1,"curveTo":"{0.99999999999999956, 1.0000000000000009}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999956, 1.0000000000000009}"}]},{"_class":"shapePath","do_objectID":"5BB73D97-355E-47AE-9AE4-CA56619D55B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.5,"width":1,"x":541.5,"y":1047.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"374C9B31-CCD1-4563-AE20-D9EBA5DBF0A6","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.6552109491257441},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000000000001199, -2.5970129230997809e-18}","curveMode":1,"curveTo":"{0.50000000000001199, -2.5970129230997809e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000001199, -2.5970129230997809e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999998801, -0.49340747949586555}","curveMode":1,"curveTo":"{0.49999999999998801, -0.49340747949586555}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999998801, 0.25513053220004073}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 1.0000000000000009}","curveMode":1,"curveTo":"{0.5, 1.0000000000000009}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1.0000000000000009}"}]},{"_class":"shapePath","do_objectID":"D0819973-E22A-42F7-840E-41A21DCCC874","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57,"width":2,"x":371,"y":1225},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0BCF2673-E1A5-4C0C-9886-17CEA627C89F","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25000000000000006, -0.13157894736842107}","curveMode":1,"curveTo":"{0.25000000000000006, -0.13157894736842107}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.75, 0.0087719298245616528}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25000000000000006, -0.13157894736842107}","curveMode":1,"curveTo":"{0.25000000000000006, -0.13157894736842107}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0.99122807017543857}"}]},{"_class":"shapePath","do_objectID":"D84ED955-5CA2-4413-B682-4BC7851BB546","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":47,"width":2,"x":534,"y":727.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D98A764F-9527-4121-835C-BDEBFF3A266F","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25000000000000006, 0.34042553191489389}","curveMode":1,"curveTo":"{0.25000000000000006, 0.34042553191489389}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 3.0228479294149077e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25000000000000011, 0.45491174703155468}","curveMode":1,"curveTo":"{0.25000000000000011, 0.45491174703155468}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.98936170212765973}"}]},{"_class":"shapePath","do_objectID":"2D57C0A7-024D-4BE1-AAC6-7A3FBB78606F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":47,"width":2,"x":539,"y":940.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B0A32CB2-CAEF-4400-843F-11BDC4B5D49F","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25000000000000006, 0.34042553191489389}","curveMode":1,"curveTo":"{0.25000000000000006, 0.34042553191489389}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 3.0228479294149077e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25000000000000011, 0.45491174703155468}","curveMode":1,"curveTo":"{0.25000000000000011, 0.45491174703155468}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.98936170212765973}"}]},{"_class":"group","do_objectID":"7136966E-1EEC-4FDD-A090-0D40F99605EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":72,"width":142.2087048367277,"x":350,"y":648},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5250CD17-D779-4BB0-B823-E28F6734EB6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"75389CD4-3C22-4E46-AF15-70A6C8F8EE5E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":60.70870483672776,"x":81.5,"y":36},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D87096F7-46E2-4398-8EA7-8D3692D29CC5","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.52710727540740665, -2.4999999999999969}","curveMode":1,"curveTo":"{0.52710727540740665, -2.4999999999999969}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-7.2380745275999878e-16, 0.49999999999999289}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.55525323637500057, -2.4999999999999969}","curveMode":1,"curveTo":"{0.55525323637500057, -2.4999999999999969}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999911, 0.5}"}]},{"_class":"group","do_objectID":"D3A99346-0D6B-430C-9633-0C51E9236E52","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":72,"width":72,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"26155926-0FAF-4BD6-8625-1674723D65D7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"4D3CEE22-4CEE-414E-BF7E-45B2BA660668","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":72,"width":72,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"27D5C3FC-7A81-4954-9975-091F1A1DA5D6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"B77E8BF0-B922-45A7-9593-6745AB0C4B31","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":72,"width":72,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"699A756C-E69F-45A7-95B3-B3AFCF6357B6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9356764641360961,"green":0.7660677709061799,"red":0.6529075662389835},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"97429621-3849-46F4-96CC-0E1E8E9C396E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"z","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":33.59999999999999,"width":15.20000000000001,"x":28.4,"y":9.800000000000026},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"549ED4A9-18B5-4699-9B51-3C90A59F18C4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5833333333333335},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"z","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5833333333333335}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 14}, {17, 20}}","lineSpacingBehaviour":3,"textBehaviour":2}]}]}]},{"_class":"group","do_objectID":"4B034317-0316-4DE3-A312-49A99EB88BF6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":94,"width":64,"x":504,"y":628},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0987C57B-16A2-4E54-950B-EFDAB63A620B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"F8F34493-588B-4C6A-8C7A-57A42B6188F9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":64,"width":64,"x":0,"y":24},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3D346177-00DF-4A1B-9237-110051E29238","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"DC7D3D1A-9AFB-443F-A7DC-04E8FB567283","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"+","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":94,"width":47,"x":8.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"58515DB1-ACD2-4AD9-8148-2B7DDC192787","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":78}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.3541503021682518,"green":0.3541503021682518,"red":0.3541503021682518},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.3},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"+","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":78}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.3541503021682518,"green":0.3541503021682518,"red":0.3541503021682518},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.3}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 36}, {41, 40}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"8FC469AB-B7F5-4E3B-AD4B-D5B96401E85D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":479,"x":296,"y":132},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"33AEC476-F873-42A5-82D1-EE1C6E431BA4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"D87DA093-A0E8-4488-85C9-399A81A0F1B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":479,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F3F84E38-18BC-4856-A5F7-FBB743B83C1F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"E6564650-A4F3-4FE0-9B4B-78EA0BA0EE8E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Embedding","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":220,"x":129,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E92EC896-DCC0-4F93-A809-4EAB1790AFE7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Embedding","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0.4666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{33, 7}, {154, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"90386999-AA3D-447B-BF5E-C9C7D9966D5C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":300,"y":781},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57FE58D9-FA64-494D-8D62-2A62E1BDEFC5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"C3CBA8EA-A788-48E4-A0EE-56645674F7B4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A70CC3B-DE05-470F-8187-677A970E3E92","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"5CCB9FD6-F153-458B-BBD8-30D7B6DF0DCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":17,"y":52},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B341D4A4-4DFA-4071-9E63-274E1756A9D9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"819E2398-AB85-4405-8C71-3C1B77612C2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F96358CA-7824-42CF-B50F-F87A7B19397D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6663955316310975,"green":0.9376991969437479,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"B4E8E2D1-BD11-4814-93A5-F972DA02D3BC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Graph Attention Laye","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":283,"x":64.5,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"00FC0CC2-1DF4-4A49-905D-6402E3EB0C94","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666668},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Graph Attention Layer","attributes":[{"_class":"stringAttribute","location":0,"length":21,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666668}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 7}, {281, 28}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"3D64AEEF-014A-478A-8A7B-EDF56D573B1B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":17,"y":98},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E0431F09-0948-4FFD-9BFF-D3B66CE31E6C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"0DD3F2AE-D723-4C26-9A09-8B420D1FE629","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"48CC5AF2-E60F-4955-8B2C-29CCBDF6DDE4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"F7BDDFD9-A7E6-4682-AEA6-ADC388E42A2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"487C38EC-0EF0-4199-8C3C-F4388A0BB5AE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9407308827275815,"green":0.8633758746119456,"red":0.8574646376507912},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"D4C3C0CF-7C54-4788-A5AE-F74C3E82F2D8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ReLU","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":53,"x":178.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"827841AA-7C2B-45C0-9AA3-0BFFF6FC3C97","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"ReLU","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {50, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"55219586-6EF4-4CEC-953F-2C5FB380792F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Processor","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":142,"x":174.5,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0E9132DA-1604-4887-B59B-83B99947D56E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Processor","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0.4666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {139, 22}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"728385E1-8AEE-4327-AF5B-CB5D3858D62E","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":12.38575978758843,"x":421.5085859170186,"y":47},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9891C36F-5228-4148-845B-6B3BFF1ED57F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"text","do_objectID":"66C12108-7F59-4BEF-A08D-E29F6810E282","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"6x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":33,"x":438.5,"y":66},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54D7064F-3BFB-4BA2-B833-08FFB0D401C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666668},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"6x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666668}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 7}, {32, 22}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"6B8CA03F-23B1-486B-A30A-8D26DF47BCC9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":296,"y":359},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6C3FAC2B-10CC-4A74-9D1B-DCBBB018DE6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"363019BA-7F6B-4763-8CB0-41DD9B68C8F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D64C9A89-B36D-4AB7-8C47-A950A2E09709","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"C399DE82-89C4-4A89-9399-D75752CD7821","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":17,"y":52},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E6B4A092-15F6-45F7-B356-A4DAD7DF736F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"0C047A3D-6FE0-427D-8E16-771D7274D58B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BB08B761-61F5-4C50-B9AE-A37903ACD9C7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6663955316310975,"green":0.9376991969437479,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F629CFA7-703C-4EBE-8C66-9A0FFD8AEEBB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Graph Attention Laye","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":283,"x":64.5,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69450A7E-7088-49CC-8F3F-2198B8994D70","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666668},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Graph Attention Layer","attributes":[{"_class":"stringAttribute","location":0,"length":21,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666668}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 7}, {281, 28}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"E5BCFF99-A1C6-4B37-B45E-5FBE5B5D8F05","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":17,"y":98},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"78AF391B-E9A2-4530-8ED2-D24F6439667A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"715D5552-ABCF-4D45-8998-87C099D1A1AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ECDB0E80-6714-455D-9044-5FAE9DC7AADE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"CC69446D-5637-4701-BBDB-6E43119994E4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"30D74613-E067-457E-9373-E972D24F1B13","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9407308827275815,"green":0.8633758746119456,"red":0.8574646376507912},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"BD2DE498-662B-4348-B9A2-73CB3D8F3665","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ReLU","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":53,"x":178.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B217017E-5499-431C-ADB9-3A518FAFFEBE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"ReLU","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {50, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"AF6ADE43-6775-47C0-9ADF-2D4B8DC93FEE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Encoder","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":116,"x":187.5,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"887E554A-6A2D-450E-AE6A-54EB02CEA521","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Encoder","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0.4666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {113, 22}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"3F52AA9A-FE18-4E0A-8E51-C5FC4653A464","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":12.38575978758843,"x":421.5085859170186,"y":47},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EFF70EA0-A748-4593-94D5-BCDD72B86FC1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999989}","curveMode":1,"curveTo":"{0, 0.99999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"text","do_objectID":"C1798626-076A-4EB9-AECD-A6C20FB9E32B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":33,"x":438.5,"y":66},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F3634D66-1631-41FD-B475-4DA6C169466E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666668},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666668}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {32, 20}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"rectangle","do_objectID":"F8B546F1-61C7-4358-AB42-BA5F7568DB4A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":79,"width":147,"x":303,"y":1138},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B991F3B8-C874-4121-9999-ED7B61E5FA51","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"D0627798-D7D1-415B-BFB6-43B35F3B9946","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":79,"width":147,"x":631,"y":1138},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"017A70FD-73D6-4F01-A72B-B7FFE65643B5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505753226902,"green":0.8938505753226902,"red":0.8938505753226902},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.5582522437686012},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115193684895834,"green":0.9115193684895834,"red":0.9115193684895834},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"FAD4F33D-F708-4FA2-900E-93B9060E4620","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Argument Decoders","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":68,"width":145,"x":127,"y":1146},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3B167CF8-2887-4D1C-A359-745935DEB3B2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"paragraphStyle":{"_class":"paragraphStyle","alignment":1},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Argument \nDecoders","attributes":[{"_class":"stringAttribute","location":0,"length":18,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0.4666666666666667,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{8, 7}, {136, 56}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D05AF2F8-7F9E-4200-8044-E54FCD74EEA4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":33,"x":908.5,"y":912},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"850C0DD6-9622-453C-B9BF-467C53669BFC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666668},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666668}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {32, 20}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"F7BEED87-EF10-4D2B-A8EB-18F0F77C3CC8","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":161,"width":165.6142402124115,"x":733.8943457046071,"y":856},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7F1C2D98-4106-4F04-990F-3501FD9AB685","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15898179590057657, 1.2391553839842673}","curveMode":1,"curveTo":"{-0.1589817959005784, 0.76084461601573683}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-8.8817841970012523e-16, 1.0000000000000018}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, 0.99999999999999978}","curveMode":1,"curveTo":"{1.0000000000000002, 0.99999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, 0.99999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, 0}","curveMode":1,"curveTo":"{1.0000000000000002, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.33523639212304962, -5.6867683440111779e-16}","curveMode":1,"curveTo":"{0.33523639212304962, -5.6867683440111779e-16}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.33523639212304962, -5.6867683440111779e-16}"}]},{"_class":"bitmap","do_objectID":"D8782111-ACA0-4580-A13B-D83759F6EBCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":73,"width":76,"x":499,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"28372AF0-D031-40AF-8F1E-1C2A28D9DE69","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/e27b189f3b07ec504190d988e5da9508529aa531.png"},"intendedDPI":144},{"_class":"text","do_objectID":"C917AFAD-3CA7-4AD2-8296-C6C4BAA22FF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"…","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":60,"width":51,"x":516.5,"y":1133},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CB14C0B5-654C-4C8D-8214-D54BFBFD43CA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":50}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.8333333333333336},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"…","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":50}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.8333333333333336}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{5, 43}, {40, 6}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4BAF4B78-E2E5-451A-BDD2-CE7E8EA00CD8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Dconnected2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":93,"x":325.5,"y":1155},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EB4E6FF1-36AF-4A48-A3DE-5FBFA6FFA9BB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Dconnected2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4666666666666667}},{"_class":"stringAttribute","location":1,"length":9,"attributes":{"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2166666666666667,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":13}},"NSSuperScript":-1,"textStyleVerticalAlignmentKey":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0}}},{"_class":"stringAttribute","location":10,"length":1,"attributes":{"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.1333333333333334,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":8}},"NSSuperScript":-2,"textStyleVerticalAlignmentKey":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {90, 22}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"91A2A87B-5135-4B89-B3A7-3F300FFB7083","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":354,"x":360.3269896193772,"y":558},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AF03C06B-4129-4AF4-A112-1BB0758038DF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"9ADB3E4C-4B99-4EFD-9638-03C317A3BB9B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":354,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DD0DD245-59A5-446B-9B7D-DEF57FBEB7E1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":22,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":22,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":22,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":22,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":22,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"0D391884-51B5-4963-B752-4461E4670D94","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Latent Synthesizer I","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":31,"width":313,"x":21.17301038062283,"y":4},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E6B40563-2788-4E34-817E-9960CE530AA4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":26}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4333333333333335},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Latent Synthesizer Input","attributes":[{"_class":"stringAttribute","location":0,"length":24,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":26}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0.4333333333333335,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {311, 26}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"rectangle","do_objectID":"B40B2D8E-40B5-4718-A98B-6DB3F64AA9C7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":360,"x":359.6730103806228,"y":995.0000000000002},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"46E39EB7-8721-4027-AF29-56DACF8708E3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":22,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":22,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":22,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":22,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":22,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"C83957B8-CB1E-4CCF-9A30-B61654D0F7AB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Latent Synthesizer O","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":31,"width":335,"x":372.5,"y":999.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2487E4EB-E6EB-45CC-82FB-7762F7CFD8C4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":26}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4333333333333335},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Latent Synthesizer Output","attributes":[{"_class":"stringAttribute","location":0,"length":25,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":26}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0.4333333333333335,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {333, 26}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"64BC3964-3A23-47BA-8290-24D301C678FB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Unknown Parameter Va","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":68,"width":279,"x":0,"y":1284},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"501B3048-A247-40DE-B8A9-5BDBA93E930B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"paragraphStyle":{"_class":"paragraphStyle","alignment":1},"kerning":0.4666666666666668},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Unknown Parameter\nValue Probabilities","attributes":[{"_class":"stringAttribute","location":0,"length":37,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0.4666666666666668,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":1}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {276, 56}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"C76874F5-4824-4B33-BF51-D2C28AECFFCE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":287,"x":393,"y":264},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C786A3B7-B3CD-417A-A68C-89E7277872F0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"B6CF8619-ADA7-4962-B28D-2ED94931502C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":287,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"39955C4E-8A22-4BAD-8B95-AB172170979E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":22,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":22,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":22,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":22,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":22,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"38BF9D6B-F6B9-45EE-A06A-80F5C621C06F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fact Base as Graph","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":31,"width":251,"x":18.5,"y":4},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3E6F6682-E6FD-4376-AB89-73EA4CACFD72","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":26}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.4333333333333335},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Fact Base as Graph","attributes":[{"_class":"stringAttribute","location":0,"length":18,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":26}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0.4333333333333335,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {248, 26}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"shapePath","do_objectID":"D559EE2F-4E91-4E9D-BBEE-FAA5D27E382C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":2,"x":535,"y":79.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"14D381EF-8500-4CD9-8775-958B1676822C","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.24999999999999997, -0.57894736842105299}","curveMode":1,"curveTo":"{0.24999999999999997, -0.57894736842105299}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.013157894736842035}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.24999999999999994, -0.68869935166088814}","curveMode":1,"curveTo":"{0.24999999999999994, -0.68869935166088814}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.24999999999999994, 0.99551117465490091}"}]},{"_class":"shapePath","do_objectID":"388F4B7B-73D5-45FC-9640-885D490B6C1D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.32942463688624,"width":1,"x":534.75,"y":220},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"081DD630-D5CD-4E3C-83F6-8D2AEF599301","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.25, -0.60274167681028601}","curveMode":1,"curveTo":"{-1.25, -0.60274167681028601}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.75, -0.71446521403814567}","curveMode":1,"curveTo":"{0.75, -0.71446521403814567}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.75, 1.0000000000000002}"}]},{"_class":"shapePath","do_objectID":"D8D64EE8-9E0A-45C2-8111-1D71989C211E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.32942463688624,"width":1,"x":535.375,"y":315},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3408F7DC-0F4E-4A08-B03C-5CAE1D3D58AB","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.625, -0.60274167681028601}","curveMode":1,"curveTo":"{-0.625, -0.60274167681028601}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.875, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.125, -0.71446521403814578}","curveMode":1,"curveTo":"{0.125, -0.71446521403814578}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.125, 1.0000000000000002}"}]},{"_class":"shapePath","do_objectID":"16AB61E0-DA31-47D7-BB68-12E4BF4CF0EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.32942463688617,"width":1,"x":535.75,"y":514},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ED57EE22-D81A-4D53-9346-AA59987A092C","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.75000000000000044, -0.60274167681028701}","curveMode":1,"curveTo":"{-0.75000000000000044, -0.60274167681028701}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.75, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25, -0.71446521403814878}","curveMode":1,"curveTo":"{0.25, -0.71446521403814878}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 1}"}]},{"_class":"shapePath","do_objectID":"FA11DAB3-B690-4964-80B2-E831346060AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.32942463688617,"width":1,"x":535.75,"y":609},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A0236F06-FDDB-4F4D-8B18-A5F07BBFE80D","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.75000000000000044, -0.60274167681028701}","curveMode":1,"curveTo":"{-0.75000000000000044, -0.60274167681028701}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.75, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25, -0.71446521403814878}","curveMode":1,"curveTo":"{0.25, -0.71446521403814878}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 1}"}]},{"_class":"group","do_objectID":"46C5FA0D-314F-44CB-BCC0-D0A9E227C533","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":68.36519186040232,"width":72.5353741496599,"x":335.2482993197278,"y":1292.645562947717},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0B036E3A-4B98-445E-A8B4-BABAC72F6438","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":3,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"5A0C844F-99FF-463D-9833-2ED8BD1AD660","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":35.41653061238162,"width":9.751700680272052,"x":0,"y":32.9486612480207},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0860EBB2-8F0C-49DB-9DB3-9C163807A904","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":3,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"D1418240-171D-488D-B3DB-41F00B05B5C9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":16.89784922314875,"width":9,"x":0.7517006802720516,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A01F826A-986A-44B2-AD27-0F8412C7F1D8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.958915588596979,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A06A46BC-D103-400F-8749-0329578A075C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":8.740136054421733,"x":0,"y":16.41653061238162},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A92CE5B-5C2E-49A7-A7CF-30BD84624F39","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":3,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":15.3}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2550000190734864},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":15.3}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2550000190734864}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {5, 11}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"A4819DA4-8B3A-4B74-B236-596B93E7080C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":68.36519186040209,"width":9,"x":12.5084353741496,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"860A974D-6B0B-4463-9739-953656D873B5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":3,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"7BB10EB7-46C7-484D-A3AD-9D3F846FAD65","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":49.66943559531604,"width":9,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A7910B37-5BC0-4944-84C9-62789B446D2B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.958915588596979,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"D795F431-C62A-4B98-8BFB-7FA6C396CDCA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":8.740136054421738,"x":0.2482993197279484,"y":49.36519186040209},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"67B665A4-408A-4672-852D-217CEDA81B66","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":3,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":15.3}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2550000190734864},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":15.3}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2550000190734864}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {8, 11}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"90F78072-65A4-4919-9461-5AC4D8E1713F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":60.99769447652989,"width":9.000000000000004,"x":25.2651700680272,"y":7.367497383872205},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CDA5EDD0-1E15-4C38-AFF7-9903637A45BC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":3,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"2C60C2D8-037F-4E6B-833C-E9E3EF89D1AF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42.50065107640444,"width":9.000000000000004,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C8757435-58F5-49A7-8534-719DCD7D886D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.958915588596979,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"D73D7FEC-9610-488A-8796-CF3664105DA8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":8.740136054421733,"x":0.2482993197279484,"y":41.99769447652989},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"94B8895F-0B47-4D46-9615-6FC21A20762A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":3,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":15.3}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2550000190734864},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":15.3}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2550000190734864}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {8, 12}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"048000FB-CF1C-4781-94A9-C413B75E747D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":51.94181227552053,"width":9,"x":38.02190476190469,"y":16.42337958488156},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8BA7F242-5005-4390-85FC-6FC26D22E6FC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":3,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"6CE59F60-BDA0-4A6E-B6BC-52A7F05E619C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":33.2836424092324,"width":9,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"41135F6E-2E58-4F73-AAC6-BEA7CEC02A7D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.958915588596979,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"EDBBAA72-C123-4FE2-B73B-4A487962D4F0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":8.740136054421722,"x":0.2482993197278915,"y":32.94181227552053},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DBCDA377-1D05-4A93-BA87-7E9EA5E72AA8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":3,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":15.3}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2550000190734864},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":15.3}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2550000190734864}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {9, 11}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"A393A490-0A95-406D-95F2-B2407D9B9E15","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":35.26304108355066,"width":9,"x":50.77863945578218,"y":33.1021507768512},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B889BDCE-A711-475F-A8F6-A4D4D238187F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":3,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"4D1BC1E4-F28F-41AD-80BF-F9B6978E0C98","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":16.89784922314875,"width":9,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"195D74CD-49BA-45E5-AA03-BDF3C213317F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.958915588596979,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"E1068AAE-6F1A-4B33-9EE5-EA5CAF146427","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"5","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":8.740136054421734,"x":0.2482993197279484,"y":16.26304108355066},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0E5631A7-DA54-4CCD-AD5B-92D0E0318A66","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":3,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":15.3}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2550000190734864},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"5","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":15.3}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2550000190734864}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {8, 12}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"062773B6-C7E4-492C-B4CE-162598636B9E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":29.4304389879851,"width":8.999999999999993,"x":63.5353741496599,"y":38.93475287241677},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"19A94AD0-CC79-48CE-91EC-FC9BBD15033C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":3,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"D0DF3BEF-AFE7-480C-A2C1-1BECE2A60545","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":10.75317677836739,"width":8.999999999999993,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"56FE6DBE-738F-46BE-A587-C074DE6F49DE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.958915588596979,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"AE9BDF79-2BB4-4465-B022-87A6CC3C0A84","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"6","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":8.740136054421734,"x":0.2482993197278347,"y":10.4304389879851},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3228B229-1A41-4684-9CE5-7CDFFB845846","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":3,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":15.3}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2550000190734864},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"6","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":15.3}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2550000190734864}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {8, 12}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> figures/pages/4C552776-0A70-41AB-A13A-35F14C3D1657.json <==
{"_class":"page","do_objectID":"4C552776-0A70-41AB-A13A-35F14C3D1657","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Intro","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"471E0991-0EC1-441B-81E2-5388CCD61E3D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"6BD70550-450D-4A56-A687-9748867E4F68","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":348,"width":259,"x":-531,"y":-225},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9A0B3DF7-94AE-4557-8D74-33EBB1692F0C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.808448176941925,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"423B315D-CE3A-43B9-B3E4-C3B5D38ED8D8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.4819944598338424,"width":200.202626641651,"x":29.64165103189475,"y":116.6426592797785},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C87044E3-12C3-4018-8086-6F465F52AFE0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.808448176941925,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.885068906165154}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"949D581E-4F4B-4E19-AE77-8BC21DB80A92","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":114.2326869806094,"width":199.7166979362101,"x":29.64165103189475,"y":117.1246537396124},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2A9315DF-5972-455C-A662-EB1C69CD4714","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.808448176941925,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.885068906165154}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"88C1F184-4669-4723-81D0-B73C5C32BB4F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":114.2326869806094,"width":0.4859287054408981,"x":29.88461538461549,"y":117.1246537396124},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"05833D88-B5F7-4434-8010-57C808BA9734","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.808448176941925,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.885068906165154}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"4AEE2431-6A82-4F75-8B3A-3F4B1D54A600","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":87.72299168975074,"width":0.9718574108818068,"x":29.39868667917458,"y":29.40166204986157},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"94DA635B-03E2-4CC0-9D40-85F70CC9C989","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.808448176941925,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.289293506850115,13.46365457861691],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.365913723859347}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"E2B2C107-4E15-4F27-AFB1-1DC48B3D9519","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":87.72299168975081,"width":0.9718574108819098,"x":229.6013133208256,"y":238.5872576177287},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8FEC408C-2D95-4C88-A267-5BA1924C00DE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.808448176941925,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.289293506850115,13.46365457861691],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.365913723859347}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"FFF14957-0E94-48C3-B2F0-EB82CFE30657","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":114.2326869806094,"width":0.4859287054409549,"x":229.6013133208256,"y":117.1246537396124},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E473E012-2B4A-406D-8DD3-D0058FA35216","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.808448176941925,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.885068906165154}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"oval","do_objectID":"F550F185-A0CD-4AF7-BC9E-8E5B774519F2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":58.80332409972304,"width":59.28330206378985,"x":0,"y":87.24099722991697},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"439F6CAB-3893-40C0-B929-6A92552B1D94","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.808448176941925,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2.003854049400702}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"D0D5EE12-5F8A-4074-B522-DF1A2341AE00","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":58.80332409972306,"width":59.28330206378985,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4CAE35C3-A93E-4DB4-97DE-903C1AEC1A45","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.808448176941925,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2.003854049400702}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E4FC7DBC-097E-41D2-B688-7692DE8BF0EF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":58.803324099723,"width":59.28330206378979,"x":199.7166979362102,"y":289.1966759002769},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"93E6694A-B779-4B3B-93AC-8998A48FB33F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.808448176941925,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2.003854049400702}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"9359B439-D01F-44CB-AF0D-C9982E04423E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":58.80332409972306,"width":59.28330206378985,"x":0,"y":201.9556786703604},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC6460F5-ED94-4D4E-BBD0-815D42C6259D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.808448176941925,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2.003854049400702}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"BAF67BBE-6008-45B7-9563-F2352FA697D6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":58.80332409972306,"width":59.28330206378979,"x":199.7166979362102,"y":201.9556786703604},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"735ADF0D-8CEB-4A7C-994E-BD2BEB7DB540","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.808448176941925,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2.003854049400702}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E0C00641-A30C-47F9-971C-AB6EE91E5D89","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":58.80332409972304,"width":59.28330206378979,"x":199.7166979362102,"y":86.75900277008323},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"735AE1C0-D5BF-4785-B3B0-939BE7F0142F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.808448176941925,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2.003854049400702}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"8CA6D2CF-A5F4-482D-8360-61A70BF0F960","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":19.43714821763602,"x":20.89493433395859,"y":103.1724735631359},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"98F5F68E-841E-4A4B-B883-2BDE0EF90C23","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.808448176941925,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.52308570240382}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4087180964417464,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {18, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"ABBB0275-014F-42A0-9EA6-6D14A69D6FD2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.00750469043155,"x":221.5834896810506,"y":103.1724735631359},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B63578A5-2D39-4229-AD53-F0DA9E216869","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.808448176941925,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.52308570240382}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4087180964417464,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"93DA7256-3DDA-41A9-A1E4-B0EAA09A72C6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":19.43714821763603,"x":20.40900562851756,"y":217.4051605437455},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"41AE2EE0-09DC-4F06-893C-D4D14CC4C63B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.808448176941925,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.52308570240382}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4087180964417464,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"CDFCD871-F15E-4FC3-8602-E27098432762","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":19.43714821763604,"x":221.5834896810506,"y":217.4051605437455},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0A671FF4-3ACD-49E0-8989-5C38323F5F1D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.808448176941925,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.52308570240382}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4087180964417464,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A44B6EF9-FC28-4424-A0C3-110F6F0D4AB5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.00750469043151,"x":20.40900562851756,"y":15.93147633321891},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B3BC777E-F784-4428-8C0F-6709F70723DF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.808448176941925,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.52308570240382}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4087180964417464,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"8CF1CEF5-5B44-49FB-9363-39B70C7FFA10","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.00750469043152,"x":222.5553470919325,"y":304.6461577736625},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B602257D-E335-4ECA-AF86-D8E9C0D761B6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.808448176941925,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.52308570240382}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4087180964417464,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {15, 17}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"CCB148F3-5CF5-42DF-B529-BDE24A27E5D7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 4 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":348,"width":259,"x":-74,"y":-225},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"26DE6D34-F16D-4B4D-BDB6-569696FBBBAA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.808448176941925,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"2F61F498-051A-4E49-B59D-E4EEB210D998","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.4819944598338424,"width":200.202626641651,"x":29.64165103189481,"y":116.6426592797785},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9692CD42-C5C5-48B3-954C-6B89506E632E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.808448176941925,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.885068906165154}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"2B5F5C1F-56F3-4F0C-A059-4588252D6E30","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":114.2326869806094,"width":199.7166979362102,"x":29.64165103189481,"y":117.1246537396124},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"889BB934-1123-4E33-87F7-D12BB93B7153","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.808448176941925,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.885068906165154}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"440C2324-0B66-4EC3-A9D7-7992D67E5CE3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":114.2326869806094,"width":0.4859287054408981,"x":29.88461538461549,"y":117.1246537396124},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AC3476F2-507F-4D3C-8C09-2A6318DD69BB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.808448176941925,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.885068906165154}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"E778B424-B14E-4C39-B9F4-00CC25365372","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":87.72299168975074,"width":0.9718574108818068,"x":29.39868667917458,"y":29.40166204986157},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D676065-F6B1-4D02-AA48-3993BBC2F975","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.808448176941925,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.289293506850115,13.46365457861691],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.365913723859347}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"B3A5555C-1A3C-4A0C-A61F-C548CE9EA7D8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":87.72299168975081,"width":0.9718574108819098,"x":229.6013133208256,"y":238.5872576177287},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8221B219-A4D3-4573-B795-FA322E8C0BC5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.808448176941925,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.289293506850115,13.46365457861691],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.365913723859347}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"6AC6978C-A287-4787-BBF3-A013FAAFF27B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":114.2326869806094,"width":0.4859287054409549,"x":229.6013133208256,"y":117.1246537396124},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"547B69A9-C8E3-4C25-B6DF-DC589EFAA7D1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.808448176941925,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.885068906165154}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"oval","do_objectID":"036DA66F-9564-4B3E-A9BC-F4CC0F0D0C59","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":58.80332409972304,"width":59.28330206378985,"x":0,"y":87.24099722991697},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FFDA9416-A506-4C03-9E30-9C24AA960E68","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.808448176941925,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2.003854049400702}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"6287B084-C1C9-4C3C-B57F-66DBD9570640","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":58.80332409972306,"width":59.28330206378985,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5B3679CD-8C31-4C53-AC06-DFCFC0F92BE1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.808448176941925,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2.003854049400702}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"7B3DC792-8D60-44B0-97CE-6FF7179B46F5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":58.803324099723,"width":59.28330206378979,"x":199.7166979362102,"y":289.1966759002769},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C9B4B33E-EBC2-4B7B-9188-053AB8260123","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.808448176941925,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2.003854049400702}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"F4961C6C-66FD-4868-BC10-85672E272E35","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":58.80332409972306,"width":59.28330206378985,"x":0,"y":201.9556786703604},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DD1B66F-ECFB-4EAA-B66C-7B24A530695B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.808448176941925,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2.003854049400702}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B6DCE220-1A99-4871-86FA-0BC363F7D48D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":58.80332409972306,"width":59.28330206378979,"x":199.7166979362102,"y":201.9556786703604},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D98DCCDD-8D64-457B-B5E4-1711E7A99B4F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.808448176941925,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2.003854049400702}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"89C0FE09-C744-4606-8213-2098BB51984C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":58.80332409972304,"width":59.28330206378979,"x":199.7166979362102,"y":86.75900277008323},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EE4C2CBB-54C5-4495-9183-00AF7B267A44","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.808448176941925,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2.003854049400702}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"50096FE6-9F40-4816-B4BD-C02E7000A71E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":19.43714821763602,"x":20.89493433395853,"y":103.1724735631359},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"15D66440-CEBB-4E5E-B377-9E41363DE398","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.808448176941925,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.52308570240382}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4087180964417464,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {18, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"3A5D5523-37E4-4F45-A6DC-7F33D9385015","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.00750469043155,"x":221.5834896810506,"y":103.1724735631359},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7A28BE5D-2F69-4FDC-B886-5B86B6CEE2D5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.808448176941925,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.52308570240382}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4087180964417464,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"63CB88C2-41EB-4543-A170-DA21244DA7AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":19.43714821763602,"x":20.40900562851762,"y":217.4051605437455},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B5CAE345-4CE9-4507-874F-7A868CEAF7FF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.808448176941925,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.52308570240382}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4087180964417464,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"AF17E48F-8E38-4A2C-BF42-8146A77109C3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":19.43714821763598,"x":221.5834896810505,"y":217.4051605437455},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F561A349-9CEE-4FF0-9686-3B39B6694FB3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.808448176941925,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.52308570240382}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4087180964417464,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"BA4F1B1B-BA5C-40FE-BA6F-51E6D9975FFA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.00750469043152,"x":20.40900562851762,"y":15.93147633321891},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0233BA1A-3C42-454F-A358-23033BFA578C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.808448176941925,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.52308570240382}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4087180964417464,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"48758353-43EE-477F-A582-EC8309DFAF30","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.00750469043152,"x":222.5553470919324,"y":304.6461577736625},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06EEDA84-2AB2-433F-96E5-BE7F2D05B56B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.808448176941925,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.52308570240382}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4087180964417464,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {15, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A32233A9-75D8-4E5B-85DF-7F29EFC337BF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":14.57786116322703,"x":6.440578606379044,"y":157.8206730091193},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"020D8CAA-7581-46F0-B89C-FFE3404220DC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.808448176941925,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.52308570240382}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4087180964417464,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {10, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"B56A709A-CFC4-4B20-8F3B-D69DA1C89376","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":14.577861163227,"x":235.675422138837,"y":158.6018364440223},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"05671068-A0EF-4B1F-87DA-096CA5574542","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.808448176941925,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.52308570240382}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4087180964417464,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"7D9DD866-7541-4EEA-819A-AB729F937D19","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":14.577861163227,"x":143.3489681050657,"y":166.7957422611969},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54E3A401-169E-4E0E-9E41-22DED77430CD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.808448176941925,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.52308570240382}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4087180964417464,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"text","do_objectID":"6F42D38B-6FAD-4263-BFF6-DA1A7CEFFCC0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Network","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":95,"x":-451,"y":198},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FB7DCD22-94C7-41E1-9CD8-27596B28628D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":40.07708098801404,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Network","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.52308570240382}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4087180964417464,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {94, 18}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"7A032C4F-7AB5-4178-B8E7-B7273BB8DF83","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Network + Configurat","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":276,"x":-74,"y":198},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5A6D2C2B-03B0-43CC-9DDC-F68306D12552","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":40.07708098801404,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Network + Configuration","attributes":[{"_class":"stringAttribute","location":0,"length":23,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.52308570240382}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4087180964417464,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {275, 23}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"F29F0788-8072-4CF2-8DD3-E30AED6389C7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Forwarding Plane","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":197,"x":629,"y":198},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A53B7D83-CA14-4C6F-B538-764728A99E6C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":40.07708098801404,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Forwarding Plane","attributes":[{"_class":"stringAttribute","location":0,"length":16,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.52308570240382}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4087180964417464,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {196, 23}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"FA181C2F-D6F5-43D3-BDFF-8204804788C5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Specification","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":141,"x":1297,"y":198},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"82F00865-2FA6-4DC6-856C-8EB353B5B9F6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":40.07708098801404,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Specification","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.52308570240382}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4087180964417464,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {139, 23}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"211FA791-BBE5-494A-9203-39B495E61D8E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":348,"width":256,"x":599,"y":-225},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"19311CB2-D73C-4C94-8D2C-7CFB85885FBC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.809249718561684,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"7164E35F-1F68-455E-9D81-75B80CD27994","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.9639889196676137,"width":168.5853658536585,"x":58.59662288930573,"y":116.1606648199444},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DBF12DF1-5C60-4598-A4A6-EF79BBE204D6","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.809249718561684,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8015416197602807}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549854, 0.75000000000000011}"}]},{"_class":"shapePath","do_objectID":"9D25CA3D-4A6E-4999-A81C-59324FF5FF42","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.31301939058164,"width":0.4803001876172566,"x":29.53846153846143,"y":146.0443213296398},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7640E93B-D8D6-4A46-82E2-58F58DE7A52F","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.809249718561684,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8015416197602807}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.3474576271186469}","curveMode":1,"curveTo":"{31.999999999999989, 1.3474576271186469}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.32485875706214756}","curveMode":1,"curveTo":"{31.999999999999989, 0.32485875706214756}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"8A0E7F35-F707-40A3-90EA-0DC15B62EB7F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57.83933518005539,"width":0.4803001876172601,"x":29.0581613508443,"y":58.80332409972335},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"842DECFF-BD45-4922-A1EC-63BCB63CA837","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.809249718561684,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8015416197602807}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 1.5125000000000037}","curveMode":1,"curveTo":"{31.999999999999972, 1.5125000000000037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999867, 0.99999999999999656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 0.0041666666666676788}","curveMode":1,"curveTo":"{31.999999999999972, 0.0041666666666676788}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"D87BEF0D-5C15-4AE4-B4B9-7D33E6F9FFD3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57.83933518005537,"width":0.4803001876172175,"x":227.9024390243904,"y":231.3573407202216},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD8F4B02-A84E-44DB-898E-7A6EBDAE6E5D","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.809249718561684,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8015416197602807}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 2.0208333333333393}","curveMode":1,"curveTo":"{29.999999999999964, 2.0208333333333393}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 0.51250000000000151}","curveMode":1,"curveTo":"{29.999999999999964, 0.51250000000000151}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000045453, 0}"}]},{"_class":"oval","do_objectID":"A32D5FFD-2E64-4B6B-8C87-AC6F680DD3F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":58.80332409972299,"width":58.59662288930581,"x":0,"y":87.24099722991694},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"73B58073-DBE1-47F8-A5B5-1ECBFCC52BE0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.809249718561684,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2.003854049400702}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C2EAEEF3-B01A-4F33-92E0-4BA4A05798B6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":58.80332409972298,"width":58.59662288930581,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8C66CC98-BE72-4E46-BC6B-8DFEB609D6BF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.809249718561684,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2.003854049400702}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"9066006C-2BEA-4BCF-A74F-716385A3E548","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":58.803324099723,"width":58.59662288930579,"x":197.4033771106942,"y":289.196675900277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6C5691A8-2567-40A2-92B3-D7F65519AF6B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.809249718561684,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2.003854049400702}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"3CB62A02-912D-4D11-A782-684668AED8D9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":58.803324099723,"width":58.59662288930581,"x":0,"y":201.9556786703601},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A2C63C1B-6113-470A-AA65-30719E1769D6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.809249718561684,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2.003854049400702}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"3B9C39BC-B67C-45B6-8D7A-AF1EB5DF5075","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":58.803324099723,"width":58.59662288930579,"x":197.4033771106942,"y":201.9556786703601},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2294B1C6-5BC2-419D-B5CE-813796A8232D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.809249718561684,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2.003854049400702}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"30A17E9A-9014-4ADC-B323-A7881A82260D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":58.80332409972296,"width":58.59662288930579,"x":197.4033771106942,"y":86.759002770083},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3AF78C2-1505-4E67-B136-F25CDC4C2CA5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.809249718561684,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2.003854049400702}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"4259251C-E0EF-466A-8811-369B83A4BFE7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":20.01250781738587,"x":20.65290806754224,"y":103.1703923118924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"214EAF0A-9DAC-4B72-A9A9-C8EE477D0198","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.809249718561684,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.52717356466459}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4087862333586985,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {18, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"54656275-A64E-4653-B8B2-AECE142F8CFC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":20.01250781738588,"x":219.0168855534711,"y":103.1703923118924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F2FCABE6-FAC6-4298-898E-86BD337FD27A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.809249718561684,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.52717356466459}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4087862333586985,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"72BBA779-3C02-4E33-9F61-8FBE0214433A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":20.01250781738586,"x":20.172607879925,"y":217.4030792925016},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"515590C1-CFFB-4834-A0EF-BFCDE106EEC4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.809249718561684,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.52717356466459}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4087862333586985,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"352F0AF0-C73C-4714-9F51-6F8990017B77","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":20.01250781738588,"x":219.0168855534711,"y":217.4030792925016},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E264ADEB-F09F-492E-86A2-F48E8A9FB33C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.809249718561684,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.52717356466459}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4087862333586985,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"C04B4B36-D93D-4FFE-8811-56BE27F89855","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":20.01250781738586,"x":20.172607879925,"y":15.92939508197554},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4EDC4567-3A87-4262-BF75-293228FB1E99","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.809249718561684,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.52717356466459}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4087862333586985,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"9393C8C0-0D11-4D90-BC8E-3FA282A089B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":16.0100062539087,"x":219.9774859287054,"y":304.6440765224186},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2B314373-3DD5-42AB-BE3B-86AA713970B9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.809249718561684,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.52717356466459}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4087862333586985,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {15, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"EC4BF392-AC17-43DA-845B-7B7332F7DEC2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":16.0100062539087,"x":10.56660412757972,"y":166.5997551927788},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5F89D609-0F4D-4561-8E89-5314B1A5B536","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.809249718561684,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.52717356466459}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4087862333586985,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {10, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"D036F728-7CCD-4D53-88FE-314290F718F9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":16.01000625390868,"x":121.5159474671668,"y":85.81859175787568},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A84106EB-C805-416F-B89B-2F7152550FD1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.809249718561684,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.52717356466459}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4087862333586985,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 17}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"44D48931-B320-4C2E-8551-6B7EE683C935","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":348,"width":467,"x":1133,"y":-169},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"17C95AC1-34C4-4F9E-8D39-19908E0B0681","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.013489172902457,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"98565350-F83A-4A0F-9952-0DE9C92D6745","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":348,"width":440.0929110105579,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1D020586-C412-4727-AE01-B9CF5A288BA3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.013489172902457,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2.003854049400702}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9488326362941576,"green":0.9488326362941576,"red":0.9488326362941576},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10.01927024700351,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10.01927024700351,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10.01927024700351,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10.01927024700351,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10.01927024700351,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"539203C7-DECD-498D-A2C7-ACE7AE3CF4F4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fwd(A,E,N1) not fwd(","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":160,"width":443.7556561085972,"x":23.24434389140283,"y":19.6744406708051},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0C656737-BB91-4CFA-BB41-4315BA216A8B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.013489172902457,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":8.925000000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1487500071525574},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"fwd(A,E,N1)\nnot fwd(C,B,N1)\n\nreachable(D,F,N1)","attributes":[{"_class":"stringAttribute","location":0,"length":46,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":35.76879478180253}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.5961465992425617,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 6}, {367, 152}}","lineSpacingBehaviour":3,"textBehaviour":1}]}],"horizontalRulerData":{"_class":"rulerData","base":-726,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":-503,"guides":[]}}

==> figures/pages/4FB016CF-8D53-4C40-8A81-D87F87B96BDC.json <==
{"_class":"page","do_objectID":"4FB016CF-8D53-4C40-8A81-D87F87B96BDC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9DBFF473-42E7-4FFD-8FD3-2A69816D9786","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"3D158123-CE5E-4503-940D-FE919868521B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1242,"width":2180,"x":-156,"y":-24},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FEAB0DBF-CA87-4CA9-AA8A-BEBD7DD93425","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"CD8A271D-5AE4-4FCB-ADF1-72CC1A67ED22","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":1242,"width":2180,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0AF481E3-65FE-442E-B611-18DD7FF54F6E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"DD010E18-6F82-43D2-8AC4-2317507C1E84","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":340,"width":279.9999999999999,"x":76.00000000000003,"y":306.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0E85F4F5-A241-4292-869B-3229E558A052","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"A3AFC222-AD2D-4A04-B14E-EFA65A6B00FF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.4709141274238249,"width":203.4942758360059,"x":36.54994274724379,"y":113.9612188365652},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F99A6730-8E75-490C-87C8-45CF53F95B11","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"D2DCB38C-4692-4119-B47E-A0DC5EC795FB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":203.0003576907728,"x":36.54994274724379,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2F20388E-B15F-4E87-90C8-3BE933D13849","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"3E99AE2A-E182-4144-85D4-46E66013CF8B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452330317,"x":36.7969018198603,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"48DE4CF1-4642-4A74-8E66-CAE5FE84D508","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"6E57C934-05DC-4B3E-B9EF-D5D631ABB9CC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.70637119113576,"width":0.9878362904660491,"x":36.30298367462728,"y":28.72576177285319},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DC4812E-1702-4AE1-8AD4-326A41293C00","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"6620D30A-3B75-4956-A49E-67EC985D9C7D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.7063711911357,"width":0.9878362904660207,"x":239.7972595106332,"y":233.1024930747923},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F394B36F-541A-4B81-9835-34240417E6F6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"0EBED3F3-F46F-4FD8-B9DA-FB5BAE62850A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452329251,"x":239.7972595106332,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5FCC0579-CEB2-4D52-9C04-FC6C015B0796","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"F385834A-3289-4A48-8348-D64E2101E813","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.6066481994461,"width":39.01953347340893,"x":240.980466526591,"y":114.196675900277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D8CF6A23-A2F9-4DD5-8354-EBD67D05F0CF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"0C03BE55-1887-4238-8829-D3A2B3E158E7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":203.494275836006,"width":43.79501385041559,"x":116.3479853929143,"y":-9.918883070357467},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D4D909A-87A3-4D9D-A11C-A2B5265CFBDA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214913, 0.16551566224734221}","curveMode":1,"curveTo":"{0.98903615697270941, -6.3100566438656358e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270941, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119011913, 0.83783632733723856}","curveMode":2,"curveTo":"{-0.0036902158117899935, 0.16216367266278806}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055505458e-05, 0.50000000000001277}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270941, -6.3100566438656358e-17}","curveMode":1,"curveTo":"{0.99816007339702095, 0.83218232891401733}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999967, 1}"}]},{"_class":"shapePath","do_objectID":"9FB80D71-861D-4BDC-8399-4F5D82C88832","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":225.827336199336,"width":28.3544037957066,"x":117.8386849955116,"y":47.40445711563842},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2384CF17-D57C-4BF6-803E-2B140DF5269C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90035812620695954, 0.16551566224734143}","curveMode":1,"curveTo":"{0.88059467471684649, -4.163336342344337e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.88059467471684649, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.042035277169055113, 0.83622408638765189}","curveMode":2,"curveTo":"{-0.038643635947275372, 0.16055143171320319}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.0016958206108909331, 0.49838775905042565}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88059467471684649, -4.163336342344337e-17}","curveMode":1,"curveTo":"{0.97996167639572429, 0.83218232891401622}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999978}"}]},{"_class":"oval","do_objectID":"03F30282-1076-4246-B02A-1EB49A16F36F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029362,"y":85.23545706371198},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3C052C14-2817-4C96-AFFA-1998647FFA2E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A8AFDF9F-58E7-4E23-80EC-2A06C12F2041","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029362,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"12239041-D8FD-4393-A9B2-60DED454C2C9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"5B90498E-E2D9-4290-B3B9-82CA64F53B0A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570632,"width":60.25801371842894,"x":209.4212935788023,"y":282.5484764542937},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A5FAFF11-72A1-4003-9839-F63540CC82DE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"99000815-B03C-401A-8AD6-3235D97374C3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842893,"x":6.420935888029362,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6EE07E62-1218-4DC4-9426-E615FB18A266","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"54B3FEBB-E2CE-4817-BBA6-145EA024A7EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842894,"x":209.4212935788023,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69F3E150-8F29-4915-9985-61BE22311E71","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DA89243A-5CF1-45B6-A09A-A5F315AA827B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570641,"width":60.25801371842894,"x":209.4212935788023,"y":84.76454293628814},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F0D77A4-677C-481A-9415-CD55BCB29F2B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"E0EA68C0-9464-4F70-9530-1C81A546C588","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.65941613304938,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9A5E7CF9-1422-484F-978B-5CEFB28D3C6C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {18, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"97DC322F-42D2-4B73-B73D-7ADCED66FC3B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315593,"x":231.6476101142883,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7A579B03-0B15-42C3-AE04-FBADA63B53F6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"0FE7F96D-2DAE-4226-8C6E-C496BE3C8034","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.16549798781637,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FAB2FB47-4589-4A48-BBE6-A0F0190DFA9B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"82A6D17C-BF91-445B-8854-F0DCB09530CE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885493,"x":231.6476101142883,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9E6F5991-6870-45BE-A998-3FF98006DE63","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"CCC31075-4F09-4CFA-B362-BCE0379FEDFF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315584,"x":27.16549798781637,"y":15.00604985287606},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"080CAA44-63D5-4662-8B65-CFF080A195CB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A9E6CE29-2BE2-4AA9-85FA-FC65270B06A4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":16.29929879268983,"x":232.6354464047544,"y":297.083612179746},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"19057889-5BC7-4CA8-A76C-D49869312F00","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {15, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"B1852E43-AADD-4820-87A8-6806FC5C3B9C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":149.2797783933518},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"89DDB1B3-AB90-45D8-A481-A0CBBA8189D8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"E8D8DDFF-323D-4029-94B4-1E631AB5C3AA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8A328868-1EEB-4B61-9104-68C8D89BCA7B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6084806116615853,"green":1,"red":0.7325389329268424},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"15F769C9-D6F1-4018-A5C9-9F0E37AAAC9A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194481,"y":5.116853176975791},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2E435F9D-D5AC-453B-BD6C-A3E38F962ADE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"1A18F112-4B05-43EF-8F6A-518DAC7E8FF4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.202216066482,"width":31.1168431496805,"x":122.49170001779,"y":72.99168975069256},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8069203D-E26E-4563-80BE-9E52B748D97E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"3F235264-200B-4445-9CF3-8ADD10C85AB7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.202216066482,"width":31.1168431496805,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DACFB3EC-B3EA-45EF-8973-B1A61A373887","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6078431372549019,"green":1,"red":0.7333333333333332},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"719C668C-8DB6-4217-88F9-2EAB3F50DCC4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194528,"y":5.116853176975745},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E236D336-E55C-4D90-9114-81B50DE5D19B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 17}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"7FFC4B1E-F276-4BAF-947E-8A89D5709AB9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":244.98340003558,"y":151.634349030471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"990D7B4E-DE46-479E-A622-57244B3CA33C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"4F8FBDCD-7526-420E-9F12-D5CAFF3F896B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"08CF4521-5BCF-4627-BBCA-9A87DABBCB3B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6084806116615853,"green":1,"red":0.7325389329268424},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"24D60645-5C91-4C67-9759-90A64137B669","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129167,"x":8.890526614194508,"y":5.116853176975777},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EF0C4A18-7D7C-4DE8-82B4-939F1211F33D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {10, 17}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"5F8C1AAB-ADE9-49D7-9EB7-4E9DD7F6A358","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":144.718016553276,"y":175.1800554016621},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B83C9823-9B73-4E7B-9BE7-C2FD749446C1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"60504E8E-4281-4DFD-8924-D4B73B1B00E9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"72E4AD60-B24E-4A76-9B65-9E04AF499330","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6084806116615853,"green":1,"red":0.7325389329268424},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A39BA1DE-1D6D-4612-954A-BCBE2F159362","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"0","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129168,"x":8.890526614194508,"y":5.116853176975773},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FAA52B50-EFA3-4186-ABE7-56AC632E1AB7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"0","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"group","do_objectID":"32408FB9-E259-43B3-BA81-761C5F1D583F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":354,"width":261,"x":1241,"y":293},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"21FC69B5-9D99-4998-8C87-AD7BA805D2EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"2E08CFBD-8C81-4783-8C0E-6D3AEE94D969","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.9806094182825547,"width":171.8780487804877,"x":59.74108818011253,"y":118.1634349030471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7E925204-9F1F-43B0-B030-509F21193445","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549854, 0.75000000000000011}"}]},{"_class":"shapePath","do_objectID":"EDCBED0C-0638-4612-84FB-95BBBB4FC9E8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":86.78393351800554,"width":0.4896810506566602,"x":30.11538461538457,"y":148.5623268698062},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0AE4BF66-3710-441E-B788-87F0C106E770","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.3474576271186469}","curveMode":1,"curveTo":"{31.999999999999989, 1.3474576271186469}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.32485875706214756}","curveMode":1,"curveTo":"{31.999999999999989, 0.32485875706214756}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"0CC6A87B-3620-4766-BF9E-DCD43F619D24","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":58.83656509695291,"width":0.4896810506566567,"x":29.62570356472793,"y":59.81717451523552},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8EA860FA-A001-4FF9-BDBB-174CCCBC6583","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 1.5125000000000037}","curveMode":1,"curveTo":"{31.999999999999972, 1.5125000000000037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999867, 0.99999999999999656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 0.0041666666666676788}","curveMode":1,"curveTo":"{31.999999999999972, 0.0041666666666676788}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"8864969E-0A9F-45C6-8F9D-B7CC4ED3509F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":58.83656509695294,"width":0.4896810506566567,"x":232.3536585365853,"y":235.3462603878116},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"80FFC7D7-1DC9-474C-BE8D-DC056442BABD","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 2.0208333333333393}","curveMode":1,"curveTo":"{29.999999999999964, 2.0208333333333393}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 0.51250000000000151}","curveMode":1,"curveTo":"{29.999999999999964, 0.51250000000000151}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000045453, 0}"}]},{"_class":"oval","do_objectID":"715524D0-0FD3-4479-AB67-395FCF5BB57E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523546,"width":59.74108818011256,"x":-2.840320925579295e-14,"y":88.74515235457064},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FD22F60E-28CA-4A0C-9826-80E07C48DDB6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"D242E661-BBBD-457E-A43B-83ABC00BD96B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523546,"width":59.74108818011256,"x":-2.840320925579295e-14,"y":1.421969181180821e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4EDF41CC-39F7-448F-8DA0-224386985566","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"AAF61D0F-D643-474A-8CD3-C7DAFA1954C4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523542,"width":59.74108818011254,"x":201.2589118198873,"y":294.1828254847646},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6BEE6B42-2ED7-4B94-8260-C93CE9CC17C9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"CED49990-E604-4FBA-843F-9FBD9B792A94"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"1CE72A2B-50C7-4378-B6D4-078D4AF4B2B4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523551,"width":59.74108818011256,"x":-2.840320925579295e-14,"y":205.4376731301939},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F180441A-CC9D-444D-8C70-798F5DB5D57E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"8A7E89E7-A2E3-40F9-956A-AD5B8210044E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523551,"width":59.74108818011254,"x":201.2589118198873,"y":205.4376731301939},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2AFBFAFC-3802-4C35-82F9-D0A94B97143C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"40C4A781-0B9F-49FF-A6A3-45E9B543B357","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":59.81717451523548,"width":59.74108818011254,"x":201.2589118198873,"y":88.25484764542935},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5DE7EAC7-4A42-4A09-BF45-9CA597155B4E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"1A63B68F-A472-4F1A-9421-85F6D6054F4B"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"BB45E019-5E48-484D-9F0E-936831758B14","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.98763257648275,"x":21.05628517823635,"y":104.9336028040025},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4F66C3F3-B3CE-4CA8-8E47-13B728BB79CC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {18, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"B0115383-0727-4950-BAAC-AFDAB815F8EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.98828349350998,"x":223.2945590994371,"y":104.9336028040025},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8A20D333-DCA9-41E3-B0FF-5751D59835D2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"4D624CCD-3C5A-405F-AE74-F88C4E1D74AA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.98763257648275,"x":20.56660412757972,"y":221.1358188704845},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"88E83C63-2883-4306-A9BC-D602D2007D83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"87F92063-6A74-45B9-A9E0-FCB45ACF2356","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.98763257648275,"x":223.2945590994371,"y":221.1358188704845},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E7845D25-1730-485E-9F2B-613164DE2077","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"4B29CF75-F110-43C3-916E-138DF88C2F24","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.98828349350997,"x":20.56660412757972,"y":16.18845044943187},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C1E96B7C-811A-4B1F-AE19-6462A345471D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"CD452883-CE0E-4A68-BDB7-3925909319E5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":15.98958532756444,"x":224.2739212007504,"y":309.8809712250551},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4D00C9E5-7D96-42C9-9773-1F79626F7D1A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {15, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"0D22435A-44DC-48A4-804D-A7E7D8133B0B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":12.99153807864609,"x":10.7729831144465,"y":161.3186443552491},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"500C42C4-61A0-4717-85C8-2F52A5FD4D21","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {10, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A3B6520E-78B6-4187-9D0D-E152CB37336A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":12.99153807864607,"x":123.8893058161351,"y":87.28263327491662},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"77DC83FE-B98C-436F-BD6C-B715A76DD24E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.9,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000116825104},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.4165000116825104,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {12, 17}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"49ADEC1F-558E-4B3A-BA1E-6D8B4F80DA0C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":222,"width":280,"x":653,"y":359},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CF0D58BB-E714-4D7D-8A3A-F6DF1679FFEB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"3F7A08BE-9B6F-4465-9286-B4AF0B26047D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":222,"width":280,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52C6CFDF-E04D-4B16-B625-8DEBDE990659","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"2D70C10D-DE05-4818-8247-D1A2B7C9E12C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":133,"width":196.0000000000001,"x":43,"y":37},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3FCE22D0-7FB3-4DDC-8F25-9C89A649B0EF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"C69A0F3B-8CEF-4BBE-ACBD-AAAE3BB6B5EA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":20.5246913580247,"width":148.0165975103735,"x":24.39834024896271,"y":24.62962962962968},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AC94A188-5A59-4B5B-9DE4-353FFED2CBC5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"4695EE65-BD58-48C0-BDF0-B9B054C3F2B6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84.56172839506179,"width":29.27800829875522,"x":143.136929460581,"y":24.62962962962968},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87518577-0FD8-4F0F-9A1F-A4B7F718FE99","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"C5DD16AE-D89E-416C-829F-74EEE99857E9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64.03703703703708,"width":118.7385892116182,"x":24.39834024896271,"y":45.15432098765433},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24D48E86-1045-4585-971E-14B2E836BDAD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"29F7A5A5-7B4B-4AF1-96F9-C649C77CF7F3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":49.25925925925927,"width":48.7966804979253,"x":0,"y":20.52469135802471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"42C90D0D-E331-48D8-B3BF-654A05B69C5E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B7118002-77FC-4864-8896-3BFD722BEA54","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":49.25925925925925,"width":48.79668049792531,"x":118.7385892116182,"y":83.74074074074076},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7F032D8E-2164-4304-8319-7CE1025D8BEE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"706CB4AF-A490-4781-B5FE-A596F59D47F6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":49.25925925925928,"width":48.79668049792531,"x":147.2033195020747,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8DFA8C7B-5BE6-48FB-AEBB-C0550D3417FB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]},{"_class":"shapePath","do_objectID":"7E18FD61-7BF9-4F75-98C5-0042F48A2F92","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":126,"x":455,"y":475},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"540B2244-B398-47B0-86D4-F625860F969F","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-6.9388939039072284e-18, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9960317460317466, 0.74999999999999978}"}]},{"_class":"shapePath","do_objectID":"C7449049-58C2-41FE-97E0-91F01E88EB61","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":126,"x":1032,"y":475},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"18DD8D13-CFEB-47F0-9D96-74D339A68D8D","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-6.9388939039072284e-18, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666666666666674, 0.74999999999999978}","curveMode":1,"curveTo":"{0.41666666666666674, 0.74999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9960317460317466, 0.74999999999999978}"}]},{"_class":"shapePath","do_objectID":"FACFC62F-C93D-41E0-977C-7347ACDF2CF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":373,"x":1585,"y":474},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F8CFB59-654B-4E7D-B3FE-E4F0CB16E612","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8029490616621987, 0.75}","curveMode":1,"curveTo":"{0.8029490616621987, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8029490616621987, 0.75}","curveMode":1,"curveTo":"{0.8029490616621987, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99865951742627401, 0.75}"}]},{"_class":"shapePath","do_objectID":"6CEE36F6-C100-4F21-A27A-8925A18D66A1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":235,"width":2,"x":1746,"y":235},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B1DEBA75-7B21-499A-AF94-8D0F43775B1F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{44.749999999999922, -0.90851063829787271}","curveMode":1,"curveTo":"{44.749999999999922, -0.90851063829787271}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -3.0184188481996443e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{44.749999999999922, -0.90851063829787271}","curveMode":1,"curveTo":"{44.749999999999922, -0.90851063829787271}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999023, 0.99999999999999944}"}]},{"_class":"text","do_objectID":"1A5C302E-A146-4850-BEEB-841089B8CA7C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Neural Executor of t","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":480,"x":552,"y":622},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"80C208D1-4341-41A0-9D6B-580B912AED24","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Neural Executor of\nthe Routing Protocols","attributes":[{"_class":"stringAttribute","location":0,"length":40,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{13, 9}, {452, 91}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"08AD3A9F-2A0A-4D87-992B-101DE8B3E34B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Update configuration","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":480,"x":855,"y":1142},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"81DEC7F4-2947-4BB9-BE5B-EBA3BF232F8E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Update configuration using gradient","attributes":[{"_class":"stringAttribute","location":0,"length":35,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{25, 9}, {430, 91}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"69724B90-B0C9-4089-B747-6DD91270F043","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Routing Behaviour","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":306,"x":1219,"y":681},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A60A9575-CEA8-4FA7-BAB0-A7C16EFE3FE2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Routing Behaviour","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{50, 9}, {208, 82}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"60C0508D-0441-4D08-8066-B92AD1736162","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Topology + Configura","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":432,"x":0,"y":672},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AA80BB92-3158-45BE-9830-3499D3D26ED4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Topology + Configuration  C   ","attributes":[{"_class":"stringAttribute","location":0,"length":30,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.7000000336590935,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{48, 9}, {336, 91}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"73D1FCA6-3F9C-4C31-A1FC-A90DAE08A28F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":206,"x":1974,"y":409},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EBD2535E-4AD2-421C-84A5-5B444CABD11F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"FB494614-2698-4A5D-8D05-46899188526C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":206,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"09E8E915-63CF-4FA3-9931-E9C23FB89D0E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"BB6344DC-2163-4AEA-A689-FD2C62316D78","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Loss L","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":205,"x":1,"y":38},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9AC412C2-CE39-46B8-A63C-487462013B72","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Loss L","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":42}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.7000000336590935}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{41, 9}, {122, 29}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"8553C187-EE68-40A3-8A4B-D3354AE5D03D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":201,"width":206,"x":1644,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DCB78611-8A9A-4033-96EF-63182B2E51EE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"9644359B-C076-4D4E-9706-4D8FD2EB81FC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":117,"width":200,"x":1,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"26D358D2-4C5F-41EA-AEBE-9D2779EA6817","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"3FE06E8F-0041-4A20-8DBE-C56CA3389C8A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":117,"width":200,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA428B23-7E4E-476E-A15E-9F6D264672DA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"B6E9E4CC-DC0D-4B07-A7BB-892046C5C917","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":117,"width":200,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54670627-FF6B-4E24-AEAA-3A716D43559A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.8}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9488326362941576,"green":0.9488326362941576,"red":0.9488326362941576},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":4,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":4,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F969AF04-B6EA-49B2-96B5-76DAE861E6D4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fwd(A,B,N1) not fwd(","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":177.4647887323944,"x":9.29577464788732,"y":7.791936398317709},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A1A796FB-D24B-47AA-B137-AE41DAA61C4C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":2.8,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":14.28}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.2380000114440918},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"fwd(A,B,N1)\nnot fwd(C,B,N1)\n\nreachable(D,A,N1)\nisolation(A,B,N1,N2)","attributes":[{"_class":"stringAttribute","location":0,"length":67,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":14.28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.2380000114440918,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {173, 78}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"4F943E4D-EA0F-46CF-9385-0336B9317CB7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Specification","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":206,"x":0,"y":163},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57348F88-4332-4172-8585-0CF7511C7BCB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":16,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":32}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5333333492279053},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Specification","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":32}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"kerning":0.5333333492279053,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 7}, {202, 31}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"shapePath","do_objectID":"FFFA0CBC-486C-4B00-BBFD-D22663E06677","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":368.6197322721346,"width":1861,"x":216,"y":581},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"03ADC152-102C-4760-BEB5-2787688E7909","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, 0}","curveMode":1,"curveTo":"{1.0000000000000002, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999989, 0.99999999999999978}","curveMode":1,"curveTo":"{0.99999999999999989, 0.99999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99999999999999978}","curveMode":1,"curveTo":"{0, 0.99999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.67236380370726778}","curveMode":1,"curveTo":"{0, 0.67236380370726778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.67236380370726778}"}]},{"_class":"bitmap","do_objectID":"DAD43045-CA49-4332-983D-85BB7E303F7A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":45,"width":34.48598130841121,"x":339.0560747663552,"y":722},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"150D25DF-A234-4DEC-8AE9-19700041158B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/e0f11cdf2923bae2b45cd3efb8044b40b030ab62.png"},"intendedDPI":144},{"_class":"bitmap","do_objectID":"3B0C1EA4-F38D-43B0-A843-C4774E69A8C4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":128,"width":127.4234234234234,"x":1008.788288288288,"y":973},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8F24CEAE-D199-4A37-B17D-B916F74FCEA0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/01d663ce30413ac4ccb3d4daf88d8449b1542ee9.png"},"intendedDPI":72},{"_class":"bitmap","do_objectID":"AB150690-EA58-46C6-804A-8B3E1D76F198","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":48,"width":42.22222222222222,"x":2103.388888888889,"y":446},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AFF095CC-75A3-4F38-B8CA-A5B39AF842E3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/5dd14e2a1a632d57a09dc9048514822d4ff63b6e.png"},"intendedDPI":144}]},{"_class":"rectangle","do_objectID":"9B6736D2-A295-4134-9F01-A6586D27B2E1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":18,"x":373,"y":727},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FE8E7D63-F170-4421-85E0-4704DF99C0A2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> figures/pages/56114387-9EF8-4D54-A3F6-61D3CC4F11DB.json <==
{"_class":"page","do_objectID":"56114387-9EF8-4D54-A3F6-61D3CC4F11DB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD0C62A0-E7A6-4DFD-819B-0292C22D667A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"53285D69-7760-4026-BF4D-A7484FD1CB53","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"graph-encoding","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":true,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":565,"width":2657,"x":-527,"y":52},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A16F1648-005D-4D60-A21B-87B2B701F4D0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"B09A88B2-BA00-4B42-B1E2-64E7DD55E1B3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"graph-encoding","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":517,"x":704,"y":153},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A2F11E15-9682-464B-8672-E8A49F6126CB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"5FC0916A-DCE8-4A32-BF28-60DD3712A30C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":290,"width":197,"x":61,"y":61},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3E14B872-75C3-41F8-8F3D-E054D7D3B89B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.002538071065989854, 0.0017241379310344819}","curveMode":1,"curveTo":"{0.002538071065989854, 0.0017241379310344819}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.002538071065989854, 0.0017241379310344819}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.002538071065989854, 0.0017241379310344819}","curveMode":1,"curveTo":"{0.002538071065989854, 0.0017241379310344819}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.99999999999999989}"}]},{"_class":"shapePath","do_objectID":"02A5613E-9CD8-4F06-8145-91324A8A9CD6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":289,"width":198,"x":258,"y":62},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3166CE4A-0A73-405E-B5C0-D692FE6C1972","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":10}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.80555555555555702, 1.1262975778546758}","curveMode":1,"curveTo":"{-0.80555555555555702, 1.1262975778546758}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.80555555555555702, 1.1262975778546758}","curveMode":1,"curveTo":"{-0.80555555555555702, 1.1262975778546758}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"}]},{"_class":"oval","do_objectID":"C50339CD-1FA2-495C-A628-0E02CF2C4006","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":123,"width":123,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87359999-26F1-410B-9F54-23EF9807C015","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"328A3C56-2BA4-4206-919C-F2A3F2EE3CEA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":123,"width":123,"x":196,"y":289},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"20CF0304-EFEF-478F-9DE5-C96581A71914","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"807F6DBA-F306-4593-9E6C-E82B18201696","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"conn(A, B, 12)","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":324,"x":96,"y":323},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6D08D3AE-1851-4770-9173-4863FC83A1A6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8499999999999999},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"conn(A, B, 12)","attributes":[{"_class":"stringAttribute","location":0,"length":14,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8499999999999999}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {320, 46}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"0BE06939-DA36-4A99-A91E-53077720CB3E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3DE952C2-D222-4219-AFA4-9657AED9EE83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"oval","do_objectID":"2B679F33-F879-44B3-B3E3-FB0331B9AAA9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":123,"width":123,"x":394,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D32E558-00FF-408B-8477-0C77EF3BB8A2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"46B44009-8AD3-4A05-B2EE-0C16238CF556","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":438,"y":34},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54B0A519-2666-46A9-91C6-35ECE12BA8E8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"DB099916-AD57-4CAA-98F6-53C59171E5B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"0","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":25,"x":166,"y":151},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90F5AE11-4163-4285-BFF8-0E7024C7FA7F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"0","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {20, 30}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"B79604D6-428A-492C-9184-53AF09A0249D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":25,"x":328,"y":151},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C4EFE375-13DF-4C43-8A10-CCCF24B39EA1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{5, 8}, {15, 28}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"text","do_objectID":"412B4A3B-30FF-4FE4-AA7D-FA6EEE9A676C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"router(A) router(B)","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":180,"width":469,"x":0,"y":225},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EA573862-1B7F-47FA-8D2B-195D6C26F0F1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"router(A)\nrouter(B)\n\nconnected(A, B, 12)","attributes":[{"_class":"stringAttribute","location":0,"length":40,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 7}, {460, 170}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"81846546-1AFA-4185-BB1C-3E8D3488DAB2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fact Base","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57,"width":223,"x":0,"y":36},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"206442EF-96F5-42BF-8E1E-F0B95B0D42E4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Fact Base","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8666666666666666}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {220, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"FF160815-9AA4-4533-B4FB-941A64F187AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Graph","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57,"width":152,"x":704,"y":36},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8E9ACF94-4210-4788-A7D9-3EA4DD848B70","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Graph","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8666666666666666}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {148, 48}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"D5F66AA3-D202-41C5-9F6C-E84ABDCFB6E7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":285,"width":1308,"x":1349,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD3C7F73-2126-4F59-8701-812850F8EC0E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"4CE0ED86-49FD-4EDE-B080-8F68C406C531","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Node Features","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57,"width":333,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9B916A7F-797D-49C8-8875-1969BDC221C2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Node Features","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":52}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8666666666666666}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {330, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"E7107C90-AD64-413D-BB80-6116AA5B02D1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"h_A := emb(router) h","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":180,"width":1308,"x":0,"y":105},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16001BC7-98E8-40CC-B14E-D98838EC0DE3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"h_A := emb(router)\nh_B := emb(router)\n\nh_connected := emb(connected) + emb(connected, 3, 12)","attributes":[{"_class":"stringAttribute","location":0,"length":92,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":40}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6666666666666666}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 7}, {1299, 173}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> figures/pages/7D4C8314-955B-4949-8CE3-732576D68487.json <==
{"_class":"page","do_objectID":"7D4C8314-955B-4949-8CE3-732576D68487","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9C0534C2-44FA-4CF2-8C6B-E74410E5A0C1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"artboard","do_objectID":"01F3BEF0-5FB4-402A-8F1D-383338F45DFD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"synth-architecture","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":true,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2090,"width":2410,"x":-311,"y":-728},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3C8EF953-EC49-4DC5-A470-11EFB47DCDC5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"398E9F2F-133E-450B-911A-A8AF0A59004F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":88.83334567017798,"width":183.4999661008399,"x":671.0000338991601,"y":1773.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BC41654E-F290-4778-B6B8-047FB3AF605D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"D1C85EEC-777C-458A-949A-1B4EDFBCABC2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":88.83334567017798,"width":183.4999661008399,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"EFEC831A-6F06-409E-9701-842EEFAFCE87","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99484686553304114, 0}","curveMode":4,"curveTo":"{0.98910081542521411, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.98910081542521411, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99997002724241946, 0.020833392979155287}","curveMode":4,"curveTo":"{0.99955422335089161, 0.0091846141090901525}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.99997002724241946, 0.020833392979155287}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.022514068167888614}","curveMode":1,"curveTo":"{1, 0.022514068167888614}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.022514068167888614}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.27993992359952702}","curveMode":4,"curveTo":"{1, 0.26807163256482436}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.26807163256482436}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98991443955372216, 0.2905237870452515}","curveMode":4,"curveTo":"{0.99555367765271641, 0.28966374964123776}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.98991443955372216, 0.2905237870452515}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98910081542521411, 0.290585700732713}","curveMode":1,"curveTo":"{0.98910081542521411, 0.290585700732713}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98910081542521411, 0.290585700732713}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.076294107286899282, 0.2905778208088543}","curveMode":1,"curveTo":"{0.076294107286899282, 0.2905778208088543}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.076294107286899282, 0.2905778208088543}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.076294107286899282, 0.72982729076436126}","curveMode":1,"curveTo":"{0.076294107286899282, 0.72982729076436126}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.076294107286899282, 0.72982729076436126}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.1270434354632459, 0.72983066787458628}","curveMode":4,"curveTo":"{0.1229883938421968, 0.72983066787458628}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.1229883938421968, 0.72983066787458628}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.13075406285173177, 0.74439501857239343}","curveMode":4,"curveTo":"{0.13037640610621545, 0.73622241182744996}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.13075406285173177, 0.74439501857239343}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.13079003016082852, 0.74844867654602198}","curveMode":4,"curveTo":"{0.13079003016082852, 0.74594736357256941}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.13079003016082852, 0.74594736357256941}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.12996659676620353, 0.75315411679311051}","curveMode":4,"curveTo":"{0.13050828623957039, 0.75091621841722256}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.12996659676620353, 0.75315411679311051}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.12996659676620353, 0.75315411679311051}","curveMode":1,"curveTo":"{0.12996659676620353, 0.75315411679311051}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.12996659676620353, 0.75315411679311051}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.070446694762526782, 0.99904826650915646}","curveMode":4,"curveTo":"{0.072373670595348771, 0.99108729200499102}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.072373670595348771, 0.99108729200499102}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.060397101625345347, 0.99673494600490586}","curveMode":2,"curveTo":"{0.065760590354597706, 1.0022756581810233}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.061906638688953429, 0.9982951709289406}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.058417809706564516, 0.99108729200499102}","curveMode":4,"curveTo":"{0.059172578238368245, 0.99420661614965189}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.058417809706564516, 0.99108729200499102}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.058417809706564516, 0.99108729200499102}","curveMode":1,"curveTo":"{0.058417809706564516, 0.99108729200499102}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.058417809706564516, 0.99108729200499102}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.0011015473378836323, 0.7451931422889454}","curveMode":4,"curveTo":"{0.0008254284949383516, 0.75315411679311051}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.0008254284949383516, 0.75315411679311051}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0053976364240610076, 0.73041378224013476}","curveMode":2,"curveTo":"{0.00046030581168298606, 0.73551321868016151}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.0043142574773272638, 0.73153273142807884}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0078030864597164861, 0.72983066787458628}","curveMode":4,"curveTo":"{0.0065921870534575407, 0.72983066787458628}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.0078030864597164861, 0.72983066787458628}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0078030864597164861, 0.72983066787458628}","curveMode":1,"curveTo":"{0.0078030864597164861, 0.72983066787458628}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0078030864597164861, 0.72983066787458628}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.054495738137327575, 0.72982729076436126}","curveMode":1,"curveTo":"{0.054495738137327575, 0.72982729076436126}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.054495738137327575, 0.72982729076436126}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.054495738137327575, 0.25620221582671365}","curveMode":4,"curveTo":"{0.054495738137327575, 0.26807163256482436}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.054495738137327575, 0.26807163256482436}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.064581298583605756, 0.24561835238098917}","curveMode":4,"curveTo":"{0.05894206048461146, 0.24647838978500225}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.064581298583605756, 0.24561835238098917}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.065394922712113432, 0.24555756439693577}","curveMode":1,"curveTo":"{0.065394922712113432, 0.24555756439693577}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.065394922712113432, 0.24555756439693577}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97820163085042833, 0.24554968447307707}","curveMode":1,"curveTo":"{0.97820163085042833, 0.24554968447307707}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97820163085042833, 0.24554968447307707}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97820163085042833, 0.010644651429777885}","curveMode":4,"curveTo":"{0.97820163085042833, 0.022514068167888614}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.97820163085042833, 0.022514068167888614}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98828719129670684, 6.1913687461509406e-05}","curveMode":4,"curveTo":"{0.98264795319771248, 0.000920825388066498}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.98828719129670684, 6.1913687461509406e-05}"}]},{"_class":"shapePath","do_objectID":"46CA2C16-9BDC-45B7-923E-D03F70CAC221","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":91.03549999999998,"width":185.7021,"x":-1.202133899160117,"y":-1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8639FA58-1ADA-4583-8613-8D6AAD39C84A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}]},{"_class":"group","do_objectID":"F5D3EEA8-C211-4DCB-9ACD-19F898A4A74C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":88.83334567017798,"width":176,"x":851.5,"y":1773.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"623ED146-D1D3-4EF2-823B-52EE20785E76","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"22BC7474-A3C8-42C2-9174-FAE6EB1E0A7F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":88.83334567017798,"width":176,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"987B2495-B843-4F5A-85BC-C1B784A66756","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.01735454545454538, 0}","curveMode":2,"curveTo":"{0.0050874999999999723, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.011363636363636364, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.022696022727272822, 0.020833392979155287}","curveMode":4,"curveTo":"{0.022262500000000397, 0.0091846141090901525}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.022696022727272822, 0.020833392979155287}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.022727272727272728, 0.022514068167888614}","curveMode":1,"curveTo":"{0.022727272727272728, 0.022514068167888614}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.022727272727272728, 0.022514068167888614}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.022727272727272728, 0.24554968447307707}","curveMode":1,"curveTo":"{0.022727272727272728, 0.24554968447307707}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.022727272727272728, 0.24554968447307707}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93780909090909081, 0.24555756439693577}","curveMode":4,"curveTo":"{0.93181818181818177, 0.24555756439693577}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.93181818181818177, 0.24555756439693577}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.94315056818181831, 0.2663909573760917}","curveMode":4,"curveTo":"{0.94271704545454582, 0.25474105280261777}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.94315056818181831, 0.2663909573760917}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.94318181818181823, 0.26807163256482436}","curveMode":1,"curveTo":"{0.94318181818181823, 0.26807163256482436}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.94318181818181823, 0.26807163256482436}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.94318181818181823, 0.72982729076436126}","curveMode":1,"curveTo":"{0.94318181818181823, 0.72982729076436126}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.94318181818181823, 0.72982729076436126}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99609375, 0.72983066787458628}","curveMode":4,"curveTo":"{0.9918659090909091, 0.72983066787458628}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.9918659090909091, 0.72983066787458628}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99996250000000042, 0.74439501857239343}","curveMode":4,"curveTo":"{0.99956875000000034, 0.73622241182744996}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.99996250000000042, 0.74439501857239343}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.74844867654602198}","curveMode":4,"curveTo":"{1, 0.74594736357256941}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.74594736357256941}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99914147727272773, 0.75315411679311051}","curveMode":4,"curveTo":"{0.99970625000000013, 0.75091621841722256}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.99914147727272773, 0.75315411679311051}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99914147727272773, 0.75315411679311051}","curveMode":1,"curveTo":"{0.99914147727272773, 0.75315411679311051}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99914147727272773, 0.75315411679311051}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93708522727272736, 0.99904826650915646}","curveMode":4,"curveTo":"{0.93909431818181843, 0.99108729200499102}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.93909431818181843, 0.99108729200499102}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.92660738636363638, 0.99673494600490586}","curveMode":2,"curveTo":"{0.93219943181818177, 1.0022756581810233}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.92818125000000018, 0.9982951709289406}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.92454374999999989, 0.99108729200499102}","curveMode":4,"curveTo":"{0.9253306818181819, 0.99420661614965189}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.92454374999999989, 0.99108729200499102}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.92454374999999989, 0.99108729200499102}","curveMode":1,"curveTo":"{0.92454374999999989, 0.99108729200499102}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.92454374999999989, 0.99108729200499102}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.86248806818181833, 0.7451931422889454}","curveMode":4,"curveTo":"{0.86449715909090941, 0.75315411679311051}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.86449715909090941, 0.75315411679311051}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8692642045454545, 0.73041378224013476}","curveMode":2,"curveTo":"{0.86411647727272756, 0.73551321868016151}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.86813465909090903, 0.73153273142807884}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.87177215909090933, 0.72983066787458628}","curveMode":4,"curveTo":"{0.87050965909090905, 0.72983066787458628}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.87177215909090933, 0.72983066787458628}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.87177215909090933, 0.72983066787458628}","curveMode":1,"curveTo":"{0.87177215909090933, 0.72983066787458628}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.87177215909090933, 0.72983066787458628}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.92045454545454541, 0.72982729076436126}","curveMode":1,"curveTo":"{0.92045454545454541, 0.72982729076436126}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.92045454545454541, 0.72982729076436126}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.92045454545454541, 0.2905778208088543}","curveMode":1,"curveTo":"{0.92045454545454541, 0.2905778208088543}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.92045454545454541, 0.2905778208088543}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0053727272727273475, 0.290585700732713}","curveMode":4,"curveTo":"{0.011363636363636364, 0.290585700732713}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.011363636363636364, 0.290585700732713}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{3.1249999999906983e-05, 0.26975118205014897}","curveMode":4,"curveTo":"{0.00046477272727297634, 0.28140108662362284}","hasCurveFrom":false,"hasCurveTo":true,"point":"{3.1249999999906983e-05, 0.26975118205014897}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.26807163256482436}","curveMode":1,"curveTo":"{0, 0.26807163256482436}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.26807163256482436}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.010079548318763678}","curveMode":4,"curveTo":"{0, 0.022514068167888614}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.022514068167888614}"}]},{"_class":"shapePath","do_objectID":"B24C08C9-3B96-4175-BD11-AB157DB9DE82","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":91.03549999999998,"width":178,"x":-1,"y":-1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0D0F8602-CA58-4FCD-8835-602AB5323978","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":0.6554,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}]},{"_class":"group","do_objectID":"0D33B035-7F22-45F3-BA5D-ED83CBE203D0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":88.83334567017798,"width":23.99996610083986,"x":841.0000338991601,"y":1773.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2B9B0E97-8215-40A6-8A7E-1EB8029BF424","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"83BB65A4-35D0-47C4-9C3E-ECFA5A24DF55","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":88.83334567017798,"width":23.99996610083986,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"E10EE668-E377-4F00-8680-BCA93A9EEE99","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.54393268915421589, 0}","curveMode":2,"curveTo":"{0.45397422875770554, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49999929376649949, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.58310357781505984, 0.020833392979155287}","curveMode":4,"curveTo":"{0.57992440665792744, 0.0091846141090901525}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.58310357781505984, 0.020833392979155287}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.58333274480541619, 0.022514068167888614}","curveMode":1,"curveTo":"{0.58333274480541619, 0.022514068167888614}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.58333274480541619, 0.022514068167888614}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.58333274480541619, 0.72982729076436126}","curveMode":1,"curveTo":"{0.58333274480541619, 0.72982729076436126}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.58333274480541619, 0.72982729076436126}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97135412620537231, 0.72983066787458628}","curveMode":4,"curveTo":"{0.9403499157463433, 0.72983066787458628}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.9403499157463433, 0.72983066787458628}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99972499961157424, 0.74439501857239343}","curveMode":4,"curveTo":"{0.99683749553307588, 0.73622241182744996}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.99972499961157424, 0.74439501857239343}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.74844867654602198}","curveMode":4,"curveTo":"{1, 0.74594736357256941}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.74594736357256941}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99370415777401278, 0.75315411679311051}","curveMode":4,"curveTo":"{0.99784583029064478, 0.75091621841722256}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.99370415777401278, 0.75315411679311051}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99370415777401278, 0.75315411679311051}","curveMode":1,"curveTo":"{0.99370415777401278, 0.75315411679311051}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99370415777401278, 0.75315411679311051}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.53862434832303829, 0.99904826650915646}","curveMode":4,"curveTo":"{0.55335770246671989, 0.99108729200499102}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.55335770246671989, 0.99108729200499102}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.46178673979260398, 0.99673494600490586}","curveMode":3,"curveTo":"{0.50279513104885443, 1.0022756581810233}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.47332842276149578, 0.9982951709289406}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.44665338508393643, 0.99108729200499102}","curveMode":4,"curveTo":"{0.45242422656838233, 0.99420661614965189}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.44665338508393643, 0.99108729200499102}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.44665338508393643, 0.99108729200499102}","curveMode":1,"curveTo":"{0.44665338508393643, 0.99108729200499102}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.44665338508393643, 0.99108729200499102}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.0084222576944824705, 0.7451931422889454}","curveMode":4,"curveTo":"{0.0063110964491992017, 0.75315411679311051}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.0063110964491992017, 0.75315411679311051}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.041269479160022354, 0.73041378224013476}","curveMode":3,"curveTo":"{0.0035194258393951875, 0.73551321868016151}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.032986134126753795, 0.73153273142807884}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.059661171804313122, 0.72983066787458628}","curveMode":4,"curveTo":"{0.050402825393887664, 0.72983066787458628}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.059661171804313122, 0.72983066787458628}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.059661171804313122, 0.72983066787458628}","curveMode":1,"curveTo":"{0.059661171804313122, 0.72983066787458628}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.059661171804313122, 0.72983066787458628}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666584272758272, 0.72982729076436126}","curveMode":1,"curveTo":"{0.41666584272758272, 0.72982729076436126}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.41666584272758272, 0.72982729076436126}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41666584272758272, 0.010079548318763678}","curveMode":4,"curveTo":"{0.41666584272758272, 0.022514068167888614}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.41666584272758272, 0.022514068167888614}"}]},{"_class":"shapePath","do_objectID":"138DEB6F-5A34-4649-9FFC-04BA8312ED72","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":91.03549999999998,"width":26.20209999999997,"x":-1.202133899160117,"y":-1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6A708ED5-F813-4951-8356-CA21767C096E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":0.6552,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}]},{"_class":"group","do_objectID":"D4BC7040-C398-4149-8CE3-EA5BF7BFF05F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":60.11111850673819,"width":28.99565313742909,"x":668.4601468625709,"y":1950.999991750297},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B389658E-5BF4-469B-A947-757850BF57C2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"317C3A2C-4BB4-4808-A0C0-6A03B6A3A55C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":60.11111850673819,"width":28.99565313742909,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"53B4D35F-651A-4BEC-8F30-34C04688B68A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.56593838599367674, 0.00040106140597390659}","curveMode":2,"curveTo":"{0.472620950198198, -0.00040411409570287007}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.52023153491091012, 6.791583871649321e-06}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.60481662731684993, 0.039596805197297462}","curveMode":4,"curveTo":"{0.60270251732562197, 0.017880356852492656}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.60481662731684993, 0.039596805197297462}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.60489939834423967, 0.042331740165802031}","curveMode":1,"curveTo":"{0.60489939834423967, 0.042331740165802031}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.60489939834423967, 0.042331740165802031}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.58728986226723023, 0.51837345608882768}","curveMode":1,"curveTo":"{0.58728986226723023, 0.51837345608882768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.58728986226723023, 0.51837345608882768}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97262693148389712, 0.52169397324036981}","curveMode":4,"curveTo":"{0.94141535657263042, 0.52142613593505993}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.94141535657263042, 0.52142613593505993}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99987239466610933, 0.54822816590925527}","curveMode":4,"curveTo":"{0.9978100165670003, 0.53347715108825156}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.99987239466610933, 0.54822816590925527}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99983445794522241, 0.55518029074707786}","curveMode":4,"curveTo":"{1, 0.55071356301566998}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.55071356301566998}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99322657092533428, 0.5635265004411093}","curveMode":4,"curveTo":"{0.99751686917833005, 0.55956716636261705}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.99322657092533428, 0.5635265004411093}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99322657092533428, 0.5635265004411093}","curveMode":1,"curveTo":"{0.99322657092533428, 0.5635265004411093}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99322657092533428, 0.5635265004411093}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.52190419942272903, 0.99863003286112539}","curveMode":4,"curveTo":"{0.53716165880476818, 0.98454345418757983}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.53716165880476818, 0.98454345418757983}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.44521684254682414, 0.99383840683327651}","curveMode":3,"curveTo":"{0.48585741699482204, 1.0040826015063629}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.4566564882905455, 0.99672206636758653}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.43045600932911976, 0.98362432306221537}","curveMode":4,"curveTo":"{0.43602236092103031, 0.98924258484788063}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.43045600932911976, 0.98362432306221537}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.43045600932911976, 0.98362432306221537}","curveMode":1,"curveTo":"{0.43045600932911976, 0.98362432306221537}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.43045600932911976, 0.98362432306221537}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.0083614899592630298, 0.54068047737391156}","curveMode":4,"curveTo":"{0.0058440876163736791, 0.55502225010108774}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.0058440876163736791, 0.55502225010108774}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.042308173974034663, 0.51472188537357988}","curveMode":3,"curveTo":"{0.0042197062038645998, 0.52350062736190006}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.033948300207744864, 0.51664831766891328}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.060738522739318172, 0.51384018492752892}","curveMode":4,"curveTo":"{0.051478514050173535, 0.51376033281166034}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.060738522739318172, 0.51384018492752892}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.060738522739318172, 0.51384018492752892}","curveMode":1,"curveTo":"{0.060738522739318172, 0.51384018492752892}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.060738522739318172, 0.51384018492752892}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41488470980156433, 0.51687622891628859}","curveMode":1,"curveTo":"{0.41488470980156433, 0.51687622891628859}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.41488470980156433, 0.51687622891628859}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.43333920011650279, 0.017882020438239974}","curveMode":4,"curveTo":"{0.43248734829295787, 0.040847821679241073}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.43248734829295787, 0.040847821679241073}"}]},{"_class":"shapePath","do_objectID":"2E316EA5-8A45-487A-B55A-DE6B7E1C9C84","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":62.38082,"width":31.23809999999997,"x":-1.242446862570887,"y":-1.024291750297039},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"707B4371-A496-4A0E-AFD4-44797C7FB8D8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}]},{"_class":"group","do_objectID":"5FC6B0D0-B9DC-49B2-B45A-AF83CE488848","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":49.83338531169079,"width":23.99879206322112,"x":833.7722913830121,"y":1453.499982700793},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"492E0A15-17BF-48F3-B6C3-866292088240","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"830938E0-6277-421A-AAB3-041B7188E5E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":49.83338531169079,"width":23.99879206322112,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"F57D8C11-FBBD-4376-8D7B-0215FBFD767F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.53171462060975339, -0.00022440178854393414}","curveMode":2,"curveTo":"{0.44176009313549486, 0.0002411495653299053}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.48778324284613006, 2.3538277829118361e-06}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.57171663393904726, 0.036708670056531847}","curveMode":4,"curveTo":"{0.56807061709913831, 0.015959527819200882}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.57171663393904726, 0.036708670056531847}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.57201248216263001, 0.039702646866791785}","curveMode":1,"curveTo":"{0.57201248216263001, 0.039702646866791785}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.57201248216263001, 0.039702646866791785}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.58264218382961175, 0.51798642893223645}","curveMode":1,"curveTo":"{0.58264218382961175, 0.51798642893223645}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.58264218382961175, 0.51798642893223645}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97071171564045722, 0.51597974206208785}","curveMode":4,"curveTo":"{0.93970182155747117, 0.51614027701170051}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.93970182155747117, 0.51614027701170051}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99966317278753536, 0.54179376195967188}","curveMode":4,"curveTo":"{0.99644634421563516, 0.52724126877735866}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.99966317278753536, 0.54179376195967188}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000965279319363, 0.54901783469220533}","curveMode":4,"curveTo":"{0.99999652289860974, 0.54455897646673768}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.99999652289860974, 0.54455897646673768}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99398372027005266, 0.55743789279934786}","curveMode":4,"curveTo":"{0.99803809099603324, 0.55342652574592044}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.99398372027005266, 0.55743789279934786}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99398372027005266, 0.55743789279934786}","curveMode":1,"curveTo":"{0.99398372027005266, 0.55743789279934786}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99398372027005266, 0.55743789279934786}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.54869880876915089, 0.9981023161101249}","curveMode":4,"curveTo":"{0.56311620107325178, 0.98383477246337181}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.56311620107325178, 0.98383477246337181}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.47176577000885622, 0.99437790527912961}","curveMode":3,"curveTo":"{0.51299701187275237, 1.0040401025588923}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.4833746876271286, 0.99709696598817987}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.45641083051734832, 0.98438861803953281}","curveMode":4,"curveTo":"{0.46230696060703386, 0.98991704036679007}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.45641083051734832, 0.98438861803953281}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.45641083051734832, 0.98438861803953281}","curveMode":1,"curveTo":"{0.45641083051734832, 0.98438861803953281}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.45641083051734832, 0.98438861803953281}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.0084500662565767607, 0.54843589549986238}","curveMode":4,"curveTo":"{0.0066006912585687555, 0.56255093094448372}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.0066006912585687555, 0.56255093094448372}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.040656571981523261, 0.52183525434917932}","curveMode":3,"curveTo":"{0.0031088488450323427, 0.53112019449735526}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.032418657361518881, 0.52387204152237932}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.059024163101890813, 0.52070147626754737}","curveMode":4,"curveTo":"{0.049765363766712117, 0.52074963675243024}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.059024163101890813, 0.52070147626754737}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.059024163101890813, 0.52070147626754737}","curveMode":1,"curveTo":"{0.059024163101890813, 0.52070147626754737}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.059024163101890813, 0.52070147626754737}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41605046581864613, 0.51884930428640019}","curveMode":1,"curveTo":"{0.41605046581864613, 0.51884930428640019}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.41605046581864613, 0.51884930428640019}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.40484990208644062, 0.018401665740171744}","curveMode":4,"curveTo":"{0.40534576037666703, 0.040565522220955587}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.40534576037666703, 0.040565522220955587}"}]},{"_class":"shapePath","do_objectID":"5B42E75B-E453-48FC-AA62-D4147B5337F8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":52.04589999999996,"width":26.20389999999998,"x":-1.202791383012027,"y":-1.011182700793142},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"79C39C25-36C7-44C8-B184-545A07B9887D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}]},{"_class":"group","do_objectID":"28DB2F64-4F72-4348-81E0-73B75CD42586","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":49.83338531169079,"width":23.99879206322112,"x":838.7722913830121,"y":1666.499982700793},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FCA6C5BA-6F12-4DFC-ABE5-2117A4917252","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"8AA95F05-CA62-4267-8A74-F55E1EFD6F9E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":49.83338531169079,"width":23.99879206322112,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"94EDBE96-0D42-4730-A8D5-8E03DF136EE9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.53171462060975339, -0.00022440178854393414}","curveMode":2,"curveTo":"{0.44176009313549486, 0.00024114956533104596}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.48778324284613006, 2.3538277829118361e-06}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.57171663393904726, 0.036708670056531847}","curveMode":4,"curveTo":"{0.56807061709913831, 0.015959527819200882}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.57171663393904726, 0.036708670056531847}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.57201248216263001, 0.03970264686679293}","curveMode":1,"curveTo":"{0.57201248216263001, 0.03970264686679293}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.57201248216263001, 0.03970264686679293}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.58264218382961175, 0.51798642893223645}","curveMode":1,"curveTo":"{0.58264218382961175, 0.51798642893223645}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.58264218382961175, 0.51798642893223645}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97071171564045722, 0.51597974206208785}","curveMode":4,"curveTo":"{0.93970182155747117, 0.51614027701170051}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.93970182155747117, 0.51614027701170051}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99966317278753536, 0.5417937619596731}","curveMode":4,"curveTo":"{0.99644634421563516, 0.52724126877735977}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.99966317278753536, 0.5417937619596731}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000965279319363, 0.54901783469220644}","curveMode":4,"curveTo":"{0.99999652289860974, 0.54455897646673768}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.99999652289860974, 0.54455897646673768}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99398372027005266, 0.55743789279934786}","curveMode":4,"curveTo":"{0.99803809099603324, 0.55342652574592155}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.99398372027005266, 0.55743789279934786}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99398372027005266, 0.55743789279934786}","curveMode":1,"curveTo":"{0.99398372027005266, 0.55743789279934786}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99398372027005266, 0.55743789279934786}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.54869880876915089, 0.9981023161101249}","curveMode":4,"curveTo":"{0.56311620107325178, 0.98383477246337181}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.56311620107325178, 0.98383477246337181}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.47176577000885622, 0.99437790527913084}","curveMode":3,"curveTo":"{0.51299701187275237, 1.0040401025588934}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.4833746876271286, 0.99709696598818098}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.45641083051734832, 0.98438861803953281}","curveMode":4,"curveTo":"{0.46230696060703386, 0.98991704036679129}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.45641083051734832, 0.98438861803953281}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.45641083051734832, 0.98438861803953281}","curveMode":1,"curveTo":"{0.45641083051734832, 0.98438861803953281}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.45641083051734832, 0.98438861803953281}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.0084500662565767607, 0.5484358954998636}","curveMode":4,"curveTo":"{0.0066006912585687555, 0.56255093094448494}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.0066006912585687555, 0.56255093094448494}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.040656571981523261, 0.52183525434918043}","curveMode":3,"curveTo":"{0.0031088488450323427, 0.53112019449735526}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.032418657361518881, 0.52387204152238054}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.059024163101890813, 0.52070147626754626}","curveMode":4,"curveTo":"{0.049765363766712117, 0.52074963675243024}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.059024163101890813, 0.52070147626754626}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.059024163101890813, 0.52070147626754626}","curveMode":1,"curveTo":"{0.059024163101890813, 0.52070147626754626}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.059024163101890813, 0.52070147626754626}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41605046581864613, 0.51884930428640019}","curveMode":1,"curveTo":"{0.41605046581864613, 0.51884930428640019}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.41605046581864613, 0.51884930428640019}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.40484990208644062, 0.018401665740170606}","curveMode":4,"curveTo":"{0.40534576037666703, 0.040565522220956732}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.40534576037666703, 0.040565522220956732}"}]},{"_class":"shapePath","do_objectID":"0BEBC6D5-0418-4A53-98B5-A98FBFFD0CB7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":52.04590000000002,"width":26.20389999999998,"x":-1.202791383012027,"y":-1.011182700793142},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0DD3CA24-D921-46F3-9A38-ADFC407808EF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}]},{"_class":"group","do_objectID":"F3186286-AF2B-43A1-A1BA-639824980481","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 21","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":23.99996610083986,"width":64.04204567017803,"x":740.5,"y":1400.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5973E5A9-4E12-4FE6-9F61-C2F8D9D09C46","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"A8F2824B-DBF2-4927-8FB7-BD1B8DF4A8DA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":23.99996610083986,"width":64.04204567017803,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"5004EA05-8C56-4BC7-966A-70584BC06824","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.65107070774624254, 0}","curveMode":4,"curveTo":"{0.64760111214424798, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.64760111214424798, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.65759766976979717, 0.0062958422259871824}","curveMode":4,"curveTo":"{0.6544934591231879, 0.0021541697093552703}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.65759766976979717, 0.0062958422259871824}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.65759766976979717, 0.0062958422259871824}","curveMode":1,"curveTo":"{0.65759766976979717, 0.0062958422259871824}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.65759766976979717, 0.0062958422259871824}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99867984119974229, 0.46137565167696176}","curveMode":4,"curveTo":"{0.98763709588142223, 0.44664229753328005}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.98763709588142223, 0.44664229753328005}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99547257325802441, 0.53821326020739602}","curveMode":3,"curveTo":"{1.0031565876402999, 0.49720486895114563}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.9976352149811395, 0.52667157723850422}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98763709588142223, 0.55334661491606352}","curveMode":4,"curveTo":"{0.99196394080182115, 0.54757577343161767}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.98763709588142223, 0.55334661491606352}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98763709588142223, 0.55334661491606352}","curveMode":1,"curveTo":"{0.98763709588142223, 0.55334661491606352}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98763709588142223, 0.55334661491606352}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64655492445147711, 1.0084222576944826}","curveMode":4,"curveTo":"{0.65759766976979717, 0.99368890355080075}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.65759766976979717, 0.99368890355080075}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62605433009567679, 0.95873052083997767}","curveMode":3,"curveTo":"{0.63312780807814106, 0.99648057416060476}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.62760643541898142, 0.96701386587324623}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6252454864764897, 0.94033882819568693}","curveMode":4,"curveTo":"{0.6252454864764897, 0.94959717460611237}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.6252454864764897, 0.94033882819568693}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6252454864764897, 0.94033882819568693}","curveMode":1,"curveTo":"{0.6252454864764897, 0.94033882819568693}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.6252454864764897, 0.94033882819568693}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6252454864764897, 0.58333415727241733}","curveMode":1,"curveTo":"{0.6252454864764897, 0.58333415727241733}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.6252454864764897, 0.58333415727241733}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.013981439703087892, 0.58333415727241733}","curveMode":4,"curveTo":"{0.031229483366289855, 0.58333415727241733}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.031229483366289855, 0.58333415727241733}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.45606731084578417}","curveMode":2,"curveTo":"{0, 0.54602577124229446}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.50000070623350057}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.028898202432996591, 0.41689642218494011}","curveMode":4,"curveTo":"{0.012740067739277935, 0.42007559334207256}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.028898202432996591, 0.41689642218494011}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.031229483366289855, 0.41666725519458375}","curveMode":1,"curveTo":"{0.031229483366289855, 0.41666725519458375}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.031229483366289855, 0.41666725519458375}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6252454864764897, 0.41666725519458375}","curveMode":1,"curveTo":"{0.6252454864764897, 0.41666725519458375}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.6252454864764897, 0.41666725519458375}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6252454864764897, 0.028645873794627633}","curveMode":4,"curveTo":"{0.6252454864764897, 0.05965008425365674}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.6252454864764897, 0.05965008425365674}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64544783926614224, 0.00027500038842571197}","curveMode":4,"curveTo":"{0.63411153680417898, 0.0031625044669241092}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.64544783926614224, 0.00027500038842571197}"}]},{"_class":"shapePath","do_objectID":"711741F9-C55C-4663-B64C-72973178B921","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":26.20209999999997,"width":66.24420000000003,"x":-1,"y":-1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6B6E448E-AEDE-4E12-BBB3-D09FEEF42507","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}]},{"_class":"group","do_objectID":"698719EC-5542-4046-BE6A-A75F31954623","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 24","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":72,"width":72,"x":661,"y":1376},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"33207939-AFCB-4554-8E3E-EEC21D034686","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"A366093A-B880-40E4-9574-CDDC700357E8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 23","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":72,"width":72,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"ADCBB6E1-ED19-4F80-868A-8FA25A15E781","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614305555555618, 1}","curveMode":2,"curveTo":"{0.22385694444444462, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385694444444462}","curveMode":2,"curveTo":"{1, 0.77614305555555541}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385694444444462, 0}","curveMode":2,"curveTo":"{0.77614305555555618, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614305555555541}","curveMode":2,"curveTo":"{0, 0.22385694444444462}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"shapePath","do_objectID":"843FED14-F09E-4211-BD77-7390BC749CE9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 22","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":74,"width":74,"x":-1,"y":-1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AC713AD9-4C92-48D1-9D3D-381B8D3BEEA5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9356764999999999,"green":0.7660678,"red":0.6529075999999999},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}]},{"_class":"group","do_objectID":"CC89AFCF-0BC3-4624-B9EE-0D72AF8C0F38","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 26","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":33.60000000000002,"width":17,"x":689.4000000000001,"y":1385.8},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A5997D8B-957D-4B0B-A818-A70007B3A707","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"C7458DF1-8502-4037-B24F-A0C18C45ECCB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 25","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":33.60000000000002,"width":17,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"B5E815E4-36C4-419D-8D1E-300B52C32562","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},{"_class":"text","do_objectID":"8B2DC5F9-3CC1-4378-B25C-F0A02D95BD56","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"z","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":18,"x":0,"y":-1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"91633CDB-8657-4CF1-8A10-A90F2AF60AE5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35}}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"z","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 15}, {17, 19}}","lineSpacingBehaviour":1,"textBehaviour":0}]},{"_class":"group","do_objectID":"26857D12-6005-4938-AF0D-717EBD2DFDB2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 29","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64,"width":64,"x":815,"y":1380},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B055E6D5-72D2-4A7D-AD8F-77CB85CEE0E5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"A7A4537B-574B-4E11-93FD-D01F50B826D7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 28","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64,"width":64,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"E6F12D89-DF2C-4BE4-BADF-DB4A26506E8D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614218749999964, 1}","curveMode":2,"curveTo":"{0.22385781250000036, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385781250000036}","curveMode":2,"curveTo":"{1, 0.77614218749999964}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385781250000036, 0}","curveMode":2,"curveTo":"{0.77614218749999964, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614218749999964}","curveMode":2,"curveTo":"{0, 0.22385781250000036}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"shapePath","do_objectID":"0C4B1003-8972-4BED-97F3-0FC8A3C9CCE3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 27","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64,"width":64,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69C074D3-593E-4D20-8A10-E986F5F40A1C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":14}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614234374999924, 1}","curveMode":2,"curveTo":"{0.22385765625000076, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385765625000076}","curveMode":2,"curveTo":"{1, 0.77614234374999924}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385765625000076, 0}","curveMode":2,"curveTo":"{0.77614234374999924, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614234374999924}","curveMode":2,"curveTo":"{0, 0.22385765625000076}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]},{"_class":"text","do_objectID":"EA5FD0C9-6CFC-442C-A79D-B7C5FCD965C3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"+","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":91,"width":44,"x":823.57460938,"y":1360},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"716A4285-C350-48F7-A653-C6F986A0F5A3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.3541503,"green":0.3541503,"red":0.3541503},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":78}}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"+","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.3541503,"green":0.3541503,"red":0.3541503},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":78}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 23}, {42, 42}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"group","do_objectID":"5177FDE7-31A6-4EB7-8952-B448F0745013","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 37","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":611,"y":1509},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F059F918-A2E0-4C29-9A84-8D113AFA89F0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"734086A3-BB1A-4EC6-B383-9F21D6359438","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 35","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"F17EE1C1-5A7E-48B5-92E0-41B6E44FC984","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99067250000000018, 0}","curveMode":4,"curveTo":"{0.97916666666666663, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.97916666666666663, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.067567567567567571}","curveMode":4,"curveTo":"{1, 0.030251351351350847}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.067567567567567571}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.9697486486486484}","curveMode":4,"curveTo":"{1, 0.93243243243243246}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.93243243243243246}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97916666666666663, 1}","curveMode":4,"curveTo":"{0.99067250000000018, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.97916666666666663, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0093275000000000805, 1}","curveMode":4,"curveTo":"{0.020833333333333332, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.020833333333333332, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.93243243243243246}","curveMode":4,"curveTo":"{0, 0.9697486486486484}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.93243243243243246}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.030251351351350847}","curveMode":4,"curveTo":"{0, 0.067567567567567571}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.067567567567567571}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.020833333333333332, 0}","curveMode":4,"curveTo":"{0.0093275000000000805, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.020833333333333332, 0}"}]},{"_class":"shapePath","do_objectID":"C8C104C7-3C89-4090-B605-58CB2BFA7C9E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 34","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":150,"width":482,"x":-1,"y":-1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CE947C2E-9B82-4FFF-BBC3-7633ADFF4851","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115194,"green":0.9115194,"red":0.9115194},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},{"_class":"shapePath","do_objectID":"6D494288-2E78-4BE9-9EA6-01755CF52F43","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 36","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0A862747-446A-4FFC-BC38-51B3AA17EAD0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505999999999,"green":0.8938505999999999,"red":0.8938505999999999},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":14}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.020833333333333332, 0}","curveMode":4,"curveTo":"{0.0093274020833333058, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.020833333333333332, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99067249999999996, 0}","curveMode":4,"curveTo":"{0.97916666666666663, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.97916666666666663, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.067567567567567571}","curveMode":4,"curveTo":"{1, 0.030251033783784079}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.067567567567567571}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.96974864864864874}","curveMode":4,"curveTo":"{1, 0.93243243243243246}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.93243243243243246}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97916666666666663, 1}","curveMode":4,"curveTo":"{0.99067249999999996, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.97916666666666663, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0093274020833333058, 1}","curveMode":4,"curveTo":"{0.020833333333333332, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.020833333333333332, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.93243243243243246}","curveMode":4,"curveTo":"{0, 0.96974864864864874}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.93243243243243246}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.030251033783784079}","curveMode":4,"curveTo":"{0, 0.067567567567567571}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.067567567567567571}"}]}]},{"_class":"group","do_objectID":"1B6C9058-463A-448D-8BCD-562E89DD3670","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 40","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":628,"y":1561},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57DE2448-E007-4A92-9175-4ACB89735121","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"5A5CD7A0-855B-46B5-B220-E9CE21DAACED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 39","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"651F8086-06A4-40A0-9B8E-293FF590F2D6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.024330900243309004, 0}","curveMode":4,"curveTo":"{0.010893430656934402, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.024330900243309004, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98910656934306584, 0}","curveMode":4,"curveTo":"{0.97566909975669103, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.97566909975669103, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.23255813953488372}","curveMode":4,"curveTo":"{1, 0.10412093023255641}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.23255813953488372}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.89587906976744092}","curveMode":4,"curveTo":"{1, 0.76744186046511631}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.76744186046511631}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97566909975669103, 1}","curveMode":4,"curveTo":"{0.98910656934306584, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.97566909975669103, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.010893430656934402, 1}","curveMode":4,"curveTo":"{0.024330900243309004, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.024330900243309004, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.76744186046511631}","curveMode":4,"curveTo":"{0, 0.89587906976744092}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.76744186046511631}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.10412093023255641}","curveMode":4,"curveTo":"{0, 0.23255813953488372}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.23255813953488372}"}]},{"_class":"shapePath","do_objectID":"803B2CC5-A76C-413A-B267-9CFE10FCABD7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 38","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":413,"x":-1,"y":-1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"02758B1D-864A-43D3-A7AA-2FF034654056","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6663954999999999,"green":0.9376992,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}]},{"_class":"text","do_objectID":"2C970515-9B17-4795-B16B-F6E50EB37C52","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Graph Attention Layer","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":253,"x":692.8939452999999,"y":1565},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A2CD1025-2E6B-4DBB-945C-79B37371710B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":28}},"kerning":0.0165,"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Graph Attention Layer","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0.0165}},{"_class":"stringAttribute","location":5,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":-1.5235}},{"_class":"stringAttribute","location":6,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0.0165}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {253, 27}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"group","do_objectID":"B565AFB6-5BD5-4F8A-AE74-54BE9FA54B75","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 43","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":628,"y":1607},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"705F2205-C2FA-474F-84CE-40E0185F88E4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"65DA3BE8-AF29-4FB5-84A4-7D5A58AC5C16","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 42","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"120EBB79-85BC-41A0-9EB3-F16AD3E3EA3C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.024330900243309004, 0}","curveMode":4,"curveTo":"{0.010893430656934402, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.024330900243309004, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98910656934306584, 0}","curveMode":4,"curveTo":"{0.97566909975669103, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.97566909975669103, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.41666666666666669}","curveMode":4,"curveTo":"{1, 0.18654999999999924}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.41666666666666669}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.81344999999999834}","curveMode":4,"curveTo":"{1, 0.58333333333333337}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.58333333333333337}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97566909975669103, 1}","curveMode":4,"curveTo":"{0.98910656934306584, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.97566909975669103, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.010893430656934402, 1}","curveMode":4,"curveTo":"{0.024330900243309004, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.024330900243309004, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.58333333333333337}","curveMode":4,"curveTo":"{0, 0.81344999999999834}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.58333333333333337}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.18654999999999924}","curveMode":4,"curveTo":"{0, 0.41666666666666669}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.41666666666666669}"}]},{"_class":"shapePath","do_objectID":"49568E98-8A5B-461F-8D23-F198CF23D4FC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 41","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":26,"width":413,"x":-1,"y":-1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5D2B17BC-EDB7-4595-882C-79384F7B8E53","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9407308999999999,"green":0.8633759,"red":0.8574645999999999},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}]},{"_class":"group","do_objectID":"8EEDBC02-C660-41E0-84D3-8780D0BF3810","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 45","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":118,"width":296.0434895999999,"x":785.9175781,"y":1519},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E852E748-77CD-4D26-B665-39E89254549B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"31B47188-DAD4-4A90-9FF6-3F8AAF474E09","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ReLU","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":52,"x":20.84934899999996,"y":87},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"30DB6D6A-00DF-4E3C-B392-CC8FED8ECC9D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"kerning":0.0168,"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"ReLU","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0.0168}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {49, 16}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"text","do_objectID":"C61E2317-3DF4-4605-87EF-77C30B85C901","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Processor","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":138,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"71962A58-1016-40C8-82E1-E40562A6CD04","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"kerning":0.0167,"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Processor","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0.0167}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {135, 22}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"shapePath","do_objectID":"87636B83-3ECF-4075-B1DE-8196B6F884DA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 44","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":12.38576,"x":246.5910219,"y":37},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"912B13A7-B3E7-4700-BBF1-344727D19356","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},{"_class":"text","do_objectID":"D3A63052-47FC-41C4-9A3F-073767A74E71","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"6x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":32,"x":264.0434895999999,"y":56},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"242E063B-8320-4A0B-AB68-1E27EA8A233C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"kerning":0.0168,"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"6x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0.0168}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 7}, {31, 22}}","lineSpacingBehaviour":1,"textBehaviour":0}]},{"_class":"group","do_objectID":"F28A05BB-C394-40A5-8B70-23D2BBB5459F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 49","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":607,"y":1087},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D78A75A0-615B-40F5-A61E-BDDD3EA02A9D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"BCD340AF-6BCE-4E85-944A-CD92E941AB9E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 47","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"04783A02-9E10-4C96-9B5A-C349EFD9CD50","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99067250000000018, 0}","curveMode":4,"curveTo":"{0.97916666666666663, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.97916666666666663, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.067567567567567571}","curveMode":4,"curveTo":"{1, 0.030251351351350847}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.067567567567567571}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.9697486486486484}","curveMode":4,"curveTo":"{1, 0.93243243243243246}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.93243243243243246}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97916666666666663, 1}","curveMode":4,"curveTo":"{0.99067250000000018, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.97916666666666663, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0093275000000000805, 1}","curveMode":4,"curveTo":"{0.020833333333333332, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.020833333333333332, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.93243243243243246}","curveMode":4,"curveTo":"{0, 0.9697486486486484}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.93243243243243246}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.030251351351350847}","curveMode":4,"curveTo":"{0, 0.067567567567567571}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.067567567567567571}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.020833333333333332, 0}","curveMode":4,"curveTo":"{0.0093275000000000805, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.020833333333333332, 0}"}]},{"_class":"shapePath","do_objectID":"3BF2CF11-E3C5-478D-B9F7-213860440F00","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 46","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":150,"width":482,"x":-1,"y":-1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"08852072-83F1-4F9B-AFFB-9E3321C4F496","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115194,"green":0.9115194,"red":0.9115194},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},{"_class":"shapePath","do_objectID":"1927B36B-06D8-47F8-8E1F-05A3BC43C170","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 48","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":148,"width":480,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6905BE08-6599-4D03-88C3-7AD7D4946C87","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505999999999,"green":0.8938505999999999,"red":0.8938505999999999},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":14}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.020833333333333332, 0}","curveMode":4,"curveTo":"{0.0093274020833333058, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.020833333333333332, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99067249999999996, 0}","curveMode":4,"curveTo":"{0.97916666666666663, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.97916666666666663, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.067567567567567571}","curveMode":4,"curveTo":"{1, 0.030251033783784079}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.067567567567567571}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.9697486486486484}","curveMode":4,"curveTo":"{1, 0.93243243243243246}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.93243243243243246}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97916666666666663, 1}","curveMode":4,"curveTo":"{0.99067249999999996, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.97916666666666663, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0093274020833333058, 1}","curveMode":4,"curveTo":"{0.020833333333333332, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.020833333333333332, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.93243243243243246}","curveMode":4,"curveTo":"{0, 0.9697486486486484}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.93243243243243246}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.030251033783784079}","curveMode":4,"curveTo":"{0, 0.067567567567567571}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.067567567567567571}"}]}]},{"_class":"group","do_objectID":"A647F618-78A9-4426-AE2E-BB2A407E8338","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 52","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":624,"y":1139},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"572D46C8-C60E-42AD-A009-65A499E0250A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"3484FCF5-94DC-450C-BF5F-FF06646B4E61","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 51","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"C97934F5-573F-4643-AA59-9EA438232225","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.024330900243309004, 0}","curveMode":4,"curveTo":"{0.010893430656934402, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.024330900243309004, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98910656934306584, 0}","curveMode":4,"curveTo":"{0.97566909975669103, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.97566909975669103, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.23255813953488372}","curveMode":4,"curveTo":"{1, 0.10412093023255641}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.23255813953488372}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.89587906976744092}","curveMode":4,"curveTo":"{1, 0.76744186046511631}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.76744186046511631}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97566909975669103, 1}","curveMode":4,"curveTo":"{0.98910656934306584, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.97566909975669103, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.010893430656934402, 1}","curveMode":4,"curveTo":"{0.024330900243309004, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.024330900243309004, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.76744186046511631}","curveMode":4,"curveTo":"{0, 0.89587906976744092}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.76744186046511631}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.10412093023255641}","curveMode":4,"curveTo":"{0, 0.23255813953488372}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.23255813953488372}"}]},{"_class":"shapePath","do_objectID":"9DED3C64-7632-4C10-A422-B32B9BB24660","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 50","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":413,"x":-1,"y":-1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1BCBB433-D4E0-4795-B41B-A875FBFB2D7C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6663954999999999,"green":0.9376992,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}]},{"_class":"text","do_objectID":"3C64A9E3-BE40-485A-AD98-A1CE0682F0C3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Graph Attention Layer","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":253,"x":688.8939452999999,"y":1143},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"407989BC-CFCF-4396-9591-2CB70034D63A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":28}},"kerning":0.0165,"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Graph Attention Layer","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0.0165}},{"_class":"stringAttribute","location":5,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":-1.5235}},{"_class":"stringAttribute","location":6,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0.0165}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {253, 27}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"group","do_objectID":"348B0B2F-9883-42FB-8541-342C8E54A61F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 55","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":624,"y":1185},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"881BD9AA-5B3B-4A8E-B7A0-3A37DAB4A0EF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"CA955595-DFF8-4EF1-B3CC-DB61B7C493F6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 54","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":411,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"844061AE-D0A0-4165-8750-577880209A33","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.024330900243309004, 0}","curveMode":4,"curveTo":"{0.010893430656934402, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.024330900243309004, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98910656934306584, 0}","curveMode":4,"curveTo":"{0.97566909975669103, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.97566909975669103, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.41666666666666669}","curveMode":4,"curveTo":"{1, 0.18654999999999688}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.41666666666666669}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.81344999999999834}","curveMode":4,"curveTo":"{1, 0.58333333333333337}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.58333333333333337}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97566909975669103, 1}","curveMode":4,"curveTo":"{0.98910656934306584, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.97566909975669103, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.010893430656934402, 1}","curveMode":4,"curveTo":"{0.024330900243309004, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.024330900243309004, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.58333333333333337}","curveMode":4,"curveTo":"{0, 0.81344999999999834}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.58333333333333337}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.18654999999999688}","curveMode":4,"curveTo":"{0, 0.41666666666666669}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.41666666666666669}"}]},{"_class":"shapePath","do_objectID":"2E781E47-A7D7-40BF-955B-AF20B60F16E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 53","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":26,"width":413,"x":-1,"y":-1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"427F5631-3B1E-4BFB-9E94-61AE4A478F11","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9407308999999999,"green":0.8633759,"red":0.8574645999999999},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}]},{"_class":"group","do_objectID":"58DF6472-52D1-422E-ABA9-67077E78F11E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 57","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":118,"width":283.1080729,"x":794.8529947999999,"y":1097},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"426325E9-F390-4773-B8E7-7B2F8A9D2EAA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"84027C7C-3BDF-4D25-B9A6-C5CBA689B5DB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ReLU","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":52,"x":7.913932300000056,"y":87},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"333939A3-12EA-4D42-A36C-D789C4C29557","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"kerning":0.0168,"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"ReLU","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0.0168}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {49, 16}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"text","do_objectID":"6FF4025F-B1FC-4987-A388-D82E5066E933","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Encoder","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":113,"x":5.684341886080801e-14,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7280C7A8-45BE-44B3-BC46-21F595795FA4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"kerning":0.0167,"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Encoder","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0.0167}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {110, 22}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"shapePath","do_objectID":"28221AE6-05A8-4ABF-AD02-3C8A7467B8B8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 56","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":12.38576,"x":233.6556052000001,"y":37},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8B36EC48-7A31-4802-9B7E-5BF4757A0184","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},{"_class":"text","do_objectID":"CCC2A2D1-AF5C-4E8F-ADEF-25AB6A62BD95","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":32,"x":251.1080729,"y":56},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C1A91E94-CEA6-4CEB-BE42-7012F09F43E7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"kerning":0.0168,"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0.0168}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {31, 20}}","lineSpacingBehaviour":1,"textBehaviour":0}]},{"_class":"group","do_objectID":"2DC520B8-164C-4742-93F4-A813226B92D7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 61","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":79,"width":147,"x":614,"y":1866},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AA995AD9-8E29-4ED4-9E0E-7078EDB5A8B9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"F0A138E9-68CA-4679-8F29-E11495BB92B6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 59","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":79,"width":147,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"28C140D1-4BF4-4F6C-A1E0-46218ADEAA52","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96954285714285726, 0}","curveMode":4,"curveTo":"{0.93197278911564629, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.93197278911564629, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.12658227848101267}","curveMode":4,"curveTo":"{1, 0.056673417721518758}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.12658227848101267}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.94332658227848087}","curveMode":4,"curveTo":"{1, 0.87341772151898733}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.87341772151898733}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93197278911564629, 1}","curveMode":4,"curveTo":"{0.96954285714285726, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.93197278911564629, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.030457142857143123, 1}","curveMode":4,"curveTo":"{0.068027210884353748, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.068027210884353748, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.87341772151898733}","curveMode":4,"curveTo":"{0, 0.94332658227848087}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.87341772151898733}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.056673417721518758}","curveMode":4,"curveTo":"{0, 0.12658227848101267}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.12658227848101267}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.068027210884353748, 0}","curveMode":4,"curveTo":"{0.030457142857143123, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.068027210884353748, 0}"}]},{"_class":"shapePath","do_objectID":"14DD4767-5803-4020-8327-EF3973C7F118","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 58","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":149,"x":-1,"y":-1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5340C7AA-840D-4F96-815A-7AA750717D33","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9115194,"green":0.9115194,"red":0.9115194},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},{"_class":"shapePath","do_objectID":"C81F2731-A76D-4BB1-8FF8-D7C7FF0927E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 60","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":79,"width":147,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6D89AD12-8B78-4E4C-B655-EF3B34D0A0DB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505999999999,"green":0.8938505999999999,"red":0.8938505999999999},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":14}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.068027210884353748, 0}","curveMode":4,"curveTo":"{0.030456823129251614, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.068027210884353748, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96954285714285726, 0}","curveMode":4,"curveTo":"{0.93197278911564629, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.93197278911564629, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.12658227848101267}","curveMode":4,"curveTo":"{1, 0.056672822784809965}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.12658227848101267}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.9433272151898735}","curveMode":4,"curveTo":"{1, 0.87341772151898733}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.87341772151898733}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93197278911564629, 1}","curveMode":4,"curveTo":"{0.96954285714285726, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.93197278911564629, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.030456823129251614, 1}","curveMode":4,"curveTo":"{0.068027210884353748, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.068027210884353748, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.87341772151898733}","curveMode":4,"curveTo":"{0, 0.9433272151898735}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.87341772151898733}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.056672822784809965}","curveMode":4,"curveTo":"{0, 0.12658227848101267}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.12658227848101267}"}]}]},{"_class":"group","do_objectID":"90D2E842-9254-4934-B3B4-0EC11E203E87","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 69","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":305,"width":804.9151036999999,"x":447.045964,"y":1640},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FF8E7F9B-BC78-4578-89FB-9E9419F51E8A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"8E0BD46D-081D-4E78-A7A5-E9CA21FCF282","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 68","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":79,"width":147,"x":494.954036,"y":226},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4D1F91AE-27F4-48FB-BD59-F5AF06DB6B4A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"CD31E493-62CE-45DC-B571-8B8118F93564","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 64","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":79,"width":147,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24A00A41-E948-4AAB-8EE6-5B0FB1C2179D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"E1E9EACD-4A12-4502-8815-32CE2E94770F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 63","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":79,"width":147,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"EE27C090-179C-4827-8FD4-46794C20603A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96954285714285771, 0}","curveMode":4,"curveTo":"{0.93197278911564629, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.93197278911564629, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.12658227848101267}","curveMode":4,"curveTo":"{1, 0.056673417721518758}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.12658227848101267}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.94332658227848087}","curveMode":4,"curveTo":"{1, 0.87341772151898733}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.87341772151898733}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93197278911564629, 1}","curveMode":4,"curveTo":"{0.96954285714285771, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.93197278911564629, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.030457142857143123, 1}","curveMode":4,"curveTo":"{0.068027210884353748, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.068027210884353748, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.87341772151898733}","curveMode":4,"curveTo":"{0, 0.94332658227848087}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.87341772151898733}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.056673417721518758}","curveMode":4,"curveTo":"{0, 0.12658227848101267}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.12658227848101267}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.068027210884353748, 0}","curveMode":4,"curveTo":"{0.030457142857143123, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.068027210884353748, 0}"}]},{"_class":"shapePath","do_objectID":"36738E8D-6E6E-497A-85E4-FAB948DC955A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 62","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":149,"x":-1,"y":-1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CE449904-41B8-47A8-A564-35A6633FC1C4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":0.5583,"blue":0.9115194,"green":0.9115194,"red":0.9115194},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}]},{"_class":"group","do_objectID":"12A8C4BD-DF1C-446E-A6D1-A26CCED8351A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 67","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":79,"width":147,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4928A8E2-5483-4F35-889B-7CD0DF7C4D1E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"452D0A85-B5B0-4465-980B-D7C85377A2EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 66","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":79,"width":147,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"1ADF1D36-41D3-4007-AEC9-D08ABBF7BFAF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96954285714285771, 0}","curveMode":4,"curveTo":"{0.93197278911564629, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.93197278911564629, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.12658227848101267}","curveMode":4,"curveTo":"{1, 0.056673417721518758}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.12658227848101267}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.94332658227848087}","curveMode":4,"curveTo":"{1, 0.87341772151898733}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.87341772151898733}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93197278911564629, 1}","curveMode":4,"curveTo":"{0.96954285714285771, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.93197278911564629, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.030457142857143123, 1}","curveMode":4,"curveTo":"{0.068027210884353748, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.068027210884353748, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.87341772151898733}","curveMode":4,"curveTo":"{0, 0.94332658227848087}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.87341772151898733}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.056673417721518758}","curveMode":4,"curveTo":"{0, 0.12658227848101267}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.12658227848101267}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.068027210884353748, 0}","curveMode":4,"curveTo":"{0.030457142857143123, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.068027210884353748, 0}"}]},{"_class":"shapePath","do_objectID":"BF93E7AB-B090-4FB4-A621-219BA2D017C3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 65","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":79,"width":147,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"133A4D00-13C3-4AF0-9DD2-AC5434479943","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8938505999999999,"green":0.8938505999999999,"red":0.8938505999999999},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":14}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.068027210884353748, 0}","curveMode":4,"curveTo":"{0.030456823129251999, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.068027210884353748, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96954285714285693, 0}","curveMode":4,"curveTo":"{0.93197278911564629, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.93197278911564629, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.12658227848101267}","curveMode":4,"curveTo":"{1, 0.056672822784809965}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.12658227848101267}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.9433272151898735}","curveMode":4,"curveTo":"{1, 0.87341772151898733}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.87341772151898733}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93197278911564629, 1}","curveMode":4,"curveTo":"{0.96954285714285693, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.93197278911564629, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.030456823129251999, 1}","curveMode":4,"curveTo":"{0.068027210884353748, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.068027210884353748, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.87341772151898733}","curveMode":4,"curveTo":"{0, 0.9433272151898735}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.87341772151898733}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.056672822784809965}","curveMode":4,"curveTo":"{0, 0.12658227848101267}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.12658227848101267}"}]}]}]},{"_class":"text","do_objectID":"12C4A0A5-2BD5-4A2B-824B-9BD31467BEAC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Argument ","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":141,"x":-2.842170943040401e-14,"y":234},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"016DCEE4-6386-4BD5-A934-78C3958E64A4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"kerning":0.0168,"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Argument ","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0.0168}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 7}, {132, 28}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"text","do_objectID":"A2EE25E4-65D7-4EFC-BC2F-765C672417EB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Decoders","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":128,"x":4.607425999999975,"y":268},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CEC47039-36CF-4EA9-A6B1-1B1787F75ACC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"kerning":0.0168,"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Decoders","attributes":[{"_class":"stringAttribute","location":0,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0.0168}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {125, 22}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"text","do_objectID":"2A883EDF-9887-4F40-9956-5EE6DD700A50","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":32,"x":772.9151036999999,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"36CE5ED2-EAB5-4DC4-8950-E587B833ACC8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"kerning":0.0168,"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0.0168}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {31, 20}}","lineSpacingBehaviour":1,"textBehaviour":0}]},{"_class":"group","do_objectID":"175EFD6A-8F25-4930-8B64-ECEA2D1EF970","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 72","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":174.9999661008399,"width":169.6143,"x":1042.8943,"y":1572.00003389916},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DD1A5BDE-789E-45D3-9AD5-1046C19E4895","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"920AC433-57AB-4ED3-9515-F1375E5B7C90","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 71","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":174.9999661008399,"width":169.6143,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"B8B6EBDC-EB1A-41DF-BDF1-25CB306D6D14","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.47275848793409531, 0.1334798321468231}","curveMode":4,"curveTo":"{0.47275848793409531, 0.12896211698598462}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.47275848793409531, 0.12896211698598462}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.46300813080029202, 0.13714268999921067}","curveMode":2,"curveTo":"{0.46897991501895792, 0.13714268999921067}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.46431816185309854, 0.13714268999921067}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.46054371594847821, 0.13627926126052753}","curveMode":4,"curveTo":"{0.46171578693541743, 0.13684726137055456}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.46054371594847821, 0.13627926126052753}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.46054371594847821, 0.13627926126052753}","curveMode":1,"curveTo":"{0.46054371594847821, 0.13627926126052753}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.46054371594847821, 0.13627926126052753}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.33175917360741436, 0.073868392028092977}","curveMode":4,"curveTo":"{0.33592863337584156, 0.075888963848068494}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.33592863337584156, 0.075888963848068494}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.33297074598073378, 0.063330675701123246}","curveMode":2,"curveTo":"{0.33006945758700795, 0.068954676790545538}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.33215418747122122, 0.064913533150594824}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.33592863337584156, 0.061255246727664366}","curveMode":4,"curveTo":"{0.33429551635681637, 0.062046675452399988}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.33592863337584156, 0.061255246727664366}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.33592863337584156, 0.061255246727664366}","curveMode":1,"curveTo":"{0.33592863337584156, 0.061255246727664366}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.33592863337584156, 0.061255246727664366}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.46471317571690607, -0.0011550510760878761}","curveMode":4,"curveTo":"{0.46054371594847821, 0.00086552074388699567}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.46054371594847821, 0.00086552074388699567}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.4724536787287395, 0.0056598073868718308}","curveMode":2,"curveTo":"{0.46978291335105626, 0.00048266352686673637}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.47186764323526953, 0.0045238071668177796}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.47275848793409531, 0.0081820935897479134}","curveMode":4,"curveTo":"{0.47275848793409531, 0.0069123790580782789}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.47275848793409531, 0.0081820935897479134}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.47275848793409531, 0.0081820935897479134}","curveMode":1,"curveTo":"{0.47275848793409531, 0.0081820935897479134}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.47275848793409531, 0.0081820935897479134}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.47275495049650917, 0.057142674502448747}","curveMode":1,"curveTo":"{0.47275495049650917, 0.057142674502448747}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.47275495049650917, 0.057142674502448747}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99442440879100413, 0.057142674502448747}","curveMode":4,"curveTo":"{0.98820854137888137, 0.057142674502448747}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.98820854137888137, 0.057142674502448747}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99996757348879206, 0.067718105122438324}","curveMode":4,"curveTo":"{0.99951772934239669, 0.061804961119863597}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.99996757348879206, 0.067718105122438324}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.068571248144843305}","curveMode":1,"curveTo":"{1, 0.068571248144843305}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.068571248144843305}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.99459657038187577}","curveMode":4,"curveTo":"{1, 0.98857142635760542}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.98857142635760542}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98908818419201716, 0.99996857142248319}","curveMode":4,"curveTo":"{0.99518967445551498, 0.99953257133802587}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.98908818419201716, 0.99996857142248319}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98820854137888137, 1}","curveMode":1,"curveTo":"{0.98820854137888137, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98820854137888137, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0052796255976056868, 1}","curveMode":4,"curveTo":"{0.011791458621118623, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.011791458621118623, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.98254628233333474}","curveMode":2,"curveTo":"{0, 0.99488342758030002}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.98857142635760542}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.010911815807982794, 0.97717428129272732}","curveMode":4,"curveTo":"{0.0048103255444850021, 0.97761028137718475}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.010911815807982794, 0.97717428129272732}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.011791458621118623, 0.97714285271521084}","curveMode":1,"curveTo":"{0.011791458621118623, 0.97714285271521084}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.011791458621118623, 0.97714285271521084}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97641531403897008, 0.97714285271521084}","curveMode":1,"curveTo":"{0.97641531403897008, 0.97714285271521084}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97641531403897008, 0.97714285271521084}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97641531403897008, 0.079999821787237871}","curveMode":1,"curveTo":"{0.97641531403897008, 0.079999821787237871}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97641531403897008, 0.079999821787237871}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.47275495049650917, 0.079999821787237871}","curveMode":1,"curveTo":"{0.47275495049650917, 0.079999821787237871}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.47275495049650917, 0.079999821787237871}"}]},{"_class":"shapePath","do_objectID":"B8ECADE1-173D-46CE-85FA-DD29F606B101","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 70","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.2021,"width":171.6143,"x":-1,"y":-1.202133899160117},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C7E5901C-4EFA-4620-80E8-7E35E565B03B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}]},{"_class":"group","do_objectID":"483ACF46-348E-43AA-BC07-446DC7C9235C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 74","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":61,"width":240.69964193,"x":636.8836914,"y":1860},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"59ED7101-F9DC-4EE6-AB96-F6D62F5CA8B0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"75354BB8-3CE4-4E70-A299-2987B2EE0D47","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"…","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":60,"width":50,"x":190.69964193,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"94A2F88C-E75A-40B5-B130-575764D2A904","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":50}}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"…","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":50}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{5, 43}, {40, 6}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"text","do_objectID":"AE30B594-0A07-4D83-A572-8B0545B6981A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":21,"x":0,"y":23},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C8369537-D356-474F-BB46-63F41D8B0348","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {18, 21}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"text","do_objectID":"7671717E-03D9-4368-A298-0F782799E59F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"connected","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":66,"x":20.68736860000001,"y":44},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C45D3C29-FD51-4712-8C88-E11460DA16C3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":13}},"kerning":0.0168,"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"connected","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":13}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0.0168}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {65, 11}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"text","do_objectID":"E44E6974-07F1-4697-97BB-4363F5ED4A4A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":10,"width":5,"x":87.65006860000005,"y":51},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8B432176-5E14-43ED-B650-EB705D363D05","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":8}}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":8}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {5, 6}}","lineSpacingBehaviour":1,"textBehaviour":0}]},{"_class":"group","do_objectID":"E31E5878-A30D-4A85-8D85-8A9FCB4267C4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 77","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":354,"x":671.327,"y":1286},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52C465E0-5E29-454E-9660-6062F223FB2F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"242822F6-8C2B-4265-8848-ABD635DFFB30","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 76","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":354,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"676D2D59-28C5-48EB-AAB9-F370BF4AF29A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.062146892655367235, 0}","curveMode":4,"curveTo":"{0.027824011299435146, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.062146892655367235, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97217598870056499, 0}","curveMode":4,"curveTo":"{0.93785310734463279, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.93785310734463279, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.7761431818181822}","curveMode":2,"curveTo":"{1, 0.22385681818181782}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93785310734463279, 1}","curveMode":4,"curveTo":"{0.97217598870056499, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.93785310734463279, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.027824011299435146, 1}","curveMode":4,"curveTo":"{0.062146892655367235, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.062146892655367235, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.22385681818181782}","curveMode":2,"curveTo":"{0, 0.7761431818181822}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"shapePath","do_objectID":"46E4C3E1-98FB-44C1-8CCF-E8403086DE2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 75","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":356,"x":-1,"y":-1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"05EB5A7F-BCDE-4D24-ABCA-B294677EA864","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}]},{"_class":"text","do_objectID":"CC7DFC58-1F4C-449E-BFA4-3665CF531067","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Latent Synthesizer Input","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":31,"width":278,"x":692.8400391,"y":1291},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA592DCC-098D-418F-96CE-757D5D0A523B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":26}},"kerning":0.0165,"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Latent Synthesizer Input","attributes":[{"_class":"stringAttribute","location":0,"length":24,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":26}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0.0165}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {278, 24}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"group","do_objectID":"DDB34622-FA3A-48B8-BD23-4F0CAD47C657","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 80","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":360,"x":670.673,"y":1723},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3935BE9-C7D1-4342-98DD-F8DE9440A612","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"0096F270-804E-4AF7-9A55-BF70BB2FC5FB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 79","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":360,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"807D9F34-25D6-4C5E-B05D-2696EC20AFE5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.061111111111111109, 0}","curveMode":4,"curveTo":"{0.027360277777777893, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.061111111111111109, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97263972222222228, 0}","curveMode":4,"curveTo":"{0.93888888888888888, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.93888888888888888, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.77614318181818087}","curveMode":2,"curveTo":"{1, 0.22385681818181782}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93888888888888888, 1}","curveMode":4,"curveTo":"{0.97263972222222228, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.93888888888888888, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.027360277777777893, 1}","curveMode":4,"curveTo":"{0.061111111111111109, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.061111111111111109, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.22385681818181782}","curveMode":2,"curveTo":"{0, 0.77614318181818087}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"shapePath","do_objectID":"5643D4E2-A946-4697-86F0-3F699BDAAF43","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 78","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":362,"x":-1,"y":-1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"91B10F1F-1CB1-442A-B1FA-B34CBD349400","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}]},{"_class":"group","do_objectID":"62AAE004-304C-4E0D-8BF3-174327D3612E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"overview-horizontal","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":567,"width":2187.643226,"x":22.17929999999978,"y":129},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FE2A1AA4-5399-45CE-AA22-131263B9A03A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"0FCD3AB8-29E0-4146-B1C8-12DD307E106F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 81","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":147,"width":312,"x":1875.643226,"y":160},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E40FBFF3-CFCF-43D4-8620-7B82B629405E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"3BBE57B4-DBAA-4705-B6DE-511B3BB408C7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Distribution of Synt","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":147,"width":312,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FF06E505-AD4B-4F11-AD31-475652514CC3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":44}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.0264},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Distribution\nof Synthesized\nParameters","attributes":[{"_class":"stringAttribute","location":0,"length":38,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":44}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.0264}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{27, 8}, {260, 130}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"0DE13505-77FF-4664-A120-7E3FFF49E173","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 102","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":16.89785000000001,"width":9,"x":1997.8207,"y":113.5942200000002},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52866DE6-5CBF-46D2-8248-B709B8F92060","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"AE7A3842-27BB-4639-AF07-FCE3A4089A95","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 101","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":16.89785000000001,"width":9,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"8D321F4F-FE12-4394-A1AD-22274C47B653","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},{"_class":"shapePath","do_objectID":"2AA62A5C-4B34-4FDA-8972-91CDCB692186","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 100","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":18.89785,"width":11,"x":-1,"y":-0.9999999999999929},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"65EF6D97-0CDB-4E8A-A23C-F625961A8834","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}]},{"_class":"text","do_objectID":"FC7522F2-E499-4950-AB65-FB68220597B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":9,"x":1997.069,"y":129.7107500000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7C2CE4BC-3DBF-4355-B2B2-8D2C70D819A5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":15.3}}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":15.3}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {5, 11}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"group","do_objectID":"000D71D2-DB58-4BF2-BA74-B09E92576C30","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 105","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":49.66943999999999,"width":9,"x":2009.5774,"y":80.64556000000016},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"881267B3-D22F-4C00-AA98-DA4FCDD4C62F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"EC35E127-DB32-4536-AE22-27FE4C4B53C5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 104","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":49.66943999999999,"width":9,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"8CF66C1F-2565-4B53-96F8-511DFEAF83B2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},{"_class":"shapePath","do_objectID":"004C03B9-7B2D-4BD2-A80D-AF735E10135A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 103","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":51.66944000000001,"width":11,"x":-1,"y":-1.000000000000014},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CCEA9B1A-3DE6-4EB5-B424-240D5B9A7E76","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}]},{"_class":"text","do_objectID":"3CE562DA-6E59-4E16-B45B-B9538D262F13","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":9,"x":2009.8257,"y":129.7107500000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E2BCF4AC-D8BD-4F2B-B789-D20F4CA556BE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":15.3}}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":15.3}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {8, 11}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"group","do_objectID":"ECEA51EC-B8F1-4520-8699-23AB0F6255D9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 108","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42.50065000000001,"width":9,"x":2022.3342,"y":88.01306000000034},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BCBDB689-17F7-41D3-816C-18555C39E3FC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"D13D579C-D906-4994-869D-A30FB81A03B9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 107","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42.50065000000001,"width":9,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"4F5849B7-DE61-4339-9B03-0DD20ED70F14","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},{"_class":"shapePath","do_objectID":"D78A9B66-8819-4AE4-874B-853217F484BC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 106","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":44.50065000000001,"width":11,"x":-1,"y":-1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32D32EF3-51E3-4079-940F-2986DA547A3C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}]},{"_class":"text","do_objectID":"0D0D3CBC-4B2A-407B-961F-FBC059926BD0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":9,"x":2022.5825,"y":129.7107500000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E4882327-E5EA-4C05-BB11-CBDF393F6404","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":15.3}}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":15.3}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {8, 12}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"group","do_objectID":"579B8AFA-4A18-4C27-9E41-F1CCCF3EE160","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 111","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":33.28364000000001,"width":9,"x":2035.0909,"y":97.06894000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DD4CAA37-29D4-4E80-BDF6-1B29ABBDAC7C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"1877E52D-936D-4FB3-B12A-B249559217F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 110","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":33.28364000000001,"width":9,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"8CD66D1E-FC58-4A66-BCEF-FB1D65C092BA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},{"_class":"shapePath","do_objectID":"C0784F35-FF12-4F98-AE40-F6C208F50BA7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 109","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":35.28364000000001,"width":11,"x":-1,"y":-1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4AD91925-3610-4A33-8862-D9130C719E25","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}]},{"_class":"text","do_objectID":"9785FF63-E480-4287-90A0-110FC2C2E3C7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":9,"x":2035.3392,"y":129.7107500000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1FFD7765-2BF8-4E5B-8271-056CA96D9760","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":15.3}}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":15.3}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {9, 11}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"group","do_objectID":"967D53A1-B9D4-40F1-8426-4C55711E0B83","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 114","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":16.89785,"width":9,"x":2047.8476,"y":113.7477100000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"81090CCA-EEE0-487E-9934-00883FE7F444","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"9B269F79-7088-4EE2-9A58-463341765356","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 113","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":16.89785,"width":9,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"2CA3BC35-F3AA-4FC7-B3D8-F2C59F7A1A90","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},{"_class":"shapePath","do_objectID":"AC163FC1-E2F2-4509-A3B0-EFB7C8678D57","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 112","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":18.89785,"width":11,"x":-1,"y":-1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4C56D8C7-9A28-41E5-B4B2-E16366963982","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}]},{"_class":"text","do_objectID":"1790A115-2AD0-4D29-BE7C-89A456907EBE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"5","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":9,"x":2048.0959,"y":129.7107500000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87BEB247-C012-42FE-A6B2-2DAD83ABA37D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":15.3}}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"5","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":15.3}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {8, 12}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"group","do_objectID":"062B8295-1C19-4868-BFE0-CC3E36CE6BB7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 117","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":10.75318,"width":9,"x":2060.6044,"y":119.5803100000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"471801F7-59FE-49D3-8BBA-CCC7787C8957","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"976176FF-58D5-4F92-B0E6-4354A1A4AD32","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 116","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":10.75318,"width":9,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"E57347A1-8920-47E7-BD1D-E81DE4844D35","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},{"_class":"shapePath","do_objectID":"08642DED-6928-4F1B-9027-5CF3D692AD9C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 115","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":12.75317,"width":11,"x":-1,"y":-0.9999900000000004},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D1AC364-6FB8-4D20-8373-E527AE317921","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}]},{"_class":"text","do_objectID":"B8BDC5A2-E3C7-4F1B-AE86-CA33818CCD73","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"6","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":9,"x":2060.8527,"y":129.7107500000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0ECAFD8C-1063-4546-AF75-50323EB9BFA4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":15.3}}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"6","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":15.3}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {8, 12}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"group","do_objectID":"84A50F53-3F09-474C-ACC2-F8BCCABFFAB8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":272,"width":173,"x":538.5000000000001,"y":195},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C16229AE-1114-458E-85A1-1FB2904D7199","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"F41C72F2-7639-418D-81D2-77D7B16CD5D5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":127,"x":23.32069999999999,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D8C21030-23B9-4019-BD26-E7234ED6A70D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"28E02BE9-5EF2-4C04-9EF8-27920AC3BD7E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":127,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2C592830-8BC6-4E2D-A42D-E3C4FDCCE4EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"89A40F15-5C6E-48E8-92F9-9CCFA8056432","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.99999999999999,"width":88.99999999999999,"x":19,"y":17},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5BD87FD7-8FF9-4292-83E8-E423BA344774","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"67ABAC51-E8DC-44E6-8E13-6BDB5365970F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":9.25925925925926,"width":67.21161825726142,"x":11.07883817427387,"y":11.11111111111109},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FE6907F2-47D8-4514-95EB-6C663F1C008E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"40ACE1F0-DF59-4319-A8FE-48B967EA0195","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38.14814814814815,"width":13.29460580912864,"x":64.99585062240664,"y":11.11111111111109},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E61A1213-6786-42CA-B485-AFB53AB0EFD1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"C0429DC4-28C7-4164-9B34-87B868452A2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.88888888888889,"width":53.91701244813278,"x":11.07883817427387,"y":20.37037037037032},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F4FDDEFF-873A-4571-B36B-91A5B97473F0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"7C179000-8E4D-4EC6-A21C-C8B660A669D7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":22.22222222222222,"width":22.15767634854772,"x":0,"y":9.259259259259238},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0ACA9F41-34CB-4381-85D3-2974F053C95A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"62D2A101-6DA5-42BF-9EE2-5189C56EC6C7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":22.22222222222222,"width":22.15767634854772,"x":53.91701244813277,"y":37.77777777777783},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2639AAD0-C8CE-4EE2-BAA6-D056AD24F7A1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DB7E9428-9469-4AED-9597-DFED8E72FA2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":22.22222222222222,"width":22.15767634854772,"x":66.84232365145226,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"33B915DE-FF15-4486-A99F-A9D79C6EBA21","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]},{"_class":"text","do_objectID":"6625A844-B6EB-458D-BD26-C1E732660FCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fact Base as Graph","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":98,"width":173,"x":0,"y":174},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7EE34552-2F82-480B-9346-81708D64D3C7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":44}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.02624285714285714},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Fact Base\nas Graph","attributes":[{"_class":"stringAttribute","location":0,"length":18,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":44}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.02624285714285714}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 9}, {172, 89}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"0EB5D8F6-CE95-4113-BFE1-E0F3FE80CE64","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 18 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":127,"x":1521.8207,"y":194},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"53D4C112-6A84-443C-A140-AD569FB97B33","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"E19B866F-B112-4638-9EDB-AF614ED72721","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":127,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"51C09167-977F-48A3-BEA5-8F8D2C90A19B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"05E49F97-BF02-4256-983E-797742ECBEC0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.99999999999999,"width":88.99999999999999,"x":19,"y":17},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2A9BA73C-F612-4E2F-BFD9-8F00ECCF1FD4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"CE3D47A4-404C-4A43-B129-1BE20E9E9A0E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":9.25925925925926,"width":67.21161825726142,"x":11.07883817427387,"y":11.11111111111109},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B0DB9B0C-6B13-49CD-AAEA-870E3B6A254E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"9A364B91-52FB-46F0-ACBC-32ABD8085EA4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38.14814814814815,"width":13.29460580912864,"x":64.99585062240664,"y":11.11111111111109},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"33D6C8B1-EE0F-44D8-8652-99714B9F7B47","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"F6130CBB-9BA8-47E6-99DB-BD35ACD9F2F8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.88888888888889,"width":53.91701244813278,"x":11.07883817427387,"y":20.37037037037032},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B3A1C997-C615-4E08-BC56-41DB8A97FE5A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"1D4BDE24-9366-4515-8117-47A605EC2251","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":22.22222222222222,"width":22.15767634854772,"x":0,"y":9.259259259259238},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0200C216-1115-4C83-971E-B1B6E3C215F9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"F320F6BC-BCD4-4734-B741-614FA96F61A9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":22.22222222222222,"width":22.15767634854772,"x":53.91701244813277,"y":37.77777777777783},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2A416F80-06C2-4D02-B1C8-74F2064D5532","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B728CF79-B88E-435D-83B3-BC09DDF81573","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":22.22222222222222,"width":22.15767634854772,"x":66.84232365145226,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B7D1972E-75B1-49FF-AA06-44D926E11DD3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]},{"_class":"group","do_objectID":"02DA0E7B-111F-44BC-9DA7-1BD23D608935","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 18 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":127,"x":1040.8207,"y":195},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"22B2633F-FB43-4ED1-BEC6-80FBA11FFBD2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"62EFDC80-C9A7-44A1-9D8E-5CC21071B5B8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":100,"width":127,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EBC8ED8C-8ED9-446F-A77E-88AA980BA73C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"76C197D7-E1CB-44BE-BC6D-046615625172","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.99999999999999,"width":88.99999999999999,"x":19,"y":17},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3FB5F9ED-5C0A-4881-90F3-1F2AF0ABDD5D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"2BB47923-A239-4BCE-A464-15BEB15572AF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":9.25925925925926,"width":67.21161825726142,"x":11.07883817427387,"y":11.11111111111109},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9A6FF0B2-D324-42DB-82A0-007193952F8D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"E6FEB9CB-454D-41ED-A8FE-5B458474BBAE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38.14814814814815,"width":13.29460580912864,"x":64.99585062240664,"y":11.11111111111109},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3FFBC5BD-0E5C-4E53-A14F-D273A470E26F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"DB0537B8-DFAE-4746-B98D-18BFCEFB1FAB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.88888888888889,"width":53.91701244813278,"x":11.07883817427387,"y":20.37037037037032},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9983387F-2497-4B83-B535-2187643DD2F3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"D79B1490-A6DB-454C-8535-B81FB44DB2EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":22.22222222222222,"width":22.15767634854772,"x":0,"y":9.259259259259238},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"74DCD250-FDA1-480A-AAB8-4F910AF7774D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"8CAE55B0-E0EB-4954-A7B2-A31B2D4D5BF4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":22.22222222222222,"width":22.15767634854772,"x":53.91701244813277,"y":37.77777777777783},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1B097197-A8C0-46B3-AD19-88B3BBE32DA2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"5ECCDBCE-E490-4972-96B9-5190B7D63E29","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":22.22222222222222,"width":22.15767634854772,"x":66.84232365145226,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"376135F1-F8AE-4CC2-B0C2-FDC567097BAE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]},{"_class":"shapePath","do_objectID":"2DC5AC45-5B2C-4313-883E-E4DB78E2E370","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":82,"x":253.8207000000001,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B06F0ACB-4E6E-4B89-A685-4A867E97F216","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0060975609756097615, 0.50000000000000022}","curveMode":1,"curveTo":"{0.0060975609756097615, 0.50000000000000022}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0060975609756097615, 0.50000000000000022}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0060975609756097615, 0.50000000000000022}","curveMode":1,"curveTo":"{0.0060975609756097615, 0.50000000000000022}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99390243902439035, 0.5}"}]},{"_class":"shapePath","do_objectID":"03B78C9E-664C-4BC5-A3F3-E7D2A38CA845","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":82,"x":447.8207000000001,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8F65E682-EA29-43EB-81DA-6A3DCCE9D6B5","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0060975609756097615, 0.50000000000000022}","curveMode":1,"curveTo":"{0.0060975609756097615, 0.50000000000000022}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0060975609756097615, 0.50000000000000022}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0060975609756097615, 0.50000000000000022}","curveMode":1,"curveTo":"{0.0060975609756097615, 0.50000000000000022}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99390243902439035, 0.5}"}]},{"_class":"shapePath","do_objectID":"AE29B6BD-B56F-4ABE-978D-9185FE84C706","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":82,"x":725.8207000000001,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"833B2FB5-919B-4AB3-A154-15BCF17FE74B","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0060975609756097615, 0.50000000000000022}","curveMode":1,"curveTo":"{0.0060975609756097615, 0.50000000000000022}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0060975609756097615, 0.50000000000000022}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0060975609756097615, 0.50000000000000022}","curveMode":1,"curveTo":"{0.0060975609756097615, 0.50000000000000022}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99390243902439035, 0.5}"}]},{"_class":"shapePath","do_objectID":"87008878-1B1B-4F17-9732-1879DDC42665","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":82,"x":931.8207000000001,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9AD08C61-EF70-4323-BBD4-DD4B21A6207E","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0060975609756097615, 0.50000000000000022}","curveMode":1,"curveTo":"{0.0060975609756097615, 0.50000000000000022}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0060975609756097615, 0.50000000000000022}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0060975609756097615, 0.50000000000000022}","curveMode":1,"curveTo":"{0.0060975609756097615, 0.50000000000000022}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99390243902439035, 0.5}"}]},{"_class":"shapePath","do_objectID":"7ECD9622-B6D7-48E1-9D3E-AAF9CE70604D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":82,"x":1207.8207,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"25C5566C-0F1C-4C51-A800-F10DE9CF9523","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0060975609756097615, 0.50000000000000022}","curveMode":1,"curveTo":"{0.0060975609756097615, 0.50000000000000022}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0060975609756097615, 0.50000000000000022}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0060975609756097615, 0.50000000000000022}","curveMode":1,"curveTo":"{0.0060975609756097615, 0.50000000000000022}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99390243902439035, 0.5}"}]},{"_class":"shapePath","do_objectID":"3FEED4D0-C5D4-48E6-B212-096185A709DB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":82,"x":1404.8207,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7F64308-288F-4142-8BD6-09DA0EF8E44D","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0060975609756097615, 0.50000000000000022}","curveMode":1,"curveTo":"{0.0060975609756097615, 0.50000000000000022}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0060975609756097615, 0.50000000000000022}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0060975609756097615, 0.50000000000000022}","curveMode":1,"curveTo":"{0.0060975609756097615, 0.50000000000000022}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99390243902439035, 0.5}"}]},{"_class":"text","do_objectID":"D298CDBC-93D7-44F2-B7CF-31C95F6DBE20","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Embedding","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":98,"width":218,"x":283.0000000000001,"y":371},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0937AF22-9EE7-42B5-9A2A-1C7BB9CCFDEC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":44}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.02624285714285714},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Embedding\n","attributes":[{"_class":"stringAttribute","location":0,"length":10,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":44}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.02624285714285714}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 9}, {218, 40}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"BA14A8DE-3E4C-46F2-887C-9FC18E13C791","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Masked Input Fact Ba","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":98,"width":244,"x":1.13686837721616e-13,"y":371},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B2E860D4-D26C-4C2A-9134-1FDD50FFFCC8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":44}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.02624285714285714},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Masked Input\nFact Base","attributes":[{"_class":"stringAttribute","location":0,"length":22,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":44}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.02624285714285714}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {244, 81}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"74F942EC-9D56-4775-8A97-B95C316C92C3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Latent Synthesizer I","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":147,"width":206,"x":1001,"y":371},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A754ABB-E260-45AB-BFB5-B2B3CFEF9887","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":44}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.02624285714285714},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Latent \nSynthesizer\nInput","attributes":[{"_class":"stringAttribute","location":0,"length":25,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":44}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.02624285714285714}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 9}, {204, 138}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"DE6F6696-E8D3-4119-8F73-38DA5CAE7C6E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Latent Synthesizer O","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":196,"width":206,"x":1482,"y":371},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4A71868C-E617-46F1-BE9D-05A334608C42","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":44}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.02624285714285714},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Latent\nSynthesizer\nOutput\n","attributes":[{"_class":"stringAttribute","location":0,"length":26,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":44}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.02624285714285714}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 9}, {204, 138}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"38BE6327-7FCE-45A8-B255-8F3DE16C3067","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Encoder GNN","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":98,"width":174,"x":777.0000000000001,"y":371},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DBE83298-4C2F-4C87-AE2B-A1DEF29C43E2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":44}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.02624285714285714},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Encoder\nGNN","attributes":[{"_class":"stringAttribute","location":0,"length":11,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":44}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.02624285714285714}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{8, 9}, {159, 80}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"83AD11D9-E867-4869-A47F-EA815F39A07E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Processor GNN","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":98,"width":236,"x":1228,"y":371},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6D459B38-DBEB-4299-B87F-A53E1134EEBE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":44}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.02624285714285714},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Processor\nGNN","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":44}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.02624285714285714}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{28, 9}, {182, 80}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"4E857BA4-F55C-49EE-B474-65AE67519226","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Argument Decoders","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":98,"width":194,"x":1729,"y":461},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E1C3891F-CC4A-4FB5-9569-AB2121A670C6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":44}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.02624285714285714},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Argument\nDecoders","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":44}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.02624285714285714}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 9}, {193, 80}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"7301132E-F4CB-4D73-A305-91AB6A6674AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 33","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":190,"width":52,"x":362.8207000000001,"y":145},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0522DE1C-CDD7-4EDA-88D0-3B3F5616540D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"9213BF2B-2027-47FD-83BD-72254D9C0F04","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 31","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":190,"width":52,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"9A3D271C-FE0C-46A4-B25D-42A67EC235D5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99065302713987491, 0}","curveMode":4,"curveTo":"{0.97912317327766174, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.97912317327766174, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.12345679012345678}","curveMode":4,"curveTo":"{1, 0.055271604938269901}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.12345679012345678}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.94472839506172734}","curveMode":4,"curveTo":"{1, 0.87654320987654322}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.87654320987654322}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97912317327766174, 1}","curveMode":4,"curveTo":"{0.99065302713987491, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.97912317327766174, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0093469728601253427, 1}","curveMode":4,"curveTo":"{0.020876826722338204, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.020876826722338204, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.87654320987654322}","curveMode":4,"curveTo":"{0, 0.94472839506172734}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.87654320987654322}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.055271604938269901}","curveMode":4,"curveTo":"{0, 0.12345679012345678}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.12345679012345678}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.020876826722338204, 0}","curveMode":4,"curveTo":"{0.0093469728601253427, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.020876826722338204, 0}"}]}]},{"_class":"rectangle","do_objectID":"5058C9F0-6807-4F21-9553-A5B39E37F7BA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":210,"width":52.00000000000006,"x":837.8207000000002,"y":146.8589743589743},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8362AF48-178C-40F0-AA8A-C0D382E6C131","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":0.6775630433140976,"red":0.5887867997332317},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"5AAA340E-83BF-4693-9662-C23233F4CE9C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":210,"width":52.00000000000006,"x":361.8207000000001,"y":146.8589743589743},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90EF678A-215B-4C79-9F34-D48C5A25E073","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":0.6775630433140976,"red":0.5887867997332317},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"4EE9C003-8AAB-4402-A3A2-2F0A54039A8A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"GAT","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":58,"x":834.8207000000001,"y":228},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EC93CF7B-32AF-4908-AEBC-3C8E29A1D6F0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.0167},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"GAT","attributes":[{"_class":"stringAttribute","location":0,"length":3,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.0167}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 7}, {56, 22}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"3DE3B5B7-69A7-48C5-90AC-495C678D6C11","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":208,"width":52,"x":1319.8207,"y":140.8589743589744},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6F5E8128-D61F-456E-A612-F1C103FD32EC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"8BABA4A2-F8B5-4588-8818-5E7703686864","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":208,"width":52,"x":1.13686837721616e-13,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6D75E930-95CD-47AD-BA8B-D069B7D53205","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":0.6775630433140976,"red":0.5887867997332317},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"5279FEC1-1542-471F-A253-A75A42864B7D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"GAT","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":58,"x":-2.999999999999773,"y":87.14102564102569},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"480B67E5-46D2-4F2D-BB63-440E85511166","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.0167},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"GAT","attributes":[{"_class":"stringAttribute","location":0,"length":3,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.0167}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 7}, {56, 22}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"B14B3FD7-F4DE-4232-9539-27D220CB35DA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":369,"width":104,"x":1773.8207,"y":55},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3D6B30F0-82B8-41D9-86BA-60955F339981","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"D727DDB1-C9B0-4B45-93DE-69684CE36B0E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":120,"width":104,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7482195D-5E78-4C42-BBD7-B079DEE34D02","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.947019867549669,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.7947019867549668}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":0.6784313725490196,"red":0.5882352941176471,"swatchID":"CEDDE174-421F-4D46-984E-BBA91323E86A"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"F61652A4-0920-47B6-9EED-2D4C2679036D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":120,"width":104,"x":0,"y":249},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FE381D6C-9C51-44F9-B20A-6ED7EC2EDB7D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.947019867549669,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.7947019867549668}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":0.6784313725490196,"red":0.5882352941176471,"swatchID":"CEDDE174-421F-4D46-984E-BBA91323E86A"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"2EC8AA17-24E1-40F1-B0EC-F9648FA1734C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"DEC","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":29,"width":56,"x":24,"y":45},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"63CA8A59-5481-4CCC-958F-89266C06C5CF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.947019867549669,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":26.251656}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.01565723728335755},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"DEC","attributes":[{"_class":"stringAttribute","location":0,"length":3,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":26.251656}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.01565723728335755}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {55, 19}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"07F36DA1-D76F-4B55-B7F7-C515631EA1F1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"DEC Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":29,"width":56,"x":24,"y":295},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A380E610-C716-47F9-B43A-9DDF50BAE153","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.947019867549669,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":26.251656}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.01565723728335755},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"DEC","attributes":[{"_class":"stringAttribute","location":0,"length":3,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":26.251656}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.01565723728335755}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {55, 19}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"rectangle","do_objectID":"B53EB242-5518-4C31-AD02-1A7F485444E2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":202,"width":175,"x":34.8207000000001,"y":135},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ECEB9005-A478-40DE-B794-EAD49A0D6796","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9392341945482336,"green":0.9392341945482336,"red":0.9392341945482336},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":4}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"C1F32797-EE3D-47B9-A669-A0A1621D8EDE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"router(c5) router(c3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":189,"width":92,"x":46.3207000000001,"y":145},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"068331F3-3DC6-4B01-8226-C82781F65D3B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.5596124558221727},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":8}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.004771428571428571},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"router(c5)\nrouter(c3)\nrouter(c1)\nrouter(c0)\nnetwork(c6)\nnetwork(c7)\n\nexternal(c8)\nexternal(c9)\nexternal(c10)\nexternal(c11)\nexternal(c12)\nexternal(c13)\n\nroute_reflector(c2)\nroute_reflector(c4)\n\nconnected(c2,c4,?)\nconnected(c2,c5,?)\nconnected(c2,c3,?)\n","attributes":[{"_class":"stringAttribute","location":0,"length":250,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":8}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.004771428571428571}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 1}, {90, 179}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"bitmap","do_objectID":"D58F734B-5AB2-4487-86F2-4180A48F0906","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Image 73","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73,"width":76,"x":121.8207000000001,"y":151},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"374E162C-227B-49FB-A453-47DA487244BB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/717b9db86eb920e504ff2f55332e5d01f996fde5.png"},"intendedDPI":72},{"_class":"shapePath","do_objectID":"BD6CEA8B-0728-4087-B881-99CF376DFA50","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":107.9710213769991,"width":250,"x":1335,"y":61.02897862300097},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4861043B-D53A-4E96-928B-3FCA2B8AB217","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.99999999999999956}","curveMode":1,"curveTo":"{1, 0.99999999999999956}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.99999999999999956}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{9.0949470177292826e-16, 0.69436243559487132}","curveMode":1,"curveTo":"{9.0949470177292826e-16, 0.69436243559487132}","hasCurveFrom":false,"hasCurveTo":false,"point":"{9.0949470177292826e-16, 0.69436243559487132}"}]},{"_class":"text","do_objectID":"DC0716E9-F2D9-4DC6-8A18-89919021D128","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4x","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":49,"width":45,"x":1423.3207,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4F1EEB47-772E-4E62-84BC-920AED1417DD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":44}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.02624285714285714},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4x","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":44}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0.02624285714285714,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 9}, {43, 30}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"AB2BE416-0041-461E-81C9-4533171765C7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"...","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":88,"width":61,"x":1816.3207,"y":201},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"282FA066-571F-421B-B0F4-FCD65D6422DC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.7056296528249547,"green":0.7056296528249547,"red":0.7056296528249547},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":73}},"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.04353928571428566},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"...","attributes":[{"_class":"stringAttribute","location":0,"length":3,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":73}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.7056296528249547,"green":0.7056296528249547,"red":0.7056296528249547},"kerning":0.04353928571428566,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{4, 60}, {53, 11}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"53F2E126-E0B1-46AE-8ED8-E8CA8359A2D0","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":129.5,"width":65.93681243618632,"x":1696.484586535793,"y":115},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B24C0F54-70A5-46DC-AAEC-68B53E4DFF58","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1.0000000000000004}","curveMode":1,"curveTo":"{0, 1.0000000000000004}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000004}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35033756386681958, 0.99213499213499201}","curveMode":1,"curveTo":"{0.35033756386681958, 0.99213499213499201}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.35033756386681958, 0.99213499213499201}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35033756386681958, 0}","curveMode":1,"curveTo":"{0.35033756386681958, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.35033756386681958, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999944, 0.00011188657529404192}","curveMode":1,"curveTo":"{0.99999999999999944, 0.00011188657529404192}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999944, 0.00011188657529404192}"}]},{"_class":"shapePath","do_objectID":"6CFE62BF-DB83-4858-908E-9FB4FA3CF2A0","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":120.5185185185185,"width":58.93698804842253,"x":1696.484586535793,"y":243.4814814814815},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B1AAA26B-C7E6-484B-9953-9930D5DD972B","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, -6.7456556257263914e-16}","curveMode":1,"curveTo":"{0, -6.7456556257263914e-16}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, -6.7456556257263914e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39194643301176713, 0}","curveMode":1,"curveTo":"{0.39194643301176713, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.39194643301176713, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39194643301176768, 1.0000000000000002}","curveMode":1,"curveTo":"{0.39194643301176768, 1.0000000000000002}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.39194643301176768, 1.0000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"}]},{"_class":"shapePath","do_objectID":"963283AA-E716-40F5-89C9-4E140150793A","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":35.83684581038574,"x":1719.58472877383,"y":242.9814814814815},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5ACEB370-CF8D-4C36-B3BE-969E996A3726","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.49999999999994316}","curveMode":1,"curveTo":"{0, 0.49999999999994316}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.49999999999994316}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999978, 0.5}","curveMode":1,"curveTo":"{0.99999999999999978, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999978, 0.5}"}]},{"_class":"shapePath","do_objectID":"0684A4A4-033A-4FB8-98F9-E0E0BE164C37","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 3 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":70,"x":1895.58472877383,"y":111.9814814814815},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8177B7D8-A232-48CE-8DD8-A6A02442CA8E","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.24999999999997158}","curveMode":1,"curveTo":"{0, 0.24999999999997158}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.24999999999997158}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.51195494014836784, 0.25}","curveMode":1,"curveTo":"{0.51195494014836784, 0.25}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99622816037385675, 0.25925925925923821}"}]}]},{"_class":"group","do_objectID":"525617C1-C4FA-42FF-AC57-85B647C2950E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 84","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":287,"x":704,"y":992},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"140DB09A-473A-4F73-A0FA-D1877CFA86AF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"F552AD54-70BD-44AC-B8E4-EBD046697858","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 83","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":287,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"FA37D256-363E-4021-B85F-77EBE3A8CE0F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.076655052264808357, 0}","curveMode":4,"curveTo":"{0.034319512195122095, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.076655052264808357, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96568048780487814, 0}","curveMode":4,"curveTo":"{0.9233449477351916, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.9233449477351916, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.77613636363636573}","curveMode":2,"curveTo":"{1, 0.22386363636363429}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9233449477351916, 1}","curveMode":4,"curveTo":"{0.96568048780487814, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.9233449477351916, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.034319512195122095, 1}","curveMode":4,"curveTo":"{0.076655052264808357, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.076655052264808357, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.22386363636363429}","curveMode":2,"curveTo":"{0, 0.77613636363636573}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"shapePath","do_objectID":"1A0E9402-2BAC-493A-8DFA-89AA5CE1BB6A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 82","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":289,"x":-1,"y":-1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"08612FAE-3416-459E-9AAE-67797914D8EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}]},{"_class":"text","do_objectID":"5559A648-09F0-4863-AADF-5840EE758521","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fact Base as Graph","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":31,"width":218,"x":722.7137695,"y":997},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"49B0FC1A-9D51-42D4-9E5F-2C13A5711C42","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":26}},"kerning":0.0165,"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Fact Base as Graph","attributes":[{"_class":"stringAttribute","location":0,"length":18,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":26}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0.0165}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {217, 24}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"group","do_objectID":"73FDF94B-F6D0-4FBA-A19A-4986FBA3FAD0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 87","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":40.66234186983183,"width":23.98181770621113,"x":835.3610822937889,"y":806.0003096651888},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"979731A2-6D1C-4880-82AD-05B1D8C7B98B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"EF2B9812-4DA7-4AB3-B47D-D519A12598E4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 86","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":40.66234186983183,"width":23.98181770621113,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"38E75B8F-AA5C-4C2D-A53F-2805C0C0E192","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.57429832362724398, 0.0010744667621697406}","curveMode":2,"curveTo":"{0.4843468434506063, -0.0010651050381582686}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.53036920979167612, 4.1570030978836633e-05}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.61037148582861989, 0.047481041327914864}","curveMode":4,"curveTo":"{0.60892455630788322, 0.021978329179173507}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.61037148582861989, 0.047481041327914864}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.61035063670007961, 0.051145365445715692}","curveMode":1,"curveTo":"{0.61035063670007961, 0.051145365445715692}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.61035063670007961, 0.051145365445715692}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.58573198571904339, 0.41219195855628499}","curveMode":1,"curveTo":"{0.58573198571904339, 0.41219195855628499}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.58573198571904339, 0.41219195855628499}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97375511699278294, 0.42138965801976574}","curveMode":4,"curveTo":"{0.94274829302683194, 0.42065187464034287}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.94274829302683194, 0.42065187464034287}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99995830174291933, 0.45385212671440012}","curveMode":4,"curveTo":"{0.99828203180823394, 0.4359485833737205}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.99995830174291933, 0.45385212671440012}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99962888551197593, 0.46270552726748576}","curveMode":4,"curveTo":"{1, 0.45724593025975208}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.45724593025975208}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99263191797366479, 0.47283775234489772}","curveMode":4,"curveTo":"{0.99710614095853134, 0.46804216037864627}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.99263191797366479, 0.47283775234489772}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99263191797366479, 0.47283775234489772}","curveMode":1,"curveTo":"{0.99263191797366479, 0.47283775234489772}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99263191797366479, 0.47283775234489772}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50100946698045123, 0.99880352353594648}","curveMode":4,"curveTo":"{0.51692569170853619, 0.98178532025057652}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.51692569170853619, 0.98178532025057652}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.42451401436407488, 0.99194213810730758}","curveMode":3,"curveTo":"{0.4646986247137076, 1.0050009039231032}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.43582675151033928, 0.99563105500442195}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41022402166217559, 0.97925226398122078}","curveMode":4,"curveTo":"{0.41553220978868005, 0.98621202052711376}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.41022402166217559, 0.97925226398122078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41022402166217559, 0.97925226398122078}","curveMode":1,"curveTo":"{0.41022402166217559, 0.97925226398122078}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.41022402166217559, 0.97925226398122078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.0082596864097395483, 0.43171862533169714}","curveMode":4,"curveTo":"{0.0052880773161069561, 0.44945001921717642}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.0052880773161069561, 0.44945001921717642}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.043629624702726716, 0.40063335227864882}","curveMode":3,"curveTo":"{0.0051212842877793692, 0.41086394847332047}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.035177387992264525, 0.40287129519623655}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.062106122415625208, 0.39979719778197176}","curveMode":4,"curveTo":"{0.052849109343489166, 0.39957586276814433}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.062106122415625208, 0.39979719778197176}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.062106122415625208, 0.39979719778197176}","curveMode":1,"curveTo":"{0.062106122415625208, 0.39979719778197176}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.062106122415625208, 0.39979719778197176}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41910575042058046, 0.40823252108671054}","curveMode":1,"curveTo":"{0.41910575042058046, 0.40823252108671054}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.41910575042058046, 0.40823252108671054}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.44554244541037741, 0.02006009239267292}","curveMode":4,"curveTo":"{0.44369104279595017, 0.047210520755460367}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.44369104279595017, 0.047210520755460367}"}]},{"_class":"shapePath","do_objectID":"FEC46A9A-96AC-452B-A0E7-8677145650D2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 85","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42.90900000000011,"width":26.17989999999998,"x":-1.198082293788843,"y":-1.043309665188872},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EF64C165-95A2-4029-A7EB-C464093E3D89","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}]},{"_class":"group","do_objectID":"A345A352-7C2A-45CB-A202-4FCBE9FD8317","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 90","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":40.66315393034756,"width":23.99803603242435,"x":834.216594371311,"y":945.99981992321},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6518E264-69F1-4637-8935-2B8D33150FF5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"21490E64-7285-45AD-9276-918847391CA0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 89","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":40.66315393034756,"width":23.99803603242435,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"10F29567-761A-44E6-81A1-975D9B751B45","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.53383141901195241, -0.00033986353428939163}","curveMode":2,"curveTo":"{0.44387405762274401, 0.00037331282309967944}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.48989865724030074, 4.4285003153139481e-06}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.57403470892686059, 0.044860762151276629}","curveMode":4,"curveTo":"{0.57027606801649144, 0.019432336167122585}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.57403470892686059, 0.044860762151276629}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.57434723450144998, 0.048525013090962986}","curveMode":1,"curveTo":"{0.57434723450144998, 0.048525013090962986}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.57434723450144998, 0.048525013090962986}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.58252290353265257, 0.40917091933620481}","curveMode":1,"curveTo":"{0.58252290353265257, 0.40917091933620481}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.58252290353265257, 0.40917091933620481}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97055048993257687, 0.40609688331297566}","curveMode":4,"curveTo":"{0.93954378592585608, 0.40634280619483376}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.93954378592585608, 0.40634280619483376}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99964453742282033, 0.43769797363177326}","curveMode":4,"curveTo":"{0.99634843436284282, 0.41986856469704087}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.99964453742282033, 0.43769797363177326}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0001195762961923, 0.44655119737867072}","curveMode":4,"curveTo":"{0.99999456606636028, 0.44109170940141623}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.99999456606636028, 0.44109170940141623}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99405658014919995, 0.45687995841672241}","curveMode":4,"curveTo":"{0.99808607655754777, 0.45196150077955466}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.99405658014919995, 0.45687995841672241}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99405658014919995, 0.45687995841672241}","curveMode":1,"curveTo":"{0.99405658014919995, 0.45687995841672241}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99405658014919995, 0.45687995841672241}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5511745048977168, 0.9976151910468225}","curveMode":4,"curveTo":"{0.56551317825978287, 0.98010548185850954}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.56551317825978287, 0.98010548185850954}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.4742182074113403, 0.9931639868851857}","curveMode":3,"curveTo":"{0.5155049193181539, 1.0049436929262008}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.48583999177832737, 0.996483945790273}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.45880444607269377, 0.98094161965682491}","curveMode":4,"curveTo":"{0.4647340979745338, 0.98770449890793122}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.45880444607269377, 0.98094161965682491}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.45880444607269377, 0.98094161965682491}","curveMode":1,"curveTo":"{0.45880444607269377, 0.98094161965682491}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.45880444607269377, 0.98094161965682491}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.0084546239965998943, 0.44741192746517688}","curveMode":4,"curveTo":"{0.0066716138134274728, 0.46467571377163169}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.0066716138134274728, 0.46467571377163169}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.040503549014418855, 0.41472877646620587}","curveMode":3,"curveTo":"{0.0030088140792647843, 0.42616419047261628}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.032277875891280616, 0.41723718986115743}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.058867551777167924, 0.41330242375142773}","curveMode":4,"curveTo":"{0.049608460754059891, 0.41337620061598351}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.058867551777167924, 0.41330242375142773}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.058867551777167924, 0.41330242375142773}","curveMode":1,"curveTo":"{0.058867551777167924, 0.41330242375142773}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.058867551777167924, 0.41330242375142773}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41588426716270654, 0.41047431061005668}","curveMode":1,"curveTo":"{0.41588426716270654, 0.41047431061005668}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.41588426716270654, 0.41047431061005668}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.4070668789516847, 0.02267851820765408}","curveMode":4,"curveTo":"{0.4076835960855385, 0.049852996653000123}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.4076835960855385, 0.049852996653000123}"}]},{"_class":"shapePath","do_objectID":"FB565035-E128-4F9F-A477-560E3D62A5B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 88","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42.87800000000016,"width":26.2038,"x":-1.202894371311004,"y":-1.013819923210121},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"22D14135-1A87-42E5-B69D-753E48422FDF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}]},{"_class":"group","do_objectID":"C07F67DB-6B45-45C3-A798-CD30AC70A98F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 93","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":40.66320159037741,"width":23.9954551136525,"x":834.9286448863476,"y":1040.999594980326},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A705C090-8D98-46FB-918F-DFEC7B9C19F4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"1F5ED12C-C0C1-42C1-AF73-70929EEE02C6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 92","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":40.66320159037741,"width":23.9954551136525,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"F36759D2-D77F-4FD6-92A7-39CC553E04AA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5590915050416948, 0.00055099005483127375}","curveMode":2,"curveTo":"{0.46913697032766472, -0.00053106935709366541}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.51516235283319156, 9.9603488688041282e-06}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.59671529653571032, 0.046513922802419554}","curveMode":4,"curveTo":"{0.59440235853402701, 0.021036342103382358}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.59671529653571032, 0.046513922802419554}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.59681948293218001, 0.050178169447355328}","curveMode":1,"curveTo":"{0.59681948293218001, 0.050178169447355328}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.59681948293218001, 0.050178169447355328}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5845004834133195, 0.41087283750986059}","curveMode":1,"curveTo":"{0.5845004834133195, 0.41087283750986059}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5845004834133195, 0.41087283750986059}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97255730316924294, 0.41549618226991974}","curveMode":4,"curveTo":"{0.94155143157913834, 0.41512729837948725}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.94155143157913834, 0.41512729837948725}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99984580413321733, 0.44763826525605893}","curveMode":4,"curveTo":"{0.99756203832254842, 0.42975969269988007}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.99984580413321733, 0.44763826525605893}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99981663194220771, 0.45649147862637779}","curveMode":4,"curveTo":"{1, 0.45103199704801344}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.45103199704801344}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99316953984728717, 0.46669726626161395}","curveMode":4,"curveTo":"{0.9974745217495149, 0.46185259116729638}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.99316953984728717, 0.46669726626161395}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99316953984728717, 0.46669726626161395}","curveMode":1,"curveTo":"{0.99316953984728717, 0.46669726626161395}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99316953984728717, 0.46669726626161395}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.51981323357170506, 0.99838191366812989}","curveMode":4,"curveTo":"{0.5351369687648253, 0.98116733211472618}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.5351369687648253, 0.98116733211472618}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.4431445481358004, 0.9924059946431617}","curveMode":3,"curveTo":"{0.4837397356571988, 1.004997231436509}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.45457171210086539, 0.9959472799912904}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.42842926149808097, 0.97988853462790426}","curveMode":4,"curveTo":"{0.4339719777903947, 0.98677436724926471}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.42842926149808097, 0.97988853462790426}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.42842926149808097, 0.97988853462790426}","curveMode":1,"curveTo":"{0.42842926149808097, 0.97988853462790426}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.42842926149808097, 0.97988853462790426}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.0083534521599262796, 0.43743247762082832}","curveMode":4,"curveTo":"{0.0057867255692692571, 0.45499135080529746}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.0057867255692692571, 0.45499135080529746}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.042439499848161984, 0.40573305530320591}","curveMode":3,"curveTo":"{0.004311446195224786, 0.41643068812567618}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.034071248483522908, 0.40806931994259693}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.060876324567869504, 0.40467558815063681}","curveMode":4,"curveTo":"{0.051616237649425516, 0.40457721911319111}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.060876324567869504, 0.40467558815063681}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.060876324567869504, 0.40467558815063681}","curveMode":1,"curveTo":"{0.060876324567869504, 0.40467558815063681}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.060876324567869504, 0.40467558815063681}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41788559817510046, 0.40890545676090206}","curveMode":1,"curveTo":"{0.41788559817510046, 0.40890545676090206}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.41788559817510046, 0.40890545676090206}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.43107976342432974, 0.021036342103382358}","curveMode":4,"curveTo":"{0.43015458822365737, 0.048210788698396824}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.43015458822365737, 0.048210788698396824}"}]},{"_class":"shapePath","do_objectID":"D08288F3-BD89-4E34-97FB-6B6530005B52","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 91","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42.88799999999992,"width":26.19590000000005,"x":-1.200444886347555,"y":-1.021594980325972},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"67C929FF-8615-45DD-BA53-5DB54939C79B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}]},{"_class":"group","do_objectID":"85183205-2026-4BFC-A7FE-49E3FFD8362E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 96","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":40.66275451811578,"width":23.99795672178948,"x":835.2853432782106,"y":1240.000016700072},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DF62D1D8-9D7A-4B68-BF7D-53F1E6BCB1E5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"909EDB09-7750-47B8-B027-9523B176E230","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 95","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":40.66275451811578,"width":23.99795672178948,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"048D1069-4F74-4ED9-9E82-CDAD11720799","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.55403703223271661, 0.00035126247833655908}","curveMode":2,"curveTo":"{0.46407937354422518, -0.00035946163129418782}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.51010412526806925, 4.5078089325674503e-06}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.59217361238451982, 0.046172063899202594}","curveMode":4,"curveTo":"{0.58957339101053219, 0.020699121589341795}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.59217361238451982, 0.046172063899202594}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.59231945813466458, 0.049843728590130608}","curveMode":1,"curveTo":"{0.59231945813466458, 0.049843728590130608}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.59231945813466458, 0.049843728590130608}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.58411875995516649, 0.4104735032766183}","curveMode":1,"curveTo":"{0.58411875995516649, 0.4104735032766183}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.58411875995516649, 0.4104735032766183}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97215596278689165, 0.41355494725366371}","curveMode":4,"curveTo":"{0.94114915630638907, 0.41330902195621405}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.94114915630638907, 0.41330902195621405}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99980414999266154, 0.44559409500543823}","curveMode":4,"curveTo":"{0.99732060521879262, 0.42771778513380476}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.99980414999266154, 0.44559409500543823}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99987498935701813, 0.45444986496660894}","curveMode":4,"curveTo":"{1, 0.44898540485727101}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.44898540485727101}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99334526677202317, 0.46468035734052343}","curveMode":4,"curveTo":"{0.99759979565478252, 0.45982333271588804}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.99334526677202317, 0.46468035734052343}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99334526677202317, 0.46468035734052343}","curveMode":1,"curveTo":"{0.99334526677202317, 0.46468035734052343}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99334526677202317, 0.46468035734052343}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.52608048544093078, 0.99822512716998701}","curveMode":4,"curveTo":"{0.54121094026295924, 0.98095133427710557}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.54121094026295924, 0.98095133427710557}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.44935728682259535, 0.99256392682268824}","curveMode":3,"curveTo":"{0.49008992132695439, 1.0049905321028327}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.46082076278387513, 0.99606098455242598}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.43450185541512509, 0.9801078105068517}","curveMode":4,"curveTo":"{0.44011900030636691, 0.98696666705272995}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.43450185541512509, 0.9801078105068517}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.43450185541512509, 0.9801078105068517}","curveMode":1,"curveTo":"{0.43450185541512509, 0.9801078105068517}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.43450185541512509, 0.9801078105068517}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.008377516491979051, 0.43936726647400687}","curveMode":4,"curveTo":"{0.0059570372364101867, 0.45687468839946299}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.0059570372364101867, 0.45687468839946299}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.042047609864769235, 0.40747567390070161}","curveMode":3,"curveTo":"{0.0040443743988159931, 0.41831606101229529}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.033709399977994367, 0.4098537715270435}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.060470011618605539, 0.40634933603838141}","curveMode":4,"curveTo":"{0.051206722973782599, 0.40627555844914537}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.060470011618605539, 0.40634933603838141}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.060470011618605539, 0.40634933603838141}","curveMode":1,"curveTo":"{0.060470011618605539, 0.40634933603838141}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.060470011618605539, 0.40634933603838141}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41747957286266524, 0.40917009920013386}","curveMode":1,"curveTo":"{0.41747957286266524, 0.40917009920013386}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.41747957286266524, 0.40917009920013386}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.42627198808560091, 0.021363119892457608}","curveMode":4,"curveTo":"{0.42565526891356886, 0.048525568995797311}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.42565526891356886, 0.048525568995797311}"}]},{"_class":"shapePath","do_objectID":"75B1EC15-9476-4E72-B9F4-AB30766BB2D2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 94","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42.88030000000003,"width":26.19900000000007,"x":-1.201043278210591,"y":-1.014616700071997},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"89F9714E-A396-46E0-9B65-AAB22EEA12D4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}]},{"_class":"group","do_objectID":"86E9B05A-3211-48C0-870A-5158DE9206C4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 99","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":40.66275451811578,"width":23.99795672178948,"x":835.2853432782106,"y":1335.000016700072},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3A3F12CF-ED24-4140-8099-88485CFB1E48","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"7116A0D7-8693-4B07-A0C5-5EA33C393047","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 98","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":40.66275451811578,"width":23.99795672178948,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"B3B788D0-5CB9-4613-9768-9B722D5AFAB5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.55403703223271661, 0.00035126247833655908}","curveMode":2,"curveTo":"{0.46407937354422518, -0.00035946163129418782}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.51010412526806925, 4.5078089325674503e-06}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.59217361238451982, 0.046172063899202594}","curveMode":4,"curveTo":"{0.58957339101053219, 0.020699121589341795}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.59217361238451982, 0.046172063899202594}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.59231945813466458, 0.049843728590130608}","curveMode":1,"curveTo":"{0.59231945813466458, 0.049843728590130608}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.59231945813466458, 0.049843728590130608}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.58411875995516649, 0.4104735032766183}","curveMode":1,"curveTo":"{0.58411875995516649, 0.4104735032766183}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.58411875995516649, 0.4104735032766183}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97215596278689165, 0.41355494725366371}","curveMode":4,"curveTo":"{0.94114915630638907, 0.41330902195621405}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.94114915630638907, 0.41330902195621405}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99980414999266154, 0.44559409500543823}","curveMode":4,"curveTo":"{0.99732060521879262, 0.42771778513380476}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.99980414999266154, 0.44559409500543823}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99987498935701813, 0.45444986496660894}","curveMode":4,"curveTo":"{1, 0.44898540485727101}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.44898540485727101}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99334526677202317, 0.46468035734052343}","curveMode":4,"curveTo":"{0.99759979565478252, 0.45982333271588804}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.99334526677202317, 0.46468035734052343}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99334526677202317, 0.46468035734052343}","curveMode":1,"curveTo":"{0.99334526677202317, 0.46468035734052343}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99334526677202317, 0.46468035734052343}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.52608048544093078, 0.99822512716998701}","curveMode":4,"curveTo":"{0.54121094026295924, 0.98095133427710557}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.54121094026295924, 0.98095133427710557}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.44935728682259535, 0.99256392682268824}","curveMode":3,"curveTo":"{0.49008992132695439, 1.0049905321028327}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.46082076278387513, 0.99606098455242598}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.43450185541512509, 0.9801078105068517}","curveMode":4,"curveTo":"{0.44011900030636691, 0.98696666705272995}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.43450185541512509, 0.9801078105068517}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.43450185541512509, 0.9801078105068517}","curveMode":1,"curveTo":"{0.43450185541512509, 0.9801078105068517}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.43450185541512509, 0.9801078105068517}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.008377516491979051, 0.43936726647400687}","curveMode":4,"curveTo":"{0.0059570372364101867, 0.45687468839946299}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.0059570372364101867, 0.45687468839946299}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.042047609864769235, 0.40747567390070161}","curveMode":3,"curveTo":"{0.0040443743988159931, 0.41831606101229529}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.033709399977994367, 0.4098537715270435}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.060470011618605539, 0.40634933603838141}","curveMode":4,"curveTo":"{0.051206722973782599, 0.4062755584491482}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.060470011618605539, 0.40634933603838141}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.060470011618605539, 0.40634933603838141}","curveMode":1,"curveTo":"{0.060470011618605539, 0.40634933603838141}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.060470011618605539, 0.40634933603838141}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41747957286266524, 0.40917009920013386}","curveMode":1,"curveTo":"{0.41747957286266524, 0.40917009920013386}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.41747957286266524, 0.40917009920013386}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.42627198808560091, 0.021363119892457608}","curveMode":4,"curveTo":"{0.42565526891356886, 0.048525568995800107}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.42565526891356886, 0.048525568995800107}"}]},{"_class":"shapePath","do_objectID":"FB379B9C-ACE9-4B4C-9D27-B3FA922F9C07","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 97","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42.88030000000003,"width":26.19900000000007,"x":-1.201043278210591,"y":-1.014616700071997},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7F629F4E-5784-4BDF-B5DE-3E00205D7682","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}]}],"hasBackgroundColor":false,"includeBackgroundColorInExport":true,"isFlowHome":false,"presetDictionary":{},"resizesContent":false,"backgroundColor":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> figures/pages/CADA8422-4D07-45FA-AE75-76F60DAADAA6.json <==
{"_class":"page","do_objectID":"CADA8422-4D07-45FA-AE75-76F60DAADAA6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6A2E64C4-A666-442C-8D2B-C3DFCA572788","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"A98C8E56-9634-4444-85A5-C840641112F8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"system-overview","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":843.9987708884942,"width":2986,"x":-250,"y":345},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A3B3CB6-630F-46EB-99A0-A4BD13A5EC48","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"A58DF18E-791F-4E7B-BFC4-CDFAE4073513","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":843.9987708884942,"width":590,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"41723CBC-5456-466E-8BC4-224773434BFD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"6A17CC12-4F3A-4D06-8D17-7F09B44CBD8F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":451.3752541595445,"width":590,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3241EEB2-FFDC-401C-AC5D-8ACE5928F193","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"28D7BA2F-9A4E-4469-861F-B815976657C3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":340,"width":280,"x":155,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8EB3FA78-3364-45E7-BF90-BCDF44846A8D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"2F0D68CA-9D4E-4D95-BFF7-36347E613736","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.4709141274238249,"width":203.4942758360059,"x":36.5499427472438,"y":113.9612188365652},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9660C92C-3CAD-4ACB-AD50-B349D2272675","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"06F4905A-C229-478A-BE57-1E192E6464F0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":203.0003576907728,"x":36.5499427472438,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C0CC3D3E-BDF9-4167-9E20-6F1B07BA4936","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"D5FD1E89-CB77-4569-A7DA-B4EBA9E35189","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452330317,"x":36.79690181986035,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F0BE871D-22BC-4F2A-8204-F7BDD7EBC05E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"083D35F6-63C1-4CD4-AF60-049B8EE3AB1C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.70637119113576,"width":0.9878362904660491,"x":36.30298367462731,"y":28.72576177285319},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3A289AF6-A496-472E-B6B1-3D849F98E39E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"F7F295D9-FD71-42F2-9F10-790959C6A136","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":85.7063711911357,"width":0.9878362904660207,"x":239.7972595106333,"y":233.1024930747923},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2357386F-6743-4C40-BED1-D57101FB3F76","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"43CB7200-4293-4B0A-9336-32CF50447666","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.606648199446,"width":0.4939181452329251,"x":239.7972595106333,"y":114.4321329639889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"86EDFF18-42EA-4798-815C-C15A2F5FB5FA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2.94}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"614C4F3F-7A48-4370-8119-78B67828227D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":111.6066481994461,"width":39.01953347340893,"x":240.980466526591,"y":114.196675900277},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9C81353D-5033-4706-971E-4AD5F0BDE0D5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"201666C9-6F21-4FC2-8FF3-CFD5111DBABD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":203.494275836006,"width":43.79501385041559,"x":116.3479853929143,"y":-9.918883070357467},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AC884A69-9EF4-4670-AD8C-BF5D7567F28E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214913, 0.16551566224734221}","curveMode":1,"curveTo":"{0.98903615697270941, -6.3100566438656358e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270941, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119011913, 0.83783632733723856}","curveMode":2,"curveTo":"{-0.0036902158117899935, 0.16216367266278806}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055505458e-05, 0.50000000000001277}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270941, -6.3100566438656358e-17}","curveMode":1,"curveTo":"{0.99816007339702095, 0.83218232891401733}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999967, 1}"}]},{"_class":"shapePath","do_objectID":"9808FF20-E9D1-48DD-860B-68D5F68A9AFC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":225.827336199336,"width":28.3544037957066,"x":117.8386849955116,"y":47.40445711563844},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"36420EA1-937C-4F10-A214-655DE8BAF8CC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5.389999866485596,13.72000026702881],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.429999999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90035812620695954, 0.16551566224734143}","curveMode":1,"curveTo":"{0.88059467471684649, -4.163336342344337e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.88059467471684649, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.042035277169055113, 0.83622408638765189}","curveMode":2,"curveTo":"{-0.038643635947275372, 0.16055143171320319}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.0016958206108909331, 0.49838775905042565}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88059467471684649, -4.163336342344337e-17}","curveMode":1,"curveTo":"{0.97996167639572429, 0.83218232891401622}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999978}"}]},{"_class":"oval","do_objectID":"886CDA8F-A149-479E-BF78-E9B684E7C8D4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029356,"y":85.23545706371196},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2F0FF9CD-2D84-4F00-AB2C-8C5BE852E327","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0E3F5AC0-D568-4A2E-A68E-926AEC45E827","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570639,"width":60.25801371842893,"x":6.420935888029356,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CBD29093-07E5-40B8-9FB5-6696B9F84BB2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"7C86013A-8118-4CC6-B615-BBAA88AD030C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570632,"width":60.25801371842894,"x":209.4212935788023,"y":282.5484764542937},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C69BB4EF-C339-4408-895D-4CFD5E3AC62C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C584D60D-41F9-438E-A71B-B95D9FCF18B0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842893,"x":6.420935888029356,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4CA49793-7273-48AF-AF7A-DC240EAE9D76","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"D70AF02B-896F-44D7-AAA2-7E5530A9471C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570644,"width":60.25801371842894,"x":209.4212935788023,"y":197.3130193905818},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BE130E07-4A59-40A2-BA54-1F443A0ECC83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C17ADFAB-7F51-41E7-84C8-80B8A2FE6BD1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":57.45152354570641,"width":60.25801371842894,"x":209.4212935788023,"y":84.76454293628814},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7B1CF1B-7693-40B6-B000-52C954F5F15E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"868C7C8B-6A59-479B-BD43-D5B310723ED3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.65941613304942,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"77D30B99-3386-4E4E-83F1-3AD6BE8B14B6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {18, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A67641AD-2C2F-4B86-A539-672F811DE6CF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315593,"x":231.6476101142883,"y":100.241506916588},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0461611D-4D6F-4A62-9D24-739F761A2A0A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"B920B057-FACA-4C46-8926-5E3609E5909D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885491,"x":27.16549798781638,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D22AB68-C98B-448E-A8FF-8A3D4691C221","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 18}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"E58C11E6-A920-47BE-9DA8-28D86B5B7BF8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":18.76888951885493,"x":231.6476101142883,"y":211.8481551160341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F41C471A-3153-4811-A77E-7ECA9EE33E44","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {17, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"617D40A4-209F-43CF-A0B0-B3466F695B6F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":17.28713508315584,"x":27.16549798781638,"y":15.00604985287604},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC671E5F-B006-4B98-8B4F-0C1E59CF28C2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {16, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"1C7A4649-2CC9-42EB-A010-14317F4A5F8D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":16.29929879268983,"x":232.6354464047544,"y":297.083612179746},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9BF31F6C-C889-4843-B9A9-06617A54AB4A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {15, 17}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"5D18F244-2B1A-4B3F-B2AE-2FB560634169","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":149.2797783933518},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"03CB6764-A7A3-4EBF-ACEC-A601DD8F35A6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"1CC61992-C0DC-4452-8FEE-976B703C5175","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648207,"width":31.11684314968051,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A1C2F481-3EAF-4EA0-9486-59B7B3B59332","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"9E08BF61-916A-46D2-8D56-A70AC600309C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194481,"y":5.116853176975791},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A563D1FE-AD79-4411-9D06-08F67F8A3506","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"F8EE8E58-9DAE-468F-9E9C-CC248BB99426","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648199,"width":31.11684314968051,"x":122.49170001779,"y":72.99168975069254},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C63CAC7B-99EC-40D8-B42B-8D60E8B0A31F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"F24FA664-E6A5-49F0-9D3D-446605CB808E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.202216066482,"width":31.1168431496805,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D1D0441A-7224-4739-895A-EE73CEF63967","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F23E7ED4-EE70-47DB-B4F7-94C027B45AC0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129165,"x":8.890526614194489,"y":5.116853176975745},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0706D2A6-EA63-4602-AAE3-86F4E3AD99AB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"87C2D9D0-946D-43B4-A84D-FA63A7227B10","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":244.98340003558,"y":151.634349030471},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"432983A4-C65C-428D-A2BF-8F3DE6C748AD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"E2CB227D-C6EF-438E-8DFD-2912173EDF74","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648198,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E11D9444-D373-4EA1-AEB1-BA4A21AC6EEA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"22AB684A-2A94-4B42-AEE4-511B76B74CCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129167,"x":8.890526614194508,"y":5.116853176975777},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6FA301DD-2E24-4446-9FC8-1811FD3FE566","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"3EA66D16-D3DB-4F4D-8C5D-5C443E9EFFD5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":144.718016553276,"y":175.1800554016621},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"47D1DFDE-F421-4FA6-B8E3-17B37FC485FB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"ED83EAD4-DEEF-4D9C-BAD4-34DA861D1C27","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":37.20221606648201,"width":31.11684314968056,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BC1B1040-0979-4188-9246-7D24BAE26C18","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"02A3A7E4-C1E4-4B07-9EC6-AAA985A6ABCA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":13.33578992129168,"x":8.890526614194508,"y":5.116853176975773},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FFEC8FB0-B048-4173-864F-201FA5B3FC52","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {11, 18}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"721B3BCC-7BEE-40BB-8725-E778AC857EED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Topology + Configura","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":590,"x":0,"y":367.3752541595445},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C08850A2-F9AD-43DC-B1C9-91EBDBDB5971","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Topology + Configuration with Unknown Parameters","attributes":[{"_class":"stringAttribute","location":0,"length":48,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{30, 7}, {528, 70}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"E15FD896-4F6B-4EBE-9AB5-54EFC9C926AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":304.053730097356,"width":405.2658179205722,"x":87.61492322857674,"y":539.9450407911381},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1E7CCFD3-C506-448B-8F54-6AE5E3A9264F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"82DFA4DC-5368-4047-9435-7F3B64CB4E28","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":304.053730097356,"width":405.2658179205722,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0C486A54-ABA3-4462-86E5-7E600B271EA1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"6AEBD6CF-4DD5-4079-8566-FB0F37A24EBA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Forwarding Specifica","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":405.2658179205722,"x":0,"y":220.053730097356},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16846062-57B9-4FA7-B665-18EBABF1EDCA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Forwarding Specification","attributes":[{"_class":"stringAttribute","location":0,"length":24,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000166893005}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{89, 8}, {226, 76}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"rectangle","do_objectID":"AE667302-9AA6-4AAD-8CD6-CC086CED8AA5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":204,"width":350,"x":27.77772208577682,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"109E378C-B7AC-4CDD-B60A-7E066EDE472B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9488326362941576,"green":0.9488326362941576,"red":0.9488326362941576},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":7,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":7,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"group","do_objectID":"B74A36EC-CCA0-4FF7-9775-163EC22B077C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":204,"width":350,"x":27.77772208577682,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1FBC48C2-1F9A-4B19-AE49-5BF5AA974180","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"9AB5503F-9B7B-472D-801B-70552E412693","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fwd(A,B,N1) not fwd(","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":140,"width":310.5633802816901,"x":16.26760563380281,"y":13.32953013040012},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"75F3DE4D-3FA5-4080-82DB-82C2000D5B90","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":4.899999999999999,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"fwd(A,B,N1)\nnot fwd(C,B,N1)\n\nreachable(D,A,N1)\nisolation(A,B,N1,N2)","attributes":[{"_class":"stringAttribute","location":0,"length":67,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":24.99}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4165000200271606}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {303, 134}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"77BE2C77-DFBB-4FE6-A6B9-D9A3528857C4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"+","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":77,"width":42,"x":269,"y":454},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9E4CFE12-14B0-4FF0-AAAC-550D28B608A3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":3.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":70}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.166666626930237},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"+","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":70}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.166666626930237}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 20}, {39, 38}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"4753774B-119B-49CD-BA71-223C9D882053","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":822.9999999999998,"width":425.0000000000001,"x":2561,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"97AE5EED-FE49-4FBD-85B8-2FD3F4EB2654","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"15A7B898-2750-4B70-9DA4-495F16017D99","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.7502278942570797,"width":308.8752401082231,"x":55.47759166992364,"y":462.8906107566089},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6574AC62-14E7-4084-BC8D-C4B15E708ADB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"F8CF8990-C2FC-4E35-82F5-55B9152E17D3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":308.1255429234944,"x":55.47759166992364,"y":463.640838650866},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6F3F1A05-B04F-4D4E-85DF-A518D3D18FB4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"70AE1BEF-8613-4684-BF87-98B2F7F91C84","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":0.7496971847286957,"x":55.85244026228793,"y":463.640838650866},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3DFE42A-13FE-4D6B-A3F3-BA9B2FD2F8A1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"B79190B3-3AB5-480A-9E57-AE6A53C18564","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":136.5414767547858,"width":1.499394369457391,"x":55.10274307755935,"y":327.0993618960802},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DF99D025-7359-40B5-AA40-4FE34F913B13","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"201E9740-0664-41D0-A8AE-2FB63A4894CB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":136.5414767547858,"width":1.499394369457377,"x":363.9779831857823,"y":652.6982680036463},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5456073C-F6CF-49E9-8B76-9D7F0C591003","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"458E66B1-73F8-4D15-8150-74D7C4561D20","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":0.7496971847286886,"x":363.9779831857823,"y":463.640838650866},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AF15C6D5-721B-4BCD-A517-5C6BEB130C61","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"634365FC-075B-4971-A348-4D1D07C18A67","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177.8040109389243,"width":59.22607759356708,"x":365.773922406433,"y":463.2657247037374},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A4D0DD02-0C5E-4919-8D47-FBD4FF9E0D60","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"2FC51DF3-024B-4A1D-B7C5-9D265EA128E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":308.8752401082173,"width":69.77119416590659,"x":174.9513108999076,"y":273.192279672418},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B0122D4B-A448-40B0-8C58-9A7D9F0A9281","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214468, 0.16551566224734071}","curveMode":1,"curveTo":"{0.98903615697270364, 1.3552527156068805e-20}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270364, 1.3552527156068805e-20}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119008764, 0.8378363273372309}","curveMode":2,"curveTo":"{-0.0036902158117900589, 0.16216367266278717}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.376865005542089e-05, 0.50000000000000933}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270364, 1.3552527156068805e-20}","curveMode":1,"curveTo":"{0.99816007339701507, 0.83218232891400512}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.99999999999999989}"}]},{"_class":"shapePath","do_objectID":"0AAB30B0-7969-4CD7-A921-E0A76691C87A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":346.4140021264661,"width":42.70527774559167,"x":178.253642752672,"y":362.9088202776447},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A808193C-2F99-4588-8A0A-E8A135DE2E23","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[8.25,21],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5.25}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99282591104102025, 0.16551566224734071}","curveMode":1,"curveTo":"{0.99140296751608004, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99140296751608004, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0029128490187179177, 0.83787232606810791}","curveMode":2,"curveTo":"{-0.00289593074201837, 0.16219967139366409}","hasCurveFrom":true,"hasCurveTo":true,"point":"{8.4591383497849108e-06, 0.50003599873088633}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99140296751608004, 0}","curveMode":1,"curveTo":"{0.99855726603030615, 0.83218232891400523}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999978, 1}"}]},{"_class":"oval","do_objectID":"2E976E2D-1669-4B50-A7A0-328936CB6707","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690102,"x":9.746063401472838,"y":417.126709206928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8297C94C-928D-401E-8A69-4457C2193E06","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"F8B57D22-3F90-452F-8631-79BEC6CDE07E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690102,"x":9.746063401472838,"y":281.3354603463993},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3ADD04A-5326-4C46-8D9C-673720FBF1C3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"2FB80FE3-E640-4132-AC14-802E247EE74B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.52780309936179,"width":91.46305653690104,"x":317.8716063249676,"y":731.4721969006382},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"994E4F75-4EDF-4E1B-AED0-C8419A3E8414","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"3E7CEA9A-88E1-4C9F-898F-A3D8DB7D1157"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"122FFDF3-4364-44D0-85C8-0A2CE4DBF84B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690102,"x":9.746063401472838,"y":595.6809480401093},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA474233-0E8E-4F49-BA4F-965A5F8DCDAD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0A41C24E-6BE9-4AF9-BF0E-AAA7ACC9449E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690104,"x":317.8716063249676,"y":595.6809480401093},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A62D2EB2-2254-43BD-B590-05BAEDA72BB4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"1F58FA08-46D7-4DE7-9C20-9136080F1658","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":91.5278030993619,"width":91.46305653690104,"x":317.8716063249676,"y":416.3764813126709},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10DBADD8-A288-4B4C-9EC9-2441227656A8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"535F4539-C794-43EA-B4B8-116E7CD0979C"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C8F74373-1F56-4990-9EB1-1F91FCA20817","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":28.98829114284295,"x":41.98304234480702,"y":441.8906107566089},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D2B19C6B-BCE6-495F-9688-E5053311F5D1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {28, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"67E03641-5C4B-4267-A954-8549F08DC9E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":26.98909865023313,"x":351.6079796377589,"y":441.8906107566089},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4690AAB9-3338-40B1-826D-F573AFE8DFD5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {25, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"451B1A58-BBE2-47E1-BF2E-71E0DDB549CE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":28.98829114284295,"x":41.23334516007844,"y":619.6946216955333},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32FE3AC1-9AE1-4095-BB1F-54556944E8BE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 8}, {25, 27}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"13C698E9-FB01-4255-AB10-D86E4C33D621","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":28.98829114284297,"x":351.6079796377589,"y":619.6946216955333},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B13E6EF0-4B19-4307-B7CD-E1E67BF363F2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {27, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"AC3892CE-24B0-43E1-9338-F9DFEB625F9E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":26.98909865023309,"x":41.23334516007844,"y":306.0993618960802},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5AF7AF9A-DA79-44CD-A948-1D8B38D20CE5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {24, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"89BB4052-7FFC-4E33-99E9-0F6EB12A7903","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":24.98990615762318,"x":353.1073740072161,"y":755.4858705560619},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3638287C-8A35-4C7F-ADA2-47E6599CB9CE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {23, 26}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"404E3229-9469-4DB1-9A8D-23CD9C1A9DA3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.26800364630822,"width":47.2309226379079,"x":0,"y":519.1577028258887},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"21E30F49-FC7C-4AF3-95F7-E5BDA0DF2771","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"AF8E9950-4F18-4A29-94B4-C52844C600F2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.26800364630822,"width":47.2309226379079,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4CCA3E60-1C2C-4294-B475-8117E53FA60C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"B8582557-A1AE-4E05-8B51-3F18AF8D8BB9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19.99192492609858,"x":13.49454932511654,"y":9.009115770282641},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"40C8B235-F06A-42F0-B6BB-C7044782A088","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 8}, {15, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"3E3F233E-ECE0-4983-A12C-1AB84D004F65","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":291.3384989364935,"width":183.6758102585314,"x":122.9503382955068,"y":-5.684341886080801e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57958608-23A4-4B65-90B0-F6D5B670AE1C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"2F5821C9-A7CD-485C-8EF6-B1FDC42E9F27","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":127.7888179884533,"width":23.2406127265896,"x":0,"y":163.5496809480402},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8E1D9FA1-8493-4943-840D-2C61FDC6C5A0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"8A8D6DC2-CD0A-4245-A270-331950D9DCB4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":82.52506836827708,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B51FC69E-CA7B-4004-A441-3DD7366B4357","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"66EE6687-B552-46CE-8AD6-157E02567755","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405806,"y":81.78182923123666},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5D962A87-F993-42CB-B5BB-EECD259E38FB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 9}, {13, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"9C9A00A2-5A24-4F0E-9C5F-91034A1AEA88","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":291.3384989364935,"width":23.2406127265896,"x":32.08703950638836,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"762EAEC4-0463-453E-B82D-4450141E4EB3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"C166549D-A8A2-4423-8A58-2BF2B652A1AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":246.0747493163172,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FE08246F-A649-48BE-8A6A-D678CC6AB9F1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"FB429ED0-15C1-4E45-853A-3211E312DE3B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405807,"y":245.3315101792768},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"12850F16-7866-4924-B054-CE91BCD69728","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 9}, {19, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"0E583DB7-9ACC-48A3-A130-DEBB0E4C7D60","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":255.3275600121544,"width":23.24061272658959,"x":64.17407901277672,"y":36.01093892433908},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E5B84252-ABBA-4535-B275-02F9D146DC93","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"2014A33D-97A3-4653-BC3C-812BFA2028E2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":210.0638103919781,"width":23.24061272658959,"x":0,"y":2.843034562287754e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"51BD53C2-702D-474A-9240-319C7C62EA61","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"2BC248B9-DF08-4A28-9561-AA8F0386FC0F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870843,"x":0.6247476539405804,"y":209.3205712549378},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"43A833C0-F5F9-435C-B3B1-E0D242669687","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 9}, {19, 29}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"ED45C9D2-D535-4BF8-9B12-A9ADE181C2EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":211.0641142509876,"width":23.24061272658959,"x":96.26111851916508,"y":80.27438468550591},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AFBC0BBC-CD26-4D3A-8974-9CE4D80253F6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"1EC8B174-EA2D-4C16-9770-09C770F18E77","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":165.8003646308113,"width":23.24061272658959,"x":0,"y":2.843034562287754e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EFB564A5-F3AF-4E7D-9461-D276B0BB854D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"4DCD89A3-E8F1-4ADA-855B-3C55D602B1F4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870843,"x":0.6247476539405804,"y":165.0571254937709},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32BBEB10-945A-4D6C-B938-CC2124BCE350","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"4","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {20, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"035B9097-095B-4F78-A257-880FB940C9DD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":127.0385900941962,"width":23.2406127265896,"x":128.3481580255534,"y":164.2999088422972},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52CB4634-49A8-4925-9272-CAAAB7ED14AE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"6F77DCC1-B82E-4995-9D43-7E70E32D6956","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":82.52506836827708,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FA2D70D7-5F7B-4FC5-BBE6-217EC0E942C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"84B2FD02-725D-4CBC-8D5E-97DAB24DC3C1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"5","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405807,"y":81.03160133697958},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"76F60171-D24A-4445-B124-F88EA03EC01E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"5","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {19, 28}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"B138AD9B-DFD3-4D52-917A-7866A321622F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":98.52993011242776,"width":23.2406127265896,"x":160.4351975319418,"y":192.8085688240657},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D9F28CD6-733F-41B0-AAE3-E37480D5C446","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"7B50DADC-218E-4111-A756-53B7D5A6EA48","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":54.01640838650862,"width":23.2406127265896,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7013BDFF-2724-477F-B051-754B5716737F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"76F80BF7-AD86-4BC3-BE9B-1D125EEB2A88","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"6","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":21.99111741870844,"x":0.6247476539405807,"y":52.52294135521113},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AD1C9907-F524-49D1-9345-F12BCE0C7619","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"6","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 9}, {19, 29}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"group","do_objectID":"99E9889B-FBF4-4857-9CDD-E939F357CBF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.2309226379079,"x":371.8498036254337,"y":522.908842297174},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"49FC20FA-F868-4C41-BA50-ACAC68C902F7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"5A7B6A87-EE65-4C92-AC42-910EFBB6BE70","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.23092263790789,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E2AC4EF7-7AA6-463D-B05F-B95D5094FBD0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A8087C40-A089-4174-AB34-027EFDFFB24D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19.99192492609858,"x":13.49454932511654,"y":9.009115770282584},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3C23A17-CF75-4D7A-A480-A6BDA722CDD1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 8}, {15, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"7F5718BE-A2C7-4FB3-AE3B-A9DCDFB15723","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.23092263790792,"x":219.6612751255084,"y":560.4202370100273},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FD8BF6A1-F8EE-4DDD-B7C6-579BF4467741","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"48945619-C785-4867-9DAA-AEC3051C4445","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":59.2680036463081,"width":47.23092263790792,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90D28A7D-2BF1-4E8F-9F0D-77D0CAC84FE0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9423785595769426,"green":0.6007276581554878,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"1C0BF646-4739-4B07-B436-00B323C768A2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"?","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":19.99192492609859,"x":13.49454932511655,"y":9.009115770282584},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B2A0726B-ACF9-469F-B2CF-F73FF8458DC1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"?","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":38.25}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.6375000178813934}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 8}, {15, 27}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"rectangle","do_objectID":"092E99C1-F6B3-44F3-8A6D-B15F0E586D37","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":127.1636280765724,"width":183.6758102585308,"x":122.9503382955063,"y":290.338195077484},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5573A83B-20DC-4A06-B915-481A0AEEAAE2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":7.5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.75}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":1,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":0.9326139616824488,"green":0.9326139616824488,"red":0.9326139616824488}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000036, 0}","curveMode":1,"curveTo":"{1.0000000000000036, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000036, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.500000000000004, 1}","curveMode":1,"curveTo":"{0.500000000000004, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.500000000000004, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"group","do_objectID":"ABF22751-C94D-4366-AE18-00299F825844","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":147,"width":256,"x":617,"y":422},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C2D298F3-EC3D-4E4A-AD18-CC1C8EA2D3E0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"0A660644-7F0D-48DC-8A04-9976F3307167","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(1) Embedding","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":256,"x":0,"y":105},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A56CD294-1EFD-402A-8B22-D99F7C271860","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(1) Embedding","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 7}, {252, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"shapePath","do_objectID":"ABC65BF8-65C0-4B0A-BB70-889D7575117F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":210,"x":23,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3FA26F96-D8AE-4CC5-A38F-2E16C261DA4D","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":20}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0023809523809523829, 0.25000000000000011}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]}]},{"_class":"text","do_objectID":"3F62C4B2-2B5D-4F21-B12F-95D9605AB498","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(2) Processor GNN","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":395,"x":1353,"y":507.8760330578513},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C25BC2ED-246D-4137-8497-916C4E7C4171","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(2) Processor GNN","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{35, 7}, {324, 35}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"C42F8083-0B60-44EE-8CBB-46615176D3EA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":401,"width":343,"x":983,"y":274},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DDE6339F-B874-4C07-BEEE-5E0DB7ED84BD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"46BB867E-5AD1-4F99-890A-03BB396FBA74","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Latent Input Represe","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":269,"x":37,"y":317},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69856A0B-11BE-4E73-B0AE-990771E04A89","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Latent Input \nRepresentation","attributes":[{"_class":"stringAttribute","location":0,"length":28,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {264, 77}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"E54119EE-4B61-4015-AFE2-CE15FCB6175C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"37CD1906-FAD2-40D3-8346-51CC5BE013FE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"D32BB197-CCC0-4309-BB29-4D3A119CF98B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"25FD36FF-3B34-4781-840E-AF86A6811F94","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"A811F762-4B54-403A-A3B2-9DED05129D80","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":162,"width":241,"x":51,"y":46},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EE1DBBA1-8C01-4FA2-B622-5BA7A2D290F0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"FC9CF136-DE90-48BC-A1FF-549DA1B6D22B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":25,"width":182,"x":30,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BB15F538-A771-4C69-8275-4859DF322A10","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"AAEACA7C-54D7-46DA-88DF-E833BF517BD8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":103,"width":36,"x":176,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C93A7366-BCA6-4DBC-A20C-BAE69F2A4A12","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"DA7311DD-CBD9-47B9-A7F5-FD7A9A4FA0A6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":146,"x":30,"y":55},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"372062EA-AC8A-46C9-91E4-8E9C5B964EA9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"293726F3-E653-454E-B551-D01B7063A703","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":0,"y":25},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4C54C984-FA5C-4906-8D1C-88B861579165","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"8FCFD13E-33FF-4182-93B6-A8D9AE1B17CC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":146,"y":102},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32486793-BC29-4CD6-B887-939E5B99216D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E13AC8D7-EBD7-4BB0-9147-4C0689F79902","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":181,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2DE358E1-DE30-4CB3-B7EC-991D6FF3A88E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]}]},{"_class":"group","do_objectID":"3F5B1241-95BA-4256-9883-F38D6A85373B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":403,"width":485,"x":1699,"y":270},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F0CE21E2-20BD-4F17-ABFB-57903C412567","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"A8A04802-996B-4010-9192-704A40696F41","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Latent Synthesis Out","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":485,"x":0,"y":319},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B03D7FF5-DFE6-48F3-80F8-FDB2A5FBEA88","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Latent Synthesis\nOutput","attributes":[{"_class":"stringAttribute","location":0,"length":23,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{97, 7}, {292, 77}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"41D8CF0E-7AEC-4625-A1C8-C3B0D59269E4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":71,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5D59FAA2-72DB-4E9C-B733-F2C94FE4126E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"701DD707-024C-4936-90AD-9A7E70814C0C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":271,"width":343,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4B8AC5C1-3DB4-4E86-9D2F-DD680A0F7050","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"0611370C-4387-45D9-B3E6-42EE967F3220","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":162,"width":241,"x":51,"y":46},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6CEF152E-50AA-4344-A7C1-5B9F2BDED8A7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"1B8F1526-6A92-4982-88AD-E428F002C08B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":25,"width":182,"x":30,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8F47D2FE-73CA-4333-8DB9-A5217F0264AF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"8055D935-3028-4D39-B234-BA17987B5F07","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":103,"width":36,"x":176,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9085F9FA-10DA-4DD0-A6F8-EED41907B974","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"A97CB5AE-FF20-4E41-B6FB-4A42E4E33C8E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":146,"x":30,"y":55},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7C50602B-3296-422A-B7C8-6F4366054041","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"A00821C1-9955-45AE-B169-71A95C75286F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":0,"y":25},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16F60D91-5B98-4A8C-8531-E9EB07E91C61","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"EDAC3133-FE4C-4280-B5C8-82928908148C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":146,"y":102},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7482B91A-DCA7-41C0-9C38-6071A53EBBAB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"6044160C-0769-4BDE-9DC5-12353BB8290E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":60,"width":60,"x":181,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"80491ED8-979E-4FED-A21D-24C5D80FFF07","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]}]},{"_class":"text","do_objectID":"AE961CF3-3F76-4898-A097-99C4F260CC95","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(3) Decoder Network","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":84,"width":395,"x":2131.5,"y":458},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6FD36944-67FB-4AF2-AAD5-D04ACAB9FDCC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(3) Decoder\nNetwork","attributes":[{"_class":"stringAttribute","location":0,"length":19,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":35.7}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.5950000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{97, 7}, {201, 70}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"shapePath","do_objectID":"73834FA4-1973-45B9-AC46-7B50537670F6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":210,"x":1445,"y":421},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"67D3C4DD-BD8C-4585-84E6-84150A8A0F9E","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":20}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0023809523809523829, 0.25000000000000011}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0023809523809523829, 0.25000000000000011}","curveMode":1,"curveTo":"{0.0023809523809523829, 0.25000000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"570EF8DF-77D3-4640-AD4A-06B6E07D4BB7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":329,"x":2184,"y":421},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B31AC48F-58D7-422E-9B9D-2364DB797B09","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":15}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0015197568389057777, 0.49999999999996092}","curveMode":1,"curveTo":"{0.0015197568389057777, 0.49999999999996092}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0015197568389057777, 0.49999999999996092}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0015197568389057777, 0.49999999999996092}","curveMode":1,"curveTo":"{0.0015197568389057777, 0.49999999999996092}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99848024316109452, 0.5}"}]},{"_class":"rectangle","do_objectID":"B27EE6DB-3C3D-487C-A576-BECDEEDC9BCE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":79,"width":63,"x":2742,"y":379},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"365E4A5E-A163-4C0C-B079-B7E685A7F3D4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.7568627450980392,"green":1,"red":0.6666666666666666},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> figures/pages/D3C15514-8F9A-4089-BAE4-F507E02C6B90.json <==
{"_class":"page","do_objectID":"D3C15514-8F9A-4089-BAE4-F507E02C6B90","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DED26A81-4E8F-4413-A343-D1324B0ED833","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"F6098229-3541-4BF1-8306-8145D9F55E8D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"synthesizer-overview","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":1141,"width":1049,"x":52,"y":159},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"94F7C309-0570-4C5A-8D70-8A94B56E0260","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"42C0F066-1E0D-40F8-9501-BB8587E4FC9C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":true,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":612,"width":1049,"x":0,"y":529},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"478B19AF-80A9-4603-88D8-1826896E7210","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"shapePath","do_objectID":"78E6BA01-1558-4BD8-9DE7-A085E197F858","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":308.0000000000001,"y":99},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"004295EA-F0FB-4046-AA71-6A9C122B1F7A","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"F162123F-B23D-434F-B45B-AB33AE471B08","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":282.0000000000001,"y":334},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7B886380-8934-4041-AA4D-5B36778993DA","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"027A8E8E-FD9B-4280-9E87-6FF191F4CD65","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":519,"y":334},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F2D7FB36-F365-424E-B47A-2C31DA213C75","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"0C2E7485-3C64-4BBC-B40B-388A3848C95B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":508,"y":99},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ADC1DFB7-1924-4DA7-8B2F-6EF585F9B0C1","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"shapePath","do_objectID":"7F8D44E8-3022-4D1C-B629-085304899BCA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":67,"x":704,"y":99},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4F3A147A-5D79-45D4-B0C4-E85368B39A09","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0074626865671643117, 0.25}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.097014925373134872, 0.74999999999999967}","curveMode":1,"curveTo":"{-0.097014925373134872, 0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9925373134328358, 0.74999999999999967}"}]},{"_class":"group","do_objectID":"05ECDE98-6176-478F-88EE-F88C168AE131","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":87.00000000000003,"width":64,"x":396,"y":56.99999999999997},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"997D9CD8-2404-4AAD-8B32-1BE64BC77CA9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"ED0B7353-A341-4A93-887C-E66D0EE7336F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.2409972299168999,"width":42.14634146341463,"x":14.64915572232644,"y":29.04016620498612},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1949981F-4158-40E2-A31B-D850C9DEC798","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549854, 0.75000000000000011}"}]},{"_class":"shapePath","do_objectID":"AE7B165E-DED2-453F-835D-CA94511441C9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.32825484764543,"width":0.120075046904315,"x":7.384615384615358,"y":36.51108033240996},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0D272F96-A476-43E1-944A-AABA66FB46E2","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.3474576271186469}","curveMode":1,"curveTo":"{31.999999999999989, 1.3474576271186469}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.32485875706214756}","curveMode":1,"curveTo":"{31.999999999999989, 0.32485875706214756}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"1B4515F7-D68A-479F-93B9-D5651415ABED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14.45983379501385,"width":0.120075046904315,"x":7.264540337711082,"y":14.70083102493078},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FFD8FA98-B0DE-4371-98F0-DE51226207D9","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 1.5125000000000037}","curveMode":1,"curveTo":"{31.999999999999972, 1.5125000000000037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999867, 0.99999999999999656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 0.0041666666666676788}","curveMode":1,"curveTo":"{31.999999999999972, 0.0041666666666676788}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"D20B4A2B-D20B-41F2-9D60-C3A4C27ED8E1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14.45983379501386,"width":0.1200750469043115,"x":56.97560975609758,"y":57.8393351800554},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"34635C9E-BB26-4495-B774-BEEE2C1ED6B9","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 2.0208333333333393}","curveMode":1,"curveTo":"{29.999999999999964, 2.0208333333333393}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 0.51250000000000151}","curveMode":1,"curveTo":"{29.999999999999964, 0.51250000000000151}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000045453, 0}"}]},{"_class":"oval","do_objectID":"31C60889-D13E-48F7-BFF9-5C21144205BF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":0,"y":21.81024930747924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"72205E59-665C-4390-AFFE-DED51D865570","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C53E7B3A-1C0D-4917-A4B7-189386E6F7FA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2A0CF06C-D608-4CBA-93FC-980903156C8E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E5F3A418-1FD3-4D5C-924B-D6C4431E6247","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":49.35084427767356,"y":72.29916897506928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DF80FEE6-2CDD-42A3-8079-A3032D10E261","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B223BDB8-DBA3-464A-B0A5-868940A8D9CE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.64915572232645,"x":0,"y":50.48891966759004},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C71DB0F7-3E79-4191-95CA-0D300862EB83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"CDEDC8C2-30F3-436E-B964-F4ABFED948BD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.64915572232645,"x":49.35084427767356,"y":50.48891966759004},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2111EF47-8605-4CE3-89D9-FB3C7D2ADC0B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"BE8CFA79-A2A1-485A-ABD4-938CC5DDF3A2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":49.35084427767356,"y":21.68975069252076},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD8010D2-6C1D-4B56-93F4-4B7E98448ABF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C80240C3-A02A-4142-B0D6-C3A803563E80","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.003126954346467,"x":5.163227016885571,"y":25.79916897506928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FA66EB6E-FE46-4F2C-B40E-5C1AC058B98D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"485D45EE-E935-4D08-B2D5-9AF51A4EEE39","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.00312695434647,"x":54.75422138836774,"y":25.79916897506928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06219BF5-68BC-49B1-BD3B-4130E089A439","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"CA8DA48E-823D-4EB0-8096-DE4CA05A1CC7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.003126954346466,"x":5.043151969981238,"y":54.3573407202216},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"89DF3FC3-0564-4C53-A191-C90C0487F4D1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 6}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"244EE16D-9F32-4849-8DBD-B8C74BA65B7E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.00312695434647,"x":54.75422138836774,"y":54.3573407202216},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA809FDD-5175-48F8-9992-572A8F094B53","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"39F127AC-B47C-43B6-92A5-8174102C8D54","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.003126954346466,"x":5.043151969981238,"y":3.988919667590039},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3B3403A1-FC99-43FD-A8AA-0FFB3226B4BD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"EEA592CB-DE4D-4E8F-B9FD-A4CE2F975004","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.002501563477175,"x":54.99437148217635,"y":76.16759002770084},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"418CED24-84B6-47BE-B298-2BAA9CF52338","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"1A98CED6-5774-443B-AD57-F1EBD4DA1A94","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.002501563477173,"x":2.641651031894924,"y":39.65650969529088},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D192B1BC-DF2D-4C1C-B321-03ABD7ACA060","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"ABFE6F93-BC2B-4A33-8706-6E99A3B19662","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.002501563477175,"x":30.37898686679176,"y":21.46121883656508},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EA6C2F26-3ECF-45FC-9F02-74708961B841","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 5}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"text","do_objectID":"4F61F8FF-EDE3-49D0-9195-8A25F2ECB3CA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Configuration","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":136,"x":574,"y":166.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"44FC39FE-E93C-415E-8433-B74E751E43E2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Configuration","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {134, 20}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"E650B7EC-5691-4334-B61C-C5358A47359C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Dataset Generation P","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":276,"x":152,"y":2.842170943040401e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9426B943-47B2-4FC5-A55A-DB67D5C7681D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2322409809499547,"green":0.2322409809499547,"red":0.2322409809499547},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Dataset Generation Process","attributes":[{"_class":"stringAttribute","location":0,"length":26,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2322409809499547,"green":0.2322409809499547,"red":0.2322409809499547},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {274, 16}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D19740A1-4594-42C1-9444-AC1D91721B0D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Forwarding Plane","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":222,"x":321,"y":166.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"14C6A172-D6A1-4945-9212-C8E6B9C6BECB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Forwarding Plane","attributes":[{"_class":"stringAttribute","location":0,"length":16,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{25, 4}, {172, 20}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"10871818-4A65-4BB2-9189-2EFE0F1B1297","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73.33890789464236,"width":125,"x":166,"y":63.99999999999997},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F9C69489-D50B-4B86-9FF9-77F20387D505","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"D6C0B9D8-FFC0-4180-AFDC-6C7B9FE2AD88","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73.33890789464236,"width":125,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BFF4C3CD-FB62-444C-BC3B-3BA389377B32","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"C7AA630A-EB7C-418C-8160-7E9C8BEE44C2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73.33890789464236,"width":125,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D129A7F0-AEAD-4F60-9016-FAF46305DC87","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9488326362941576,"green":0.9488326362941576,"red":0.9488326362941576},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":2.5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"3B625BA4-0573-49CE-BD61-7CEF47431D6C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fwd(A,B,N1) not fwd(","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":50,"width":110.9154929577465,"x":5.809859154929575,"y":4.957336936947254},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA01EDA7-D03E-4E2C-8B5A-16AA96C6FD64","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":8.925000000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1487500071525574},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"fwd(A,B,N1)\nnot fwd(C,B,N1)\n\nreachable(D,A,N1)\nisolation(A,B,N1,N2)","attributes":[{"_class":"stringAttribute","location":0,"length":67,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":8.925000000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1487500071525574}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 1}, {109, 49}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"text","do_objectID":"75B5BED2-7854-49FF-85F9-E5436678A42F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Specification","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":129,"x":165.5,"y":166.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8D22CBEC-7386-4629-9626-4663051C74C5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Specification","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {127, 20}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"4535937F-5752-4679-AA51-2F6547953F44","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":108,"width":136,"x":364,"y":281.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A18F0D02-075E-4E0C-9894-36ADDC45B636","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"52702118-7178-4C1C-B8C0-3087A72440C0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":108,"width":136,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E127A9A0-289D-46A1-96B8-7854D7C3DB5B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"2CCE8FF8-68EC-40AD-813D-E8C96A800E75","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":64.79999999999997,"width":95.5,"x":20.49999999999999,"y":18.08372093023256},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5B554E45-194F-439A-BFA4-A585512E1F6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"B3C2C307-9BE2-4C4F-8471-00AD0FE40234","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":9.999999999999998,"width":72.12033195020747,"x":11.88796680497927,"y":12.00000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"00CD555E-3B27-4686-8271-79E53E340B36","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.00093632958801498237, 0.99315068493150926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.00093632958801498237, 0.99315068493150926}","curveMode":1,"curveTo":"{0.00093632958801498237, 0.99315068493150926}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99906367041198507, 0.006849315068492956}"}]},{"_class":"shapePath","do_objectID":"366122F2-8D0E-4A30-984D-BE223B327E54","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":41.2,"width":14.26556016597512,"x":69.74273858921163,"y":12.00000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"79CF203C-EAE8-4074-99D1-C231729D2C89","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99528301886792359, 0.0016611295681063112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99528301886792359, 0.0016611295681063112}","curveMode":1,"curveTo":"{0.99528301886792359, 0.0016611295681063112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0047169811320753041, 0.99833887043189318}"}]},{"_class":"shapePath","do_objectID":"28B676B4-6AA5-4F1D-9F46-629A0A4DF8AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":31.2,"width":57.85477178423236,"x":11.88796680497927,"y":22},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C14C62F-92BB-4BD2-92BB-B26F7562562A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9988344988344986, 0.99781659388646315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9988344988344986, 0.99781659388646315}","curveMode":1,"curveTo":"{0.9988344988344986, 0.99781659388646315}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0011655011655011815, 0.0021834061135361793}"}]},{"_class":"oval","do_objectID":"AA841CDB-CE05-4070-8F2A-D80B9BB5F78A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":23.99999999999999,"width":23.7759336099585,"x":0,"y":9.999999999999991},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"619FE199-656F-47A2-925B-1727269DD568","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"50AD97EB-C868-402F-BEE6-A2E3050D022F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":23.99999999999999,"width":23.77593360995851,"x":57.85477178423235,"y":40.79999999999998},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C59FEF71-19CA-47B3-99B8-E8C303325FCA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"13A21D33-3A9E-4F7F-AB8B-A267CFC0D7F1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":24,"width":23.7759336099585,"x":71.72406639004151,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C35B3FA5-96AA-46B6-813D-6BE41FC87DB9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":5,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4808347497676615,"green":0.4808347497676615,"red":0.5199726491734602},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}]}]},{"_class":"text","do_objectID":"B1527AF6-1285-44FC-BC61-34211001B0B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Learned Synthesizer","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":344,"x":259,"y":411.0000000000002},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7A02B0ED-02A5-40E1-8191-54EBC1813848","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Learned Synthesizer Model","attributes":[{"_class":"stringAttribute","location":0,"length":25,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{39, 4}, {265, 20}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"group","do_objectID":"FC6BF989-3D74-4686-9A3F-C57D63C05602","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":184,"y":303},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"914EC539-62C5-434F-81FF-418BA8B14D1B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"F5A951DA-0268-464D-9C7C-E6302B87A324","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"330584C9-F3FC-42D0-95D6-39CA883C427C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"767A947B-07DD-410C-9D44-9ADF52016AD1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Input","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":41,"x":25.5,"y":22},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"600B13E8-2680-4AE4-83DC-874411C1A0A3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Input","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 3}, {39, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"8C21BEE5-7444-4B6B-B66E-25F6E1559599","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":607,"y":303},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"78379250-D883-48AB-9A05-4CB8928955CF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"2ABB1A07-7793-494F-99B5-ED240648A49F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":89,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A1226A1-2FF9-40EA-9572-D73A1A625E3F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[5],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"6AB76526-FD78-4E31-8A89-AB2504493A3A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Output","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":55,"x":17.5,"y":22},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87B5E70B-22AD-42D6-95EC-8E889788B66E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Output","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0.2798979386039402,"green":0.2798979386039402,"red":0.2798979386039402},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {54, 16}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"shapePath","do_objectID":"53706BF6-9291-467A-8E70-8339745564C6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":54.99999999999999,"width":1,"x":233,"y":232},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ACA7974A-2B85-4278-A038-3E71A7F39B1B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[10],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999994, 0.0066666666666666723}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99333333333333318}"}]},{"_class":"shapePath","do_objectID":"120855D3-9A11-4563-B15F-4AA773CD12A7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":54.99999999999999,"width":1,"x":651,"y":232},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"58348DCF-2201-45D6-A155-005F46628222","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[10],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999994, 0.0066666666666666723}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999994, 0.0066666666666666723}","curveMode":1,"curveTo":"{0.49999999999999994, 0.0066666666666666723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99333333333333318}"}]},{"_class":"group","do_objectID":"FC5C407A-2AE1-4BBF-82E9-AFB575D687FC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":101,"x":796,"y":59.99999999999997},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10CB09A7-0716-4C8C-A9B1-8FF446DB3C9A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"687BB489-3260-4D37-A479-420DE39AC933","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":101,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"04B68A0F-E95D-447D-B36F-536F2CB7ABA7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"76EDAFBB-221B-467F-AC7B-B5941FD3D18E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":80,"width":101,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8B49B36-11DA-45BC-9DB9-2D4DD73B789B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A82205FA-0E89-4623-B55A-000F57AB7751","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Generative Process","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":86,"x":8,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A5FCA2FA-176D-43A7-B74F-A0F899C8457B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Generative\nProcess","attributes":[{"_class":"stringAttribute","location":0,"length":18,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {85, 32}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"52B80EDC-09E4-4F05-B33A-93EB55F28A4F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"simulate","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":62,"x":514,"y":116},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D4733F0F-37D2-47C6-99D6-F00A3998BFE5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"simulate","attributes":[{"_class":"stringAttribute","location":0,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {61, 13}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"23A6481B-53E5-46D3-8661-5270AEA8ECA7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"extract","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":50,"x":324,"y":116},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ED8B1CC2-B5AE-4FD5-89A5-6BF94472A988","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"extract","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {50, 12}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"997BA4A6-5424-4F55-A4D5-653924D84216","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"supervise","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":71,"x":242.5,"y":247},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"82E63866-B9E9-4BC5-821F-3B21D8623334","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"supervise","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {70, 16}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"C4F6D8B3-6156-4571-BECD-072E0A390524","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"supervise copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":71,"x":570.5,"y":247},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8DC9CE14-3708-4F06-A069-15439CC768E2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"supervise","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {70, 16}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"F1E43AA6-3F92-4DF7-8F24-199F37A0121B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"sample","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":54,"x":713,"y":116},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3419E4D6-2596-43B1-940E-60A59E2EAFF7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"sample","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Helvetica","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.2666666666666667}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {53, 16}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"A42C9879-9716-421E-9B8C-888C3D50A335","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":87,"width":67,"x":612,"y":56.99999999999997},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"60062AF1-B91B-415B-A5C8-191E9A2C6C6B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"25632F0D-CF51-42C0-9E2D-E70B291162D2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.120498614958457,"width":49.83611054182205,"x":7.378647434590128,"y":29.16066481994462},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7489E3B1-F8A2-474F-8835-EE49A8A4CBA0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"5EA25E0F-E70F-4431-8245-C0EE6DFAEEAC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515236,"width":49.71514910846813,"x":7.378647434590128,"y":29.28116343490307},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B2AEB844-A6A2-4F8B-BF2A-07358CAEDF8A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"F4D5C7E1-6447-4DF7-8CF0-2CC63D421FBF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515236,"width":0.1209614333539362,"x":7.439128151267157,"y":29.28116343490307},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"252458E2-0557-481C-A0F5-B82631AFDA1D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"99C686A9-3487-4F33-BCD0-EF1AD2F6E245","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.93074792243769,"width":0.2419228667078741,"x":7.318166717913213,"y":7.350415512465386},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FEDFD1CF-3DF4-4C9D-A28C-EF913E4A6C1F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"A8125BA4-58D1-43DE-BAA8-1813460ABD39","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.9307479224377,"width":0.2419228667078883,"x":57.15427725973529,"y":59.64681440443214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"375549D6-C87E-4D38-935C-76ECE5F67BD1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"83D7AF51-B116-439C-A882-81939CF045B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515236,"width":0.1209614333539477,"x":57.15427725973529,"y":29.28116343490307},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3C6DE9C9-5710-4D59-88FA-50DBCFEB206D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"022756EE-2E95-4865-9154-8F5E0DC9ACCC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515238,"width":9.555953234961038,"x":57.44404676503896,"y":29.22091412742385},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B53ACB87-297C-48A3-AC6C-8D0A38437698","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"656F5745-3AF0-458C-AD42-ADB241CC7213","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":49.8361105418211,"width":11.20637119113568,"x":26.68088303185171,"y":-1.420825354013065},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"71AA0EE1-33BD-4176-B9B8-3D515F055F23","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214502, 0.16551566224734077}","curveMode":1,"curveTo":"{0.98903615697270397, 1.0842021724855044e-19}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270397, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119010811, 0.83783632733723135}","curveMode":2,"curveTo":"{-0.0036902158117898569, 0.16216367266278722}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.376865005562472e-05, 0.50000000000000955}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270397, 1.0842021724855044e-19}","curveMode":1,"curveTo":"{0.99816007339701551, 0.83218232891400556}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, 1}"}]},{"_class":"shapePath","do_objectID":"9A1BDABE-58B4-476D-B774-9CB03055EFEF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":55.83717495289568,"width":6.918904577222812,"x":27.19182899995313,"y":13.02320879295574},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6CF3CD87-AD4F-4121-B226-187A8BCD447E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9802199138122426, 0.16551566224734077}","curveMode":1,"curveTo":"{0.97629663578704295, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97629663578704295, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0080724842978494755, 0.83764156143898683}","curveMode":2,"curveTo":"{-0.0079432307246380431, 0.16196890676454256}","hasCurveFrom":true,"hasCurveTo":true,"point":"{6.4626786605730124e-05, 0.49980523410176497}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97629663578704295, 0}","curveMode":1,"curveTo":"{0.99602215662088656, 0.83218232891400568}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 1}"}]},{"_class":"oval","do_objectID":"423167CF-C146-46E0-A011-948FDC0A8753","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":0,"y":21.81024930747924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4DF986BC-37D1-419D-9526-CE32FC699339","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E7E8F773-F452-49B4-93A6-39641B0BA46F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"47BB2883-0049-4D06-92B0-D9DA3D5DC2FF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"70EF5516-6777-4BC7-BC22-757356B0726C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":49.71514910846813,"y":72.29916897506924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B917CC90-99B1-4A70-B822-9BF4562C14EF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"BD90912C-153B-4263-862A-15452F0753AB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":0,"y":50.48891966759009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CECDA711-31B5-44C3-B74C-B8868C47E08B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"879ECBEA-FE23-41B9-949F-FB174CC43684","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":49.71514910846813,"y":50.48891966759009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"86887F8E-B160-4E0A-9D48-8BF79EE6209B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"EBCE63E6-B5B0-4E8C-8755-555242172D78","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":49.71514910846813,"y":21.6897506925208},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A6744CD7-F509-45B5-8294-3F4A63235828","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"D702B85A-E8C6-4D35-8A86-BE063C2E1B81","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.838457334157483,"x":5.20134163421925,"y":25.79968928788012},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"198C8A66-BDE3-42B6-A74E-B565D1632FCB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"95A3744A-3C5F-4A53-8DA7-9EAEA053552D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.2336501673878,"x":55.15841360939528,"y":25.79968928788012},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C521D288-DF36-40AC-9658-4F2C3ED64117","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"6FFBA04D-3003-4A09-B3AF-680B092AAA29","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.838457334157482,"x":5.080380200865307,"y":54.35786103303253},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7430009F-93AF-4636-9373-B73FE384F3AA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 6}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"C1E18156-881A-4D32-A488-C58482F719DC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.838457334157475,"x":55.15841360939528,"y":54.35786103303253},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3CCD2323-67BF-4B91-B958-31621706B9A0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"35EDB716-D1A8-4CE9-8C99-FD6F03D23E9E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.233650167387795,"x":5.080380200865307,"y":3.989439980400884},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9045E273-3DB0-4DDE-AD31-51BAF476D17F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"2A222320-2B01-4603-A4D1-0DB3EDFAF33D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.2336501673878,"x":55.40033647610316,"y":76.16811034051177},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10E7B6CE-4727-468E-8189-0B0F5140C62F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"F1713D60-F958-48BB-9BEB-62117D995E67","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":3.628843000618115,"x":30.60324263854601,"y":21.46173914937597},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8B62110D-223B-4A09-990C-67C0989776B9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"FBB4C993-4837-4D1D-9353-36414863D5BB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":3.628843000618104,"x":58.66629517665954,"y":39.65703000810173},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C34CFD2-E9D4-4276-B2A8-B997019A03EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 6}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A5C8E4F0-A778-48B9-B198-7AE7C16EF40C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":3.628843000618112,"x":35.68362283941143,"y":41.70550646239537},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C9209EE-162F-4A33-A568-70E2AB3B6D14","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 6}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"rectangle","do_objectID":"FAD2CBDE-C90F-4C77-9A05-8DB5BFCAD0E2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":188,"width":787,"x":137,"y":28},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"35B00BB5-0E52-457B-80B4-27D986B801FE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[10,16],"lineCapStyle":0,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.7850271031476449,"green":0.7850271031476449,"red":0.7850271031476449},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":20,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":20,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":20,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":20,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":20,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"group","do_objectID":"DF740CFD-10DF-4176-876A-076D1943C0AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"overview-functions","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":283,"width":768,"x":151,"y":862},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0D1A95BA-01F0-4657-BF29-F6AFE04F24F3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"A266BEEE-3E59-4AFB-874B-93ADCD8C2416","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":283,"width":768,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A81FDCB3-AAFF-4C66-A645-E7CE82B2D2D6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"9F3B20CD-C834-45D8-A8CF-5521664F73DA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":155.9999999999999,"width":222,"x":289,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C4EF211A-DF2C-4734-BEDB-94F94F73FDF2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"678FED82-C632-4994-AB85-86383D4A575B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":87.00000000000003,"width":64.00000000000001,"x":75,"y":68.99999999999989},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0C5934C6-1032-4A1B-A0CF-F4437735E46E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"402A191C-4424-46BA-9A4B-1592008B94B4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.2409972299168999,"width":42.14634146341463,"x":14.64915572232644,"y":29.04016620498612},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2FCEC2E9-E260-4751-8079-C4850D1A4B91","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549854, 0.75000000000000011}"}]},{"_class":"shapePath","do_objectID":"8D699307-DA63-44E2-B990-B05B2A938AB2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.32825484764543,"width":0.120075046904315,"x":7.384615384615358,"y":36.51108033240996},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"741D5BE9-93C1-4603-A2E2-F2A4BDEBA692","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.3474576271186469}","curveMode":1,"curveTo":"{31.999999999999989, 1.3474576271186469}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.32485875706214756}","curveMode":1,"curveTo":"{31.999999999999989, 0.32485875706214756}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"E504F2B6-E2C2-47B9-9137-ECCE54825F6E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14.45983379501385,"width":0.120075046904315,"x":7.264540337711082,"y":14.70083102493084},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ADE44174-E441-4AF9-BB6F-B569D5C2DBC3","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 1.5125000000000037}","curveMode":1,"curveTo":"{31.999999999999972, 1.5125000000000037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999867, 0.99999999999999656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 0.0041666666666676788}","curveMode":1,"curveTo":"{31.999999999999972, 0.0041666666666676788}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"2CC788AF-962B-49B0-A043-9C4A71D05708","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14.45983379501386,"width":0.1200750469043115,"x":56.97560975609758,"y":57.8393351800554},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A5BEBBAC-7BA9-4E24-99EA-B5BB7E8F1CF2","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 2.0208333333333393}","curveMode":1,"curveTo":"{29.999999999999964, 2.0208333333333393}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 0.51250000000000151}","curveMode":1,"curveTo":"{29.999999999999964, 0.51250000000000151}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000045453, 0}"}]},{"_class":"oval","do_objectID":"21C1B98C-3EA1-4DE1-A31F-216A0F769AEC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":0,"y":21.81024930747924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2FE144A3-482E-4F01-9452-209AF747ADD5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B83E32D8-1E14-4BEF-B1D9-BA73AD7CA312","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4C0574EF-6A72-4D0A-BCCC-8CB7F73B9016","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"063AE76C-0A3E-4AF7-8A5D-E58C93C84C67","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":49.35084427767356,"y":72.29916897506928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C4C57A5A-2727-4483-B766-66E046496465","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E69187BA-41A0-415B-978D-504507515875","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.64915572232645,"x":0,"y":50.48891966759004},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CF89C6C9-E36F-4097-8670-89A9B96BC51D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"D8655FC7-786F-4D41-B633-B27CCF499366","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.64915572232645,"x":49.35084427767356,"y":50.48891966759004},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"304E650B-88B6-403D-9537-E0D33DD3348F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"573C0480-2FAA-49AC-AE88-7E3167B5E3D4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493075,"width":14.64915572232645,"x":49.35084427767356,"y":21.68975069252076},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"02A6BF32-FA3A-4BA4-A62D-7D8270C0D64F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"CD01A000-C666-4C21-BEA5-3820F8FD4486","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.003126954346467,"x":5.163227016885571,"y":25.79916897506928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D3C5EE31-F1F7-48D5-B051-DCA1D3287452","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"62613DB8-795C-45D5-B043-286E47051F6B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.00312695434647,"x":54.7542213883678,"y":25.79916897506928},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6BA2840F-CE1B-4FAF-806C-E9B526AE06CC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"A0CBAEE0-8020-4279-BD6F-7CE2D0248833","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.003126954346466,"x":5.043151969981238,"y":54.3573407202216},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"64673CD0-92BE-4005-AC05-0E8A96FD7C70","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 6}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"216ADB82-57B0-42C6-B545-C6C54069ED88","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.00312695434647,"x":54.7542213883678,"y":54.3573407202216},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6BEB473C-E389-45DF-9F50-4A5CA691A517","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"AB19173C-0DD5-4D01-A39F-A643402B240E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":5.003126954346466,"x":5.043151969981238,"y":3.988919667590039},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"99303924-E94E-457E-ABF4-6CF8E691631E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"FB4A579C-B51E-4793-A1A0-F828467CD3D0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.002501563477175,"x":54.99437148217635,"y":76.16759002770084},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6895211B-2CF9-4E21-96B4-4CE512835EC6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"659AF6B2-AD7B-488E-9B42-21577E3CF399","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.002501563477173,"x":2.641651031894924,"y":39.65650969529088},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3C2AF59-C40A-45AA-A56E-143CEE57E139","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"AE83C20C-7EA7-45EF-BF57-22D9C414AAE5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.002501563477175,"x":30.37898686679171,"y":21.46121883656508},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0E599002-4C93-4186-8FC5-CA4BEA9528DE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.2,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1020000028610229}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 5}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"3350817B-D85B-4726-8F5A-FFF1CE47715A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":58,"width":222,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"02C3853A-FFAE-4516-BDCB-8DF195AEE4CD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"42E75BC6-9A71-4BC3-A841-000272CEC922","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Forwarding Plane","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":222,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7205B6B9-9EB7-4017-A774-D29B13EDD5B8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Forwarding Plane","attributes":[{"_class":"stringAttribute","location":0,"length":16,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{37, 4}, {148, 19}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"bitmap","do_objectID":"6BA0E891-C519-4355-8044-099F9AE652B1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":35,"width":56,"x":83,"y":23},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FCDB5C05-AF6F-4C0D-A47A-B13FE48CAC46","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/52ef0b1a2da92728e4d569d5d9d9f6434302b067.png"},"intendedDPI":144}]}]},{"_class":"group","do_objectID":"69411F55-9178-4D93-BD64-7789B5BE7462","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":107.5000000000035,"width":182.6702370934211,"x":131.5,"y":13.99999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A0FF1A45-EFA2-443A-8B9F-5F83F4D98E3C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"C9FF7A9F-6BEB-419C-817B-7F59932097B6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":182.6702370934211,"x":0,"y":106.5000000000035},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DC62E38B-BD4C-42B7-86F0-88287BC9A62A","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.3046105426290761,"green":0.3046105426290761,"red":0.3046105426290761},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96167958113274876, 0.99999999999999911}","curveMode":1,"curveTo":"{0.96167958113274876, 0.99999999999999911}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.39962722532990819, 1.0000000000031826}","curveMode":1,"curveTo":"{-0.39962722532990819, 1.0000000000031826}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-1.2306921458928603e-15, 1.0000000000031826}"}]},{"_class":"text","do_objectID":"20B5241D-22D4-4ED4-82F4-74C1FF220BBA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Protocol (Graph Algo","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":60,"width":144,"x":27.5,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"49EC2A3A-0879-4338-953E-BAA417A17B4F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3000000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Protocol\n(Graph Algorithm, \ne.g. OSPF)","attributes":[{"_class":"stringAttribute","location":0,"length":38,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3000000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 3}, {138, 57}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"bitmap","do_objectID":"76D4BE40-603B-459D-87CF-0BD0EAC00474","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":35,"width":62.73584905660378,"x":64.63207547169827,"y":66},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B46D8A4E-C1DC-4FD4-A080-FBFA535ED08F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/53b677379bc9704cc8c746ef2b126856c27b46ab.png"},"intendedDPI":144}]},{"_class":"group","do_objectID":"F8BCF389-EC75-4FA8-A136-F92AA4588FEE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":95.50000000000341,"width":138,"x":474.1702370934211,"y":26},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"08BAF67D-C1CC-4C82-8FB1-878E0F34A4EE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"58CCF59E-5FCA-4516-9E4B-87D21F607047","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":138,"x":0,"y":93.50000000000341},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"931005A2-F4DB-49C2-9899-B77E27E66FF9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[10],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.3046105426290761,"green":0.3046105426290761,"red":0.3046105426290761},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96137852966247384, -114.49999999999999}","curveMode":1,"curveTo":"{0.96137852966247384, -114.49999999999999}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99398722531464545, 0.7500000000017053}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.84057971014493182, -114.49999999999838}","curveMode":1,"curveTo":"{-0.84057971014493182, -114.49999999999838}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012336021262395625, 0.25000000000162004}"}]},{"_class":"text","do_objectID":"E0EDBBB6-C3BE-4109-9EE0-E3DE9677DA26","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Check Consistency","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":40,"width":92,"x":22.82976290657894,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"88758BE2-006D-420B-9B68-2A1148346DDA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3000000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Check\nConsistency","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3000000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {91, 37}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"bitmap","do_objectID":"FE325949-4338-421B-9CE6-3BCB71686D69","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":45,"width":116,"x":10.82976290657894,"y":40},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0B9D3E06-4E0D-430B-9D3E-3E86A60555E3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/d2116921de0b7bb22968c6c0e4e918778b345e9c.png"},"intendedDPI":144}]},{"_class":"shapePath","do_objectID":"B50A321A-32B9-4FC6-BF78-C902139C9EB8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56.45549855526033,"width":219.7323943661974,"x":69.26760563380265,"y":181.5081205944045},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2640C8A5-F6A7-4152-A878-867EA3AE94A4","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.3046105426290761,"green":0.3046105426290761,"red":0.3046105426290761},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17948702437433472, -0.0050991798699384638}","curveMode":1,"curveTo":"{-0.020479456445098555, -4.0828618274335851}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-4.4408920985006262e-16, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97165846637591469, -0.00080517562894111272}","curveMode":1,"curveTo":"{1.1794870243743334, 0.0050991798698780677}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999933, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.46570176055169776, -3.065148760937062}","curveMode":1,"curveTo":"{1.0227329187916994, 1.0008051756288878}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99439138516761527, 0.99999999999999867}"}]},{"_class":"shapePath","do_objectID":"45633E1E-1483-4664-ACA1-93B316240F97","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56.45549855526012,"width":192,"x":511.0000000000001,"y":181.5081205944045},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1DC62222-48C6-43DE-9602-F190B00F78E6","endMarkerType":0,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.3046105426290761,"green":0.3046105426290761,"red":0.3046105426290761},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.20541205012206545, -0.0050991798699313732}","curveMode":1,"curveTo":"{-0.023437499999998671, -4.0828618274335957}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-4.4408920985006262e-16, 7.1054273576010019e-15}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96756482789984499, -0.0008051756289340216}","curveMode":1,"curveTo":"{1.2054120501220675, 0.005099179869885174}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000016, 7.1054273576010034e-15}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.38852796114781929, -3.065148760937078}","curveMode":1,"curveTo":"{1.0260164514428798, 1.0008051756288878}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99358127934272333, 0.99999999999999978}"}]},{"_class":"group","do_objectID":"7F58CCAA-6E6F-4632-8307-732C03AFD098","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":130.9999999999999,"width":146.25,"x":0,"y":25},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DC3D4341-FAB7-4515-B842-E45BE4B14625","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"54AB59A7-23C6-4DB0-B9F9-1E6DF4D7CAED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":129.9999999999999,"width":128,"x":0,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"33E91822-963E-47EB-947B-8787FC2C3E24","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"B7E64A93-59C1-47AD-87B6-B5FDE700F2A6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":128,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B6660E28-6F0D-4812-BFEC-2EB1D7036C27","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"8C58F687-3C44-417B-A7CA-726B01AEC6BC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Configuration","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":128,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8F1E9FAF-39B7-4B11-A5FE-3C7F15C93C8E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Configuration  ","attributes":[{"_class":"stringAttribute","location":0,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{6, 4}, {116, 19}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"4A17281A-59C7-41ED-9A60-0ECE73071DA7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":87,"width":67,"x":42,"y":42.99999999999989},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0F1EAE10-9CCA-4382-BB3D-EB18364D0743","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"DE05F2AA-AF1F-42D5-9C69-64A12F1C6E9E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0.120498614958457,"width":49.83611054182205,"x":7.378647434590128,"y":29.16066481994462},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"713C41E5-4143-494D-B5AD-AF7929C33A42","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"045CA5C5-B278-46B7-A832-A59ED8388351","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515236,"width":49.71514910846813,"x":7.378647434590128,"y":29.28116343490307},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3811172D-F95B-4714-9C81-915BA120822E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"BC5CB2E5-251F-4548-B62E-52938F5B7AEC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515236,"width":0.1209614333539362,"x":7.439128151267157,"y":29.28116343490307},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"713AEA95-DC6B-43B4-A4B9-C8D8CD77ACB4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"9F762491-081B-4A0C-9951-53A51906AE6C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.93074792243769,"width":0.2419228667078741,"x":7.318166717913213,"y":7.350415512465386},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9954651F-7BD3-4FC1-804B-0BCFB9CDCA10","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"BC9BFFF0-4083-449D-B1E3-BBFD41158E80","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.9307479224377,"width":0.2419228667078883,"x":57.15427725973529,"y":59.64681440443214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8CE138BB-2887-4EEE-8269-0AF611E0FCC1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"2360A7E6-908B-48FA-87F4-5D75F9696F1E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515236,"width":0.1209614333539477,"x":57.15427725973529,"y":29.28116343490307},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3277ED76-6E32-4466-9DC9-D5353E30FFA3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.7198800000000001}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"17615090-2CDE-4B3A-9B2E-257B67E98BFC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.55817174515238,"width":9.555953234961038,"x":57.44404676503896,"y":29.22091412742385},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EC695E49-C6A8-4542-8DC1-5ECF3C7F66A9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"4A8D7EF0-DA85-457F-BADB-C8F3AC4F8BF4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":49.8361105418211,"width":11.20637119113568,"x":26.68088303185171,"y":-1.420825354013065},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C58AF3DD-4DE3-4051-A37C-E55C8D6FE7EE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471214502, 0.16551566224734077}","curveMode":1,"curveTo":"{0.98903615697270397, 1.0842021724855044e-19}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697270397, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0037177531119010811, 0.83783632733723135}","curveMode":2,"curveTo":"{-0.0036902158117898569, 0.16216367266278722}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.376865005562472e-05, 0.50000000000000955}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697270397, 1.0842021724855044e-19}","curveMode":1,"curveTo":"{0.99816007339701551, 0.83218232891400556}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, 1}"}]},{"_class":"shapePath","do_objectID":"A9003FA3-1B3D-406C-A89B-9B408FF5F108","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":55.83717495289568,"width":6.918904577222812,"x":27.19182899995313,"y":13.02320879295574},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B3E329D7-6E12-4D76-82E4-2BA47EF9B659","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1.319780069470406,3.359439861059189],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":0.8398599999999999}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9802199138122426, 0.16551566224734077}","curveMode":1,"curveTo":"{0.97629663578704295, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97629663578704295, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0080724842978494755, 0.83764156143898683}","curveMode":2,"curveTo":"{-0.0079432307246380431, 0.16196890676454256}","hasCurveFrom":true,"hasCurveTo":true,"point":"{6.4626786605730124e-05, 0.49980523410176497}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97629663578704295, 0}","curveMode":1,"curveTo":"{0.99602215662088656, 0.83218232891400568}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 1}"}]},{"_class":"oval","do_objectID":"B720B71C-0EF4-4C43-A810-3DE613E82FEA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":0,"y":21.81024930747924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"917DC894-57D1-4672-8015-20D7ABF1D4CD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"61046470-3BEE-4676-892D-94C2EFE0C9CC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ABA4A5D5-9B6F-41BB-9DFD-EF6C9E5B9756","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"73828090-4640-482F-B353-40D69E566BE0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":49.71514910846813,"y":72.29916897506924},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EB523A04-807C-4DF9-B879-72630B32590E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"795B9438-E6B1-4846-8DAB-A8769D1D3697"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0DBE95DF-FA3E-4EE9-8301-982DB19AF927","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":0,"y":50.48891966759009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AA0A4A0F-C44F-4643-AC17-31DEF49BFB10","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"747922FB-4534-4AA2-9C6A-3F7985DC3A0C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":49.71514910846813,"y":50.48891966759009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D6687E89-D313-45BA-9759-678BF9CCA36B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"5DB759A6-128B-409F-911D-1A2786DB525B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":14.70083102493076,"width":14.75729486918032,"x":49.71514910846813,"y":21.6897506925208},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7BA3DFFE-1826-4220-A4D2-1224C81ABE8C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"785CA1F5-A3E5-4C32-AB0E-FDC00F7AB090"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"0F5D0A14-8E35-4537-8AAF-80E928D4A58B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.838457334157483,"x":5.20134163421925,"y":25.79968928788012},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A584F75A-78D6-40EF-A6A5-1B49CF55DC8A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"157E137B-4B20-49BF-BD0D-435600987DBA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.2336501673878,"x":55.15841360939528,"y":25.79968928788012},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B491AE63-BC9A-493A-A865-AC6A7C793AA6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"93A01190-C43C-4F77-B34D-D79CECF00076","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.838457334157482,"x":5.080380200865307,"y":54.35786103303253},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"15DF75AC-FF47-4A1B-9DA4-BC168C776E29","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 6}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"C46241AF-C8CA-400C-B9FC-D612C63D7AF9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.838457334157475,"x":55.15841360939528,"y":54.35786103303253},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EA1C3E8D-6252-4751-83EB-19B8F02D31E8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {5, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"14B7B461-AD09-458F-AB94-E55AD8AF62D1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.233650167387795,"x":5.080380200865307,"y":3.989439980400884},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"47919471-B8A7-4A3A-A49B-60E1AE8FE344","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"92A0BEF5-FFAA-48E7-9368-70DC4A9CEE56","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":4.2336501673878,"x":55.40033647610316,"y":76.16811034051177},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"890452EC-9A7D-493A-8D12-8F9C6DAD9512","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {4, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"B87D64D7-7CF0-4194-9CC7-5544B901391E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":3.628843000618115,"x":30.60324263854601,"y":21.46173914937597},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4163DD67-8D17-438E-9A34-C30D88C64301","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 5}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"DA6BFB0F-57D1-4FD0-AFA8-4C83D4ED0790","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":3.628843000618104,"x":58.66629517665954,"y":39.65703000810173},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54B9A532-6ADE-4BFF-B20E-27C4977EB890","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 6}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"9FAAE543-5480-4DE7-80A6-E7FA9E93DA3A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":3.628843000618112,"x":35.68362283941143,"y":41.70550646239537},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DDD0DE0A-2ED8-4731-94A6-58BAB2FD9254","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.1998,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":6.118980000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1019830023497343}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {3, 6}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"bitmap","do_objectID":"E7FADC4B-207E-49D9-8368-52104423FC4A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":24,"width":25.5,"x":120.75,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"56227945-656D-48AD-BC8E-C5294DD9A20D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/9a2dd7ba6617f094372d8758079a4efe9857a7e1.png"},"intendedDPI":144}]},{"_class":"group","do_objectID":"FF43E85C-2A40-4FEB-AE89-324CDB40C7A1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":123.3389078946423,"width":130.5,"x":637.5,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"398F022F-D3C1-4124-8524-7AF280F962E8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"8485C1F0-FF25-45C0-A3EA-3C62A287FC7B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":123.3389078946423,"width":130.5,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CCD60C9D-7A29-45CC-A87E-57D5D35E2808","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"576C32BA-A1D0-4B80-907B-D4356B450F1A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73.33890789464236,"width":125,"x":5.5,"y":49.99999999999989},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E97D1A0D-DB9A-4003-B96F-08E2155C5701","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"5E6035B5-CF70-4FAD-88BB-DD573CE798A8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73.33890789464236,"width":125,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"113864BB-1880-433B-BD4C-C89CBF9FAF6D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"0A7E3EF7-C7E4-4EEB-9C8D-14C0C00C3231","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":73.33890789464236,"width":125,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9F93CCD0-521A-4A24-8913-6A71FB92D629","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9488326362941576,"green":0.9488326362941576,"red":0.9488326362941576},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":2.5,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":2.5,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"90B07653-2527-4F8E-806C-51B4F5DC1BDD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fwd(A,B,N1) not fwd(","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":50,"width":110.9154929577465,"x":5.809859154929575,"y":4.957336936947254},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"757411D2-82AB-4D0F-9A69-1A02B762F4DA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":1.75,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":8.925000000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1487500071525574},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"fwd(A,B,N1)\nnot fwd(C,B,N1)\n\nreachable(D,A,N1)\nisolation(A,B,N1,N2)","attributes":[{"_class":"stringAttribute","location":0,"length":67,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AndaleMono","size":8.925000000000001}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.1487500071525574}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 1}, {109, 49}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"group","do_objectID":"C3C7CDF9-0FC1-4ADD-8514-CF256E0AE3B0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":127,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"702D5A55-0FA7-4ECB-8175-5812912E0614","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"text","do_objectID":"F283F83D-19E0-4D79-AEE0-5A6E9B8E6554","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Specification S","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":127,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7047EF74-D7E6-4ABB-92B7-2856C3B08461","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Specification S","attributes":[{"_class":"stringAttribute","location":0,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":20}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3333333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 4}, {125, 19}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"bitmap","do_objectID":"C27531DF-55E6-4F11-AED5-81763BA0FF67","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Bitmap","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":23,"width":18.51219512195122,"x":110.7439024390244,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4227A25A-5EDD-4931-871C-E016AADD1675","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/8e45acc2a970db2078580786a7ce290a32a48e10.png"},"intendedDPI":144}]},{"_class":"text","do_objectID":"FF2C3987-ECA5-478A-A863-537220047FDF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Configuration Synthe","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":75,"width":190,"x":305,"y":208},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5D1B9CFA-6C4A-4D0C-BE88-0A4A91D1E67E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":22}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3666666666666668},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Configuration\nSynthesis\n(exact, approximate)","attributes":[{"_class":"stringAttribute","location":0,"length":44,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":22}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":0.3666666666666668}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {189, 71}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> figures/pages/EB0575C0-53E6-439B-967C-94B3938B0C70.json <==
{"_class":"page","do_objectID":"EB0575C0-53E6-439B-967C-94B3938B0C70","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A93366AC-776A-42EE-AED8-9F8A32167113","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"681FD7D7-06FA-416B-A289-FD21C50D22EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":true,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2161,"width":4989,"x":-639,"y":-715},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4C3BBF48-744F-4A93-B3BF-1CD5EBDE3B83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"C1B932A9-31ED-4333-9712-8D0A7C76FB29","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"networks-all","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":1046,"width":4724.273333333333,"x":-639.7733333333331,"y":1751},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"17459580-A3AE-43D8-A1F3-88F5EE12DABC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"75B65E67-8E82-4305-A411-31340AA71EF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":722,"width":553.8955528408449,"x":691,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"96ADCAA4-980F-451E-A222-CBFF386ED7B2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"5EBB84B5-B0FC-4A40-8ECB-5C04DA0A7F79","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":61,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7F50C57A-9C83-4131-B3F8-2B5397FB05BC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"7FADE731-0F3C-4B17-83EA-179EA9A36E18","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":61,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"41052918-CBA4-4D2F-B552-1B8515F577DD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"888A671B-CEA0-425C-B6CA-6CE9B501DABC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":61.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"728B81E8-76B9-4FEA-B770-375A4F040BB0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"592A9190-3EE8-48F0-A57C-97723AC2E2BA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":60.5,"y":61},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E1F345CD-B0CE-440E-BA97-A3FFB551EC95","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"BBFA7464-99E4-48F1-9CEC-723DD3C2E332","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":472.5,"y":495},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"01C7FC93-DB6F-49FD-8B57-6964D7AC4191","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"01D169AB-3097-42C0-84EB-61C64228D297","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":472.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8268C203-9AF2-4F24-9636-A4FFA3B5453C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"FE50EDF7-37D6-4F00-963D-97E65CB3CAA1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":474.8955528408449,"y":242.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B6FFD34B-50E2-4C61-8822-06CDFBFBA2CE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"B5FB44C8-9669-4C34-8447-1A1548C1F3F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":220.3955528408447,"y":-11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"007A5F13-007D-424B-B559-E4814DAAEEA6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"7DE3B443-83F6-4DD5-AAC7-E74651A87097","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":224.7723511495175,"y":108.6298457411079},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"729AA119-9B78-49A4-9E8B-8DF8B0982392","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"14069508-3418-48A2-9037-DE817F4C6AA6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"17752DA9-29B0-45E4-93EF-CF2135878C37","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"4E28EEB7-A820-49A0-9979-01FC7A15C660","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CF27646A-8674-4C62-8F7B-91739F8BADE6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"290ECCD7-4A5C-4E52-9EC0-EC097B1934AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CEADBECB-0076-4ECB-B477-FE4DA90A2BFD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A8D39E64-C052-426B-B286-EB7D7E61EAC6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A33D911B-FC50-4A73-BE1F-A9916952E5E1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A7056E76-9490-457E-8849-88DE4A609B81","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06D16552-F642-49CA-AE8D-6D0E90E95198","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A20A4F2C-D558-40E4-BE95-082A4C75D685","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC445377-3486-4A9D-BAEC-D3B7A570CC2A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"D0281684-3755-4012-B4E9-18719968E9EF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":43,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0A0919DF-C00C-41AB-8B2F-54F4107A00C2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"5B5D0FAA-EC09-4FA1-96E9-CD2AEF8DC9D0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":456,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"805A06E4-912A-40F3-B9E9-A1C1765EF3D9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"6C9F9DAE-2A14-4C63-B39B-9AA76DA6D5FC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57CAFCD5-0E72-47B5-9551-CDA0CCE8A06A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {33, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"97FDC07A-8BDE-49A3-9DBC-2D9CE911A798","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":456,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"25ED74AF-6B68-4232-9C72-70682D3EB9E1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {35, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"97C94A2A-01A9-47E0-90AE-C71024D033EB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A6682BA6-69F4-49E8-BC70-8B2588D52D09","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3B52272E-BC5B-4B90-A242-215CB90EEE2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0573A97A-3C8C-479E-9DA4-BADB79E60BCD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"CEBC59A5-79AD-4463-BCED-83F9EF4F8A16","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA22A8DC-6693-4A74-9B5D-0D889980070B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D989DA3A-0A1F-48AB-B705-9BCDD38AA82B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":485,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3CAE81AD-A250-4F78-A63A-70F7167B3E53","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"10B75492-F001-41E3-9F0C-702768A65A23","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":295,"y":346},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"858AEA19-F0E2-47B3-BC1B-73B5D944C07C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"text","do_objectID":"9C475A8F-FF50-4F68-9117-FFBF037FE9EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(a) Network","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":378,"x":772,"y":963.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A625D8BB-9A66-4650-86E7-51F9BC9D69AB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(a) Network","attributes":[{"_class":"stringAttribute","location":0,"length":11,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 14}, {376, 64}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"A2C16BC0-119B-40D2-A4D1-22DFFDCEAC3B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":712.7733333333331,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D8DB7835-36A5-4BB2-A4C1-C44BBB6AB169","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"4AECEB1F-D3DF-4E82-8FAE-45799BF9285D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":898,"width":733.0000000000005,"x":1543.773333333333,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"181F27BD-172B-46A3-8A25-E3E599A9AF73","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"241E3F57-678C-4507-A62C-FF83924A5421","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":61,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FAA11FF2-31A1-44B4-AE64-E8F161B79FDF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"0F48D376-4CE3-4EB8-BEB0-4CBAA99BB3B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":61,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B299116F-5BB3-4E97-9038-8B103C6EFD24","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"FE5C2CE4-0F22-4B91-B1DB-2664047D2750","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":61.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D1D37804-EC88-41B5-9B19-7A565A6EF753","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"2936EE15-CACE-40E7-A229-51714EB9B4A7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":60.5,"y":61.00000000000006},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CEF6ECD3-836D-4C08-BBE3-948A50A07B3D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"A0368F7E-2972-4577-B62C-5DF06043C42F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":472.5,"y":495},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1111A570-92F0-4AA7-80F3-F4F6A40FB968","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"DCE716B3-1933-4731-80BC-9E7446E7968C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":472.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"762F22D5-60A5-41BC-8FA5-3FEB558B64CE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"A7F8B2F9-889E-4235-B133-25B1D55F8BF1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":474.8955528408446,"y":242.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7804B00-5C6A-435F-957B-C56A80B2EF36","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"CFCE6F5D-94DD-4F63-B379-CF1FAE962E5D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":220.3955528408446,"y":-11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"205E4EC6-0B80-4A42-AE72-C4CE588F59D7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"843D7CD9-B905-4ED8-A960-1696533B7335","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":224.7723511495174,"y":108.6298457411079},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7B8709E0-851A-4C81-A6B9-CD877449BCE4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"A1ECE315-1094-4829-BAD3-DE5D5F0C9F2F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A2E8B80D-D940-42FE-A628-F8567FA85526","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A3D76173-6193-4CE3-AF89-3233E8797CE2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":2.842170943040401e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24BDB972-A23A-4AE1-8EA3-5A0E4C4F6936","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DCB766C5-D499-4DB6-B41B-971A4758035A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6783AA57-57D9-48A7-BB5A-2F6FD6F0D910","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C1D82E30-F28F-4F01-AC1A-F936CBF13712","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ACD0C524-B1A5-445D-95FB-5756EF2440E4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"30535F84-7915-4660-A655-36F0BAFB248B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA81834D-431B-4F25-88C4-BCE0055B293A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B4CA78C4-D173-4A79-B32D-44979742EEF6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1549F517-B02E-4F7D-9C8F-205E994B700D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"89E65D8D-A473-46A2-A28B-4F758A105507","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":43,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3062FF05-322C-4E97-86C8-4CED40A237F3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"42FD58ED-662B-4104-A9E4-9BD7A9B28316","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":456,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F22C7B65-0CAA-4794-AAAE-EF56453C9527","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"AD24CCB8-6C84-4FA1-BD69-B3CD2F1CB0E2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"09A22254-5581-4D67-A84F-423559568D73","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {33, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"BE21D810-C848-4741-B884-348093392214","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":456,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9B20CA32-136E-441B-BC3D-8F0E8F56AC0D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {35, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"592D5135-003E-413F-9600-91470B0CE103","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42,"y":33.00000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C9C3A33E-D666-4733-B83F-89D5BBB4062B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"436797A5-38BE-4A50-B4A5-D93E717D3668","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D0970D73-AAD4-482B-9C75-0709ABD5ACDC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"45152FC4-38CC-425F-8B43-4B35F6BDA4E7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":22,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8DBBD741-95B6-4555-8992-9CC13E0054C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"55D343ED-6DFC-4AF1-B0D3-30B9F186767D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"43F28D25-3FAC-4508-9DDB-660E0E74CCBB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8AD26059-F71A-4917-9381-739CC4C3562F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":485,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"112C91B2-C218-4066-986E-D192284E411B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4DE7CC2E-677E-442C-8B74-7EE9D7C358B0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":295,"y":345.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2C30BFD0-1831-49BD-9787-66791D47B7D3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4AFE121E-C59C-44F4-94C0-A00E1D2FD876","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Round 1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":251,"x":143,"y":820},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"63A3258C-0F6C-4376-AADC-806593AEFA9D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333333},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Round 1","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333333}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 13}, {241, 51}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"rectangle","do_objectID":"B1C11423-677D-4D7C-A313-E358258B07E8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":146.0000000000005,"y":42.00000000000009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4AF5BD4D-DF7B-4782-B67F-E74E8A3C7281","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"636DF482-E456-46D2-877D-F1E73BAFF698","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":197.0000000000005,"y":33.00000000000009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C04B295F-8F39-4683-AB9E-8344CB0CA10C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"1E75D1B3-5124-49CE-B4B0-E21005BA624B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":608.0000000000005,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"26D402A5-FEF4-49A3-AD56-52E676B52D3D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"triangle","do_objectID":"94DCDE97-3572-431F-B11E-4C7EE68D3FE4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":51,"width":51,"x":547.0000000000005,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"578AAA7B-9343-4137-B486-E38CC1B6B40F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false}]},{"_class":"group","do_objectID":"CD899597-1357-41CC-888B-012A03D64A70","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":898,"width":733.0000000000007,"x":2349.773333333332,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"208F50EC-EC39-4D69-A6BC-E0A11D51DAD2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"1A98B091-C98C-4A4A-984B-6E11F5C80313","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":61.00000000000023,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"08DFA38E-AD41-4D83-9FFD-3E0BD4D63D6F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"770A853F-546F-4728-8401-0FF9175E3D5A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":61.00000000000023,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"873FF3FC-9C3B-4380-B38A-624E0A65BF02","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"393A44C8-D616-46F6-ADC8-E7B0601707D4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 21","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":61.50000000000023,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"00FD57CD-1987-4A26-B5F6-E0288F0DCE80","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"C5B529DD-B0AD-4328-B027-6C330CBA2B76","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 22","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":60.50000000000023,"y":61},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3BFBF773-8DE9-4649-876C-02159F20ED0B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"5B96EECA-FD2A-415E-90E1-4AF462F61D2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 23","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":472.5,"y":495},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52461240-7A73-4286-BEB7-692DAE2B6ED6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"206942B6-2A53-4194-8D85-5D69D16EF960","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 24","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":472.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E285FAC7-1294-4251-9792-F02C5F82092D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"455801AE-AE48-4B1C-93DB-B197C27DC9DB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":474.8955528408451,"y":242.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1DC84AA8-BDB3-42B6-AA90-D6615BAEC291","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"E9BA1949-40D6-4816-BD2A-73D51A03DB86","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":220.3955528408451,"y":-11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0D4803A2-B714-4BAB-90B4-176D82E9BAA2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"94BB026E-722C-4DC8-BECD-761029F3CAE3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":224.7723511495178,"y":108.6298457411079},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"74E4272D-7486-485B-A932-A9860A6C9C4F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"CD5C3780-4445-499E-BB56-65CD83FE0EF8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":2.273736754432321e-13,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6A30EFD4-3871-41AF-9767-546E988CD17A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"6A47D96B-97B5-4DA1-A048-C05193EAD6A4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":2.273736754432321e-13,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C21B9601-38E7-4F4A-A3AE-7824984A33E6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"AC7444EF-A751-47DD-B0FD-278E9EFECD0C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A06FEB3-EE98-4D23-8495-9DFFEB2FE857","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"84A3F77A-FE9E-4DB5-8E0C-4DDD254AB8CF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 21","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":2.273736754432321e-13,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"75129232-2066-4239-BBAC-401B6FCFBD31","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"F7D0D805-AC0E-41FC-B07E-99CAEA9C058C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 22","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"95446E28-A1C8-46A4-9528-02F1B046052D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"64217B4B-AD38-4201-82CC-79CFE8C481F2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 23","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"05083609-28D9-414C-A3D3-8A89AFEC9A6B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"2B2A7123-2B26-40D5-B950-4B664BADCE24","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42.00000000000023,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"07E52DC2-2670-46B4-BBF2-5DD279FDF0D8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"CF4154B8-6EC2-4100-91C2-0510167BC4D2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"05E47655-6FC3-439C-87EF-4B0CCA13E8DA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"278BAD75-98AE-42A0-8A32-5CBCFA225BEE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":22.00000000000023,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3BAAFC59-9F49-43D2-85EE-3AAD85C3FEDB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8C6AC53D-4EA6-45F8-811E-1BAB78BD4301","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 5","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DD63CB0E-905A-4884-B0DC-90EF49D5EB46","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3BAF9342-A19D-461A-9634-2E64A1BB575A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":485,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"67D2F6F6-7EB3-4F14-91DC-85B9417C6E19","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"418B9C93-93A9-45BD-A4EE-576F9171911B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":295,"y":345.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9236B988-52E8-4668-9C4E-9EB3EB075134","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"1DFDF1DC-EAD4-4D3D-A11A-FD81897A5D5C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Round 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":251,"x":142,"y":820},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D3ADF027-EFD5-4533-9F58-A4437422974A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333333},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Round 2","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333333}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 13}, {246, 51}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4C72C878-C62F-47F5-A732-7DA44D03E222","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":197.0000000000009,"y":33.00000000000006},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EC34D664-DCE9-4595-8E76-AAF149FD9B04","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3C84DAC5-4C48-46E1-A0D9-5CFCD3F56CFC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":608.0000000000009,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC8CFE3A-C435-44BD-A1E2-1BBC03AC842C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"triangle","do_objectID":"82B0DCE4-0CD8-43CB-ABE0-0F76B7508AB6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":51,"width":51,"x":547.0000000000009,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"850DC908-1EBA-4E28-BA7A-FC064FE304DC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"triangle","do_objectID":"1EA7C101-EAAD-4CE7-A81E-255DE6D31513","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":37,"width":37,"x":482.0000000000009,"y":220},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4D4C033F-42FC-4565-807A-C15305B7E30C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"triangle","do_objectID":"9FE327C4-375C-484F-B53D-C686E6AE8DC3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":37,"width":37,"x":452.0000000000009,"y":458},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AFDCAE0D-17A0-4C09-AF15-5634C4910978","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"rectangle","do_objectID":"862DED48-133F-4CBA-A5EF-807325168D13","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":43.00000000000068,"y":224},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8D84B9B6-920D-415C-87BF-8F64100A6728","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"283AD711-DDF4-470C-ACA0-0F0B314A28F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":145.0000000000009,"y":43.00000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7CC719F-7A45-4C55-A4FD-7C7485F612CD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"D16A576A-7F66-4F5B-A7B2-873B416544C0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":32,"x":429.0000000000009,"y":223},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA8F908B-C531-4B97-BFDE-08CD79E674C7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"shapePath","do_objectID":"78131F4D-90E5-4163-82AF-93E1E6529360","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 25","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":3216.773333333333,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06221CC0-392D-4169-8822-485719002C12","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"EAE82284-0B20-4D2B-9E42-B299213948DC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 26","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":3216.773333333333,"y":244},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8D1C70C-D9E2-4D1B-89E0-57E84FFF7330","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"CDC8F3FD-92E8-4F11-8046-CC56B0AB1B41","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 27","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":3217.273333333333,"y":244},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B1866276-F2FA-42D6-9BC0-E85476FA8D4B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"25769DAF-021B-4E2E-8BA8-BC3480AB3FF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 28","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":3216.273333333333,"y":62},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6F7059D0-59BC-438B-A889-CB3096DDC505","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"9C3CECD2-6483-406D-AB68-56F27CF8C012","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 29","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":3628.273333333333,"y":496.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"28220961-E765-459B-970E-0620E3BF2FBC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"5A7FA486-A0FC-4808-B55E-ABBACF9AE786","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 30","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":3628.273333333333,"y":244},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"02444A75-4EAF-4F8D-8477-403CD7FF041D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"111C722E-C407-4275-B184-15788219B5EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":3630.668886174177,"y":243.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7487D9B0-81CD-401A-A424-A4FD9B840E4D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"7E0285B8-E43D-458B-BFAA-735713B39B6A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":3376.168886174177,"y":-10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4E5B7A58-F8B0-4485-A771-BDE5FD1F1AF8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"5683CA2C-4389-4878-824A-77CAC4ACAE6E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":3380.54568448285,"y":109.6298457411081},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6EAB730E-2530-42D9-B3C9-0B7010D999EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"282F8B74-52C3-4563-99A1-CD632855654F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 24","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3155.773333333333,"y":182},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8953E579-3B16-4560-A4B8-920F3B51CBF2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B6815C97-D8A1-40CF-B05B-44DD5812546C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 25","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3155.773333333333,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"573A8FC0-F5AE-4596-939A-419D71EA75C4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"CBA62E33-DE7B-49C1-8CC8-2247E19C537E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 26","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3566.773333333333,"y":601.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E9C32379-21E8-4753-BFB6-355F4FC0083E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"53DECBBE-E975-46C6-BEA6-E76EF41DD673","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 27","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3155.773333333333,"y":420.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BE7BCB6E-3A18-42F2-B602-892263C3DB66","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0A3AE8D8-767B-48A8-B8AD-CA5682C999AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 28","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3566.773333333333,"y":420.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A689FADD-656A-4688-B098-D65740E36658","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"176E3E12-7600-4E48-93A6-77B54E3EA3AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 29","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":3566.773333333333,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A9742A3D-BA57-4C83-B930-DFB14C78DCBF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C4F68604-BF7B-44D0-B8F2-B80D5F996426","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":3197.773333333333,"y":34},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E7D6F8E5-9B1E-498B-A253-886CF19F50F1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3ED023BB-83EA-41CA-A95C-54F3E1CB1A3F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":3613.773333333333,"y":633.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"85BB8B65-592E-4803-9017-A22C33AEA6BD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"EC94CDBD-A2F3-49AA-BEAA-FFBB2B593FFA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3177.773333333333,"y":330},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E4F750D6-F533-4F8F-8D81-A248AD845516","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D56A353E-4152-4DD7-8976-66ADB1706B4F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 6","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3408.773333333333,"y":179},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4C2EDA04-C174-4B49-8978-4AC0DD27DB5C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"98113ED7-2A7E-48C6-8647-7EECCF167973","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3640.773333333333,"y":330},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F2424D90-EFCE-4E2D-9D4E-30D2296D4D6B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"25C1F904-FE14-44EB-A3E6-CF7F7FC9F7B5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8 copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":3450.773333333333,"y":347},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2D7ACD39-782B-43A2-8271-8BCB0F7222C3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"611C3C65-9847-4A08-926D-1443D6276B64","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Final","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":152,"x":3353.773333333333,"y":821.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"313BAB7F-1368-43A1-B6F0-324F795F8745","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333333},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Final","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333333}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 13}, {149, 51}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8818B945-BD7F-4A0D-8E05-83648A9A5A6A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":3352.773333333333,"y":34.00000000000023},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1FCA9FDA-4B09-4055-BF2D-0080F2E83EF1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"CEE6F936-08F6-40CE-920F-7EAE3473A4A9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":3763.773333333333,"y":633.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D4A56462-4122-4206-82D2-2B61DEE5AC8A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"triangle","do_objectID":"399E0ADF-FE35-446D-B90C-2B0FD667AB6B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":51,"width":51,"x":3702.773333333333,"y":633.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D3228EEF-E53B-4C7D-916E-77C56CD2499D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"triangle","do_objectID":"17CFE41F-9E8C-4FA3-9D24-A0596B8CF9BA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":37,"width":37,"x":3607.773333333333,"y":459.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5CC43625-1523-4200-8FFF-89BE025CC193","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"rectangle","do_objectID":"C3C51D84-1A65-4D7A-8EAA-90071634A41F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":3198.773333333333,"y":225},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1CA3C6E8-19CB-4674-84ED-C9E18EF26909","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"0A41F763-52FC-4901-BF64-10A944863C1D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":3300.773333333333,"y":44},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24A62901-841F-43F0-94FC-6437066D65ED","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"8C8670D5-7D04-4751-8DA0-EF77DD7E847F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":32,"x":3610.773333333333,"y":225},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C0B379B4-B1F1-4B81-9B27-084EFCA23DCC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"158D8879-77D7-4F94-A279-1F619EA05E5B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":32,"x":3200.773333333333,"y":464.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"82E50FA6-BA38-46E7-AF30-1000A3AF59BB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"A9EDB322-10FE-453F-A9A6-34961E4CBF14","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":492.6666666666667,"width":530.9999999999999,"x":0,"y":238},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9F935034-120C-4F66-BB00-3504D804B5F4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"EA875FB1-4165-4C0E-93A8-DD456E4AC2D7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":342,"x":19.11333333333317,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8572BA8E-C27D-465B-9622-0708D8A5F940","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"3D90199B-9CF7-4098-8E58-9265BCF0907C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":122,"x":0,"y":27},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4408EF63-BD3D-4DC3-A2FC-60761342318C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.7172131147540981, 81.749999999999972}","curveMode":1,"curveTo":"{-1.7172131147540981, 81.749999999999972}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.49999999999999983}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.7172131147540981, 81.749999999999972}","curveMode":1,"curveTo":"{-1.7172131147540981, 81.749999999999972}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"text","do_objectID":"367CF562-2EA2-49DB-B7A6-84150A27E581","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Physical","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":189,"x":153,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BB2A990B-E449-479F-AE57-816DF5E567AF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Physical","attributes":[{"_class":"stringAttribute","location":0,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {186, 47}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"A3744FE6-2E81-456D-8060-93EEDEFEF9EF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":518.9999999999999,"x":0.4433333333331575,"y":370.6666666666667},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90C4B512-0E4A-4471-8CB3-7AA36520365E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"64611BF3-03E6-405A-A83E-1DFBAC37EC74","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"057C1024-BF3B-4DC4-B2F0-9C09DB9BA65A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"05F4FDDD-5BEA-4844-B9B9-337CEC71E8E3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Internal Router","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":357,"x":161.9999999999999,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6BB658E1-B909-4220-B70A-B365E8E3734C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Internal Router","attributes":[{"_class":"stringAttribute","location":0,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {355, 35}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"B1AABD3A-F200-454B-A2C1-5B96A0317ADC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":122,"width":530.9999999999999,"x":0,"y":227.7777777777778},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8BFC5AA-6175-4004-8322-3041392EABEC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"B91B122F-7B26-446B-8060-7F1560D4870D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 30","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A8960D3-706F-4E69-B1DD-CED29D83C6DF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"830EC12F-94E5-464D-8093-6D78F09FF339","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"External Router","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":369,"x":161.9999999999999,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"56677FF3-14C9-445A-8CEB-EF6569F02CF4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"External Router","attributes":[{"_class":"stringAttribute","location":0,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {366, 35}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"group","do_objectID":"FF072AF6-EF2D-4B31-996A-20BD4DE5925B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":436,"x":19.55666666666679,"y":121.8888888888889},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9F884CA6-B480-4FE8-AD8A-6BA4891501AE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"04EF648F-8028-4EB7-A226-9C29B8D86777","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":121.8955528408447,"x":0,"y":27.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F2A8DC69-1519-4A41-889B-9B492F940C6E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[14],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4036856388700181,"green":0.4036856388700181,"red":0.4036856388700181},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.2666217039306935, 481.00000000000102}","curveMode":1,"curveTo":"{1.2666217039306935, 481.00000000000102}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5455490249658812, 58.000000000000234}","curveMode":1,"curveTo":"{0.5455490249658812, 58.000000000000234}","hasCurveFrom":false,"hasCurveTo":false,"point":"{5.1469257555777798e-19, 0.50000000000000178}"}]},{"_class":"text","do_objectID":"4C8394CB-2DCE-4FDD-8C63-128B7BF6D378","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"BGP Session","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":283,"x":153,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"45D00912-9650-47A2-AAC9-A4521E030D9C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"BGP Session","attributes":[{"_class":"stringAttribute","location":0,"length":11,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {280, 36}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"text","do_objectID":"1BFE1602-17D2-472D-8914-4F86342074EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(c) Forwarding Plane","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":88,"width":713,"x":4011.273333333333,"y":958.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"50648227-E1FB-41D9-BB75-9EA84925F63F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(c) Forwarding Plane","attributes":[{"_class":"stringAttribute","location":0,"length":20,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{24, 14}, {665, 65}}","lineSpacingBehaviour":3,"textBehaviour":2},{"_class":"text","do_objectID":"6A095AAE-82CC-4D11-87C8-8A01D1ADCA46","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(b) BGP Propagation","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":688,"x":2255.273333333333,"y":963.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A9D33B0E-DB27-4856-9693-3878BCB71B98","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"(b) BGP Propagation","attributes":[{"_class":"stringAttribute","location":0,"length":19,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":71}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.183333333333334}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{16, 14}, {655, 65}}","lineSpacingBehaviour":3,"textBehaviour":2},{"_class":"group","do_objectID":"A2D96321-81C8-4747-9405-3DD9919CB513","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":722,"width":533,"x":4114.773333333333,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DC3983FA-AE2E-49E0-BCFF-5688C26C179E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"0047A23F-2CC5-42A9-9543-CE218E727EA1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":351,"x":122,"y":241},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"37007BD0-078C-44D9-BF0C-3B285D4ADF39","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549854, 0.75000000000000011}"}]},{"_class":"shapePath","do_objectID":"C3190525-41BD-4E70-AFE6-A4ADD13AC62C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177,"width":1,"x":61.5,"y":303.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1824FF1E-42CA-4FBF-804A-8DD8A06C2185","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.3474576271186469}","curveMode":1,"curveTo":"{31.999999999999989, 1.3474576271186469}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.32485875706214756}","curveMode":1,"curveTo":"{31.999999999999989, 0.32485875706214756}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"64472253-678F-4228-BCFE-CCE31602199D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":120,"width":1,"x":60.5,"y":122.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D5BB1E2-4081-43A1-A74B-38DAC0B0EC30","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 1.5125000000000037}","curveMode":1,"curveTo":"{31.999999999999972, 1.5125000000000037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999867, 0.99999999999999656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 0.0041666666666676788}","curveMode":1,"curveTo":"{31.999999999999972, 0.0041666666666676788}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"CFAC4A51-0D6F-47C1-AB5B-1E388D318205","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":120,"width":1,"x":474.5,"y":480},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C840958-B4F8-4C12-B3CE-70D696822F91","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 2.0208333333333393}","curveMode":1,"curveTo":"{29.999999999999964, 2.0208333333333393}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 0.51250000000000151}","curveMode":1,"curveTo":"{29.999999999999964, 0.51250000000000151}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000045453, 0}"}]},{"_class":"oval","do_objectID":"AE9DAE16-553C-45AA-8950-44242585FED0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BA353FC4-4E71-41F7-9FEA-2EFC9004F9B9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"73E0158A-EC67-4DE6-BD5C-C5FD684F1A51","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":2.842170943040401e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F0D023D1-F90D-4FE2-91DB-CFCC082FF25E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"7D74978B-FEE6-4CE7-A03E-C957F1753984","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"68E4622C-737A-4035-B1FB-FB9511C5F900","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C08D59F5-12E9-4F7F-BB29-BC2022A1F98F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"790F20BB-532A-4D3B-A5AD-19E4B8E68D6A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"3BD418C9-05F1-4883-B14E-E0ECEDBFDB0F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A15882E6-0513-48F9-87BD-D80868704319","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DBD2A64B-CF1F-4480-847B-C3AA93ADD68A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"516BE512-FD68-40B3-A9FD-92D4E1599F7B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"49175A70-01E5-433B-A224-4E93F59F241D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":43,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2B757FF6-0BEF-4BD6-AF42-CB32D94CDD00","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"109B7350-B8AA-4F7E-84A8-796DF7AA34ED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":456,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B98A3E83-CB5D-4FE4-9D49-464398A113E8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"A8042410-B893-489C-AE02-7D1A2ADD93E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DEDBEE8-F665-4FDB-B705-D667A4A2B34E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {33, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"884C9103-70B6-4A37-BF96-6878ED7E561B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":456,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B62AE198-A86E-4814-8BB4-CA347D2FAB56","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {35, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"99E1B981-B47E-41D0-AAEA-D8F782882A58","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42,"y":33.00000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8A17F550-417E-4FDF-A775-4E31EDB26E6D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"90603F08-5EF3-462B-ADAE-A874E22BC595","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7AFB8B1E-BAAE-4F3D-B6BA-328903380DFA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"ADCE924C-6DF9-45CA-8142-18CDF87A77ED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":22,"y":329.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6FC02C5F-3308-4601-8556-1FA4ACB4E5AB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D012F9B1-2178-493D-AB27-B95BDC56ACCF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7E5A571C-D502-4C81-B1F1-20EC843E184F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]},{"_class":"group","do_objectID":"0CF6A35F-50B1-4F8A-B31C-6FA92F073485","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"networks-all-horizontal","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":1095,"width":3182.5,"x":904,"y":-246},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10B09658-51B0-4F0C-9EF9-20788293DD33","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"5954ACCB-254D-4830-A674-751C373E57F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":871,"width":733.0000000000005,"x":0,"y":224},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"249DBC1A-6445-4447-80CE-A29938DC09FF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"560AC303-4BA7-4B77-A404-C2CEC7A92452","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":61,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"80F076DE-B66B-40E1-AA63-8BC8BCF7B3B5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"E60D488E-44C2-4F11-ABE6-0DBE83C1C71E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":61,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A14D937C-8078-4F16-8D5D-3E9C7337B22D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"EB635CCC-CF78-40D4-866A-CDAC92BD6A91","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":61.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32FB742D-8B51-476F-82E8-64F2C65E00F3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"1E318973-2845-404B-A108-AF5B4D646944","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":60.5,"y":61.00000000000006},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"31C9A82F-6A0D-4F48-8686-BD25FC121803","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"F31C9C5C-01F9-457C-A4BC-4F775495CD9B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":472.5,"y":495},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7162965D-A976-4FA6-B79B-C99F6E5B3819","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"9F687A49-2211-4425-A2BC-390BEFF13BB1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":472.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"07EDCE4C-BCCE-4BD0-AE5D-511D0BC49274","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"AAD5E0FE-2423-4BCC-85FA-7FB25B1FD5A8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":474.8955528408446,"y":242.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5E501EBB-3798-4035-AE3B-0927D6DFF336","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"B88E8F70-2538-4B4E-92CC-55B054510361","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":220.3955528408446,"y":-11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"739EAE75-0E6B-4223-B9A3-C6447765C545","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"2C5A775C-0B20-4667-B3D6-2EC9FC8A58F1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":224.7723511495174,"y":108.6298457411079},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"75B262C4-63FB-41D2-A53A-F1FBBA490BF5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"042AF98F-10AE-4B5F-A293-ADA0D4D76C71","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C28B82E4-82AC-4DF7-BF87-890B52B8505E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"27CD49DC-4D94-4D55-8EFF-B5191CD29671","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":2.842170943040401e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D9F145CF-96A6-4ADC-9C00-0927C547CEE8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"1D826CA7-D092-43BD-81AD-397269282CE5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10122B99-7C8C-4A7C-B2BC-8EE9941CBCF4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E266C182-51D2-4C3D-8B2B-155A34E264B1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10BD2831-2E22-4A26-A4B3-E743C9A215EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"D56036CE-B447-4077-8942-B3E6746A9D9D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"76ED3572-B82E-497E-9924-6A9F77867827","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"967461FD-8E89-4259-8ABE-54A91ADA6CCC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E3F2F3EE-A267-4742-AED2-A3FEF089D070","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"2DC085C0-2150-4EBD-BE12-AAACCE67AB01","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":43,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1E3A46CD-AD62-42CA-9BE7-9E05EC6E625E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"77BF259E-6614-4E1E-ACD6-98414216C4A1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":456,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A4CBD622-2BEA-4071-8C80-643DBCA1B4D6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"E298D77B-D07D-4D3D-90B0-34CD1BBE9237","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BDFDB499-FB1A-43DD-8FCC-45C9EBC3A732","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {33, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D5AB7315-137D-4E03-9C55-39BC4869239F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":456,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C5AED943-7748-4636-89F1-1E897CB611F8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {35, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"F9B9EB02-2631-4694-9526-F37DB6DCED83","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42,"y":33.00000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E0291EC4-DE9B-411E-A822-4385C0ECBE5B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"DC608587-9D7B-4B8A-B3DD-FED81BBE0847","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52391F17-AED8-4302-BA7B-CCA2B2F9B912","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"FF5E07B2-FAF5-4FCC-B021-FA18033B4443","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":22,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"705E3053-BB06-42A7-93A2-7719CDD7C903","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"0BF6DC66-561E-4330-862F-B8C96FFBA147","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"93F36A21-88CE-4990-9834-55B23B696171","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"09A1BC74-2242-4D48-9001-2C179DE71B28","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":485,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6EA79E84-4009-40FE-A984-A46977F129B0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"5D1B2F23-74FF-45A6-9C08-C5388D476688","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":295,"y":345.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"25A9E868-8FF2-4055-8C25-B534BBEBDF0F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"6D4659B5-2466-4C3B-9A88-70EE8438A0AA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Round 1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":103,"width":329,"x":104,"y":768},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1EAA83E6-993E-45F4-8EB4-E74B95B7EB43","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":93}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.55},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Round 1","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":93}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.55}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 18}, {315, 67}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"rectangle","do_objectID":"DB989BFE-7365-4893-A9D6-13A2E614FDEA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":146.0000000000005,"y":42.00000000000009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0FAA152B-4B32-4E66-AD7B-0097425622D2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"76C2D11B-9FEA-4102-AC60-4A1F414C43A6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":197.0000000000005,"y":33.00000000000009},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A92E81F2-F6D5-4ABD-B446-E1584A9ADCBD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"7789A96E-3F87-4525-8811-BE03F2259B8A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":608.0000000000005,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"31A9E82C-AE81-415A-A576-02A27C0517BF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"triangle","do_objectID":"E70E63AA-CD46-49FB-AD2D-CE4213574DD1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":51,"width":51,"x":547.0000000000005,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"421296D8-46AD-4925-A441-EEF52742D151","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false}]},{"_class":"group","do_objectID":"B1F86244-65DB-4BEA-8ED5-D4AFD01419AD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":871,"width":733.0000000000009,"x":805.9999999999989,"y":224},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"44AF302F-1716-4636-AA4C-7CE9C0D9CE8A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"1F4426BB-A7FB-454E-881C-7A4237ED82EF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":61,"y":242},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2B3FD1BA-7C05-46DB-87E0-0D412D8F575B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"70DB9E5E-6240-47B8-8707-8161076FA566","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":61,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3805ED75-2470-400E-B02F-9578EADDFB32","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"25C06CE7-1DC5-49D1-BCC7-2E038C2E56EF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 21","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":61.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"990DB77D-4A80-4167-A0F6-353259BEB171","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"32860CCD-1BC1-4FA6-B29D-C747A7CABF96","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 22","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":60.5,"y":61},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24F28BFE-85BE-4A10-ABD2-0D4F6659D05F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"C69E1F7D-6984-46D6-8EDD-91E5F7A9EC50","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 23","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":472.5,"y":495},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"03FD8123-808A-4408-836A-6DC261C8930D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"521ECB4E-7117-4919-A02A-67AF11E14831","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 24","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":472.5,"y":243},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4E8E04F0-7FF3-4C0A-A520-E61BFA41AF78","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"0618273B-FE8F-464F-9373-3C8D1EAFDD50","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":474.8955528408451,"y":242.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E4BB216B-A8D3-44EE-943B-C52CF6C51977","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"7A8923A5-B037-46DC-A975-7EC8A08C286D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":220.3955528408449,"y":-11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4F231F65-8217-44AB-B4B4-225681376267","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"5CE63BDD-3C26-4542-B6A2-64DE116DD771","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":224.7723511495176,"y":108.6298457411079},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"259EDF91-CEEF-43CB-9922-F8132D5F993A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"C3A4D472-200F-4E58-8306-528DCF7D8B7C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"757E6633-33AA-4DA7-8500-7984EB487757","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"54891107-675D-49FA-9643-EEA1B65116B2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"418B923E-31A4-4D45-8E42-A40E4FA3F2AA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"ECCD28E7-3204-44EA-8B9A-900BEDAA8DC0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7BE7FDB-B0B9-400B-9E10-C365B0378838","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"4E844679-3253-4C9D-B162-359D71D86D3A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 21","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8DD21CF6-7CE9-4BBE-86F3-CEB162A404D0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"101E5EE5-C5D1-44BF-ADD2-E80172490FF0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 22","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8AB5F23B-2FE2-436A-8AF8-C53AEA06CDC9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DF186315-6C16-47FC-8872-F9566A9C8AF0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 23","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E1AA5E19-7EEA-491F-82ED-86B48C731A4B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"8C05FC87-3156-429C-987C-300BCE401085","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3336B451-766D-456A-A0E4-986B9720F673","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"43766CBF-B1F3-4690-83DA-813E425AE65B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A33D5BDB-9FDA-485C-8A07-30641CDA585B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"48CB5E46-B8B4-4518-B7B5-46CD248AA20E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":22,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B949B8AF-5BB8-4EB2-9B03-5D7FC88CCC1C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"DEAB4CFE-4646-4D63-837D-EA0C91E07A61","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 5","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":252.9999999999998,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A7E02C2-4B87-4758-9982-4C33CC822495","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"AA2E950C-5309-4B00-82E9-3A0C12945DB4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":485,"y":329},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87CA03E1-5DB1-4121-92C7-73CEDA626FF9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"154B7024-3BCB-4B6B-90D6-4A0E845FF455","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":294.9999999999998,"y":345.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"242CA85E-5F3F-4179-988C-86A0BACDAA4B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"310706FD-54ED-4090-ADEF-184F7A4EA752","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Round 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":103,"width":329,"x":102.9999999999998,"y":768},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2F8A616A-16A5-4502-97DC-E41161D4BF0F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":93}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.55},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Round 2","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":93}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.55}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 18}, {323, 67}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"53F4BC08-67B7-46EE-888F-950C80B0E745","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":197.0000000000007,"y":33.00000000000006},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D6FC66C-C6D8-4A18-8EF1-63927DA0CDA8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"E306F793-3CCE-452C-BFAB-6FD7AAE75C6E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":608.0000000000009,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4BD56FEA-2A58-4D71-B535-F274B2805A89","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"triangle","do_objectID":"8B19B6CD-BD3C-4A30-BA4A-DE5768B837DC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":51,"width":51,"x":547.0000000000009,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CCC026E6-9EA7-4082-A985-77A146FF3E75","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"triangle","do_objectID":"8EF5D777-9CB9-4242-B0DA-DF9B43D66EE1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":37,"width":37,"x":482.0000000000009,"y":220},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5F86397B-E85D-4D5D-8CF7-2180FD2E2A3B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"triangle","do_objectID":"9695EB63-3BC7-4A12-9EB5-A21C5667A7BF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":37,"width":37,"x":452.0000000000009,"y":458},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D7121B45-F3F1-466F-A7DA-654C1D7AF2E6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"rectangle","do_objectID":"25076879-7CDE-4387-80F1-A036F9CBA199","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":43.00000000000045,"y":224},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"23070A36-E07E-4F37-B1E3-622D07075286","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"2A8013A1-F253-415A-85F9-D374BED97A31","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":145.0000000000007,"y":43.00000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5722E9D4-1C0A-4A45-BE17-75525F2B6DA9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"AE77DC0E-6E8D-45D8-8A71-783EFF1AEEC6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":32,"x":429.0000000000009,"y":223},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C498FE87-0F42-4FFE-8351-1A0720BA3AD0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]},{"_class":"shapePath","do_objectID":"43D6D76A-E378-4AF8-841B-1EB8AA88192A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 25","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":412,"x":1673,"y":466},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DC5CA30F-B9C4-4181-9106-310EBDE75D47","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0012135922330097073, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0012135922330097073, 0.49999999999999978}","curveMode":1,"curveTo":"{0.0012135922330097073, 0.49999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99878640776699024, 0.5}"}]},{"_class":"shapePath","do_objectID":"ED8A3352-3BFF-4F41-8300-0B50F51F1699","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 26","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":411,"x":1673,"y":467},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"684E526A-7755-4C4A-B8C8-4311D03A50DA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.025547445255474456, 0.68565400843881907}","curveMode":1,"curveTo":"{0.025547445255474456, 0.68565400843881907}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"2B214244-BF22-4092-B5E7-1EE4520DAFDF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 27","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":1673.5,"y":467},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D00506ED-08F4-4D5F-A8D8-DD416CB69CA1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.2594936708860778}","curveMode":1,"curveTo":"{31.999999999999989, 1.2594936708860778}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.49578059071729996}","curveMode":1,"curveTo":"{31.999999999999989, 0.49578059071729996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"56E9E435-2423-4F68-A020-2D703C08B0B8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 28","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":1672.5,"y":285},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6683A4F0-F822-409B-9F2A-F1C834D9C276","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"0CBDB74D-C3FE-40A8-B754-F65AF173C5CB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 29","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":182,"width":2,"x":2084.5,"y":719.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AA05A12D-BCFC-4AAB-803C-4B811190D2D0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 2.6401098901098932}","curveMode":1,"curveTo":"{16.499999999999972, 2.6401098901098932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{16.499999999999972, 1.6456043956043962}","curveMode":1,"curveTo":"{16.499999999999972, 1.6456043956043962}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"A96CF7F5-3FEB-4EF7-8AAF-A42CC2416EFC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 30","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":1,"x":2084.5,"y":467},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA2DE361-BCF2-4128-BE62-A546D62CDDA7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 2.0232067510548521}","curveMode":1,"curveTo":"{31.999999999999964, 2.0232067510548521}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999964, 1.2637130801687768}","curveMode":1,"curveTo":"{31.999999999999964, 1.2637130801687768}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999778, 0}"}]},{"_class":"shapePath","do_objectID":"35E6C289-C956-4F69-8DAE-5DCDF9AABEAC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":237,"width":79,"x":2086.895552840844,"y":466.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2E930FB3-46C4-4EEB-82BE-A934D3FFC25B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"34EF4518-5EC1-4EB1-8C9E-8AB75DEB58E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":412,"width":93,"x":1832.395552840844,"y":213},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6D21892F-2229-4A32-99BD-5EEB7A8CCEEC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"shapePath","do_objectID":"31503832-A731-4020-B4C0-F405FBD0A064","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2 Copy 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-118,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":462,"width":57,"x":1836.772351149517,"y":332.6298457411081},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8A95C21C-04D8-4FB1-955A-465F65C72A42","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[11,28],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99085084471213913, 0.1655156622473376}","curveMode":1,"curveTo":"{0.98903615697269809, -4.7704895589361394e-18}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98903615697269809, -4.7704895589361394e-18}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.003717753111900948, 0.83783632733721525}","curveMode":2,"curveTo":"{-0.0036902158117899458, 0.16216367266278411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3768650055513056e-05, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98903615697269809, -4.7704895589361394e-18}","curveMode":1,"curveTo":"{0.99816007339700941, 0.83218232891398958}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999434, 0.99999999999998124}"}]},{"_class":"oval","do_objectID":"99AF4870-4ED0-4245-B245-97C169F87A8A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 24","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":1612,"y":405},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"84F21BAD-1488-416B-A9F4-FE0011CAD63D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"F0C63D07-F6DF-4802-9A9A-F54FB810A57A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 25","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":1612,"y":224},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2B33270A-3E73-4CA8-A36C-D34D061C576D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"BA64EFCD-832A-4576-A606-FCEFE38FB4BA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 26","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":2023,"y":824.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7B846F87-91D7-4215-9A34-32546C62B488","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A83CEF7C-4B37-489B-9E32-4B6CBAA20A70","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 27","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":1612,"y":643.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"700B6FE6-DE31-4F62-9779-325F1293CC9F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0ECB7845-1F3E-44CD-83F3-2A046EE19772","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 28","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":2023,"y":643.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"55BBEB41-5C22-4E80-8971-029E0FC3C1DB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DED11B9D-4C5A-46DA-8E92-9E18E136182C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 29","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":2023,"y":404},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E2892BF0-9CB1-4431-A9D5-5349D92D7C7B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"10D42FDA-CE8A-49D2-9CFC-1423BB510778","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":1654,"y":257},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"735E1192-47D0-43E6-BC27-B852EF4DD973","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"68379B77-DA21-43EC-A54A-DA1D0ACC1D1D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":2070,"y":856.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"57AE9B14-67DF-40AB-8763-90BCBC8D020B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"C913CE43-443A-4AE8-8D1C-DA99DB73B5F5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy 4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":1634,"y":553},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"029D4FF9-6442-4AFD-80A1-17B4B1E8FA01","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4EF0900F-BA41-4069-982A-23CD6EA14D0B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 6","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":1865,"y":402},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B62E4EE4-12C8-449D-8B29-41CC7DC90E60","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"13470616-76BA-4E77-BE9C-B61F297F3483","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"3 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":2097,"y":553},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4A9E1D8F-80F9-4362-B596-023F823EE908","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"E998BFF8-46DE-47D0-A93A-E72810DB4C5F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"8 copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":1907,"y":570},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54FE1CC2-BA0A-44F4-86EE-684709768F3A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"8","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"F7EAD15C-6567-47DB-BD9F-6BCFD10A587C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Final","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":103,"width":199,"x":1786.5,"y":992.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1B245D41-BEE0-4E67-BAB2-7B749C1572C6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":93}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.55},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Final","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":93}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.55}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 18}, {195, 66}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D3A7B072-887F-4334-A63E-1868DA755E29","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Forwarding Plane","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":103,"width":689,"x":2493.5,"y":992.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7249B794-B7BB-4645-AB52-9C19A8E6C0AB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":93}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.55},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Forwarding Plane","attributes":[{"_class":"stringAttribute","location":0,"length":16,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPSMT","size":93}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"kerning":1.55}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 18}, {684, 86}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3A996703-B676-4996-BEED-EAF67909BED5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":1809,"y":257.0000000000002},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B8D06822-C28D-4DA0-BBD5-B67C580E8365","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"21581F6A-A8F8-4BBF-8085-C67728657A99","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LP: 2 Copy 3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":125,"x":2220,"y":856.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"41338DD5-6AA8-4218-BB26-2F6F86626A3B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"LP: 2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {122, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"triangle","do_objectID":"F07246C1-17F7-4E5C-9932-6FCFC46329E4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":51,"width":51,"x":2159,"y":856.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"30D85C64-D710-4F9C-8CC4-4E0DBA852A69","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"triangle","do_objectID":"16433971-D953-4608-8057-72055E1C9CA7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":37,"width":37,"x":2064,"y":682.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"073E41A7-4FD6-435A-98DA-032DE88C8A4F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"isEquilateral":false},{"_class":"rectangle","do_objectID":"A21A594B-E676-473D-AA70-220A233B40C0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":1655,"y":448},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0545CA72-D2F4-400B-95D0-504A2F167783","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"8BA6A40F-57A7-4901-8ADF-C98ECD97F267","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":38,"x":1757,"y":267},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A2B45744-5A8A-4948-9FAD-FC5E74F4FA92","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"77E41D7E-2FB6-439D-83A1-4C659EFA0538","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":32,"x":2067,"y":448},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90728373-2BE7-406E-939C-5D6518F3445E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"0787947E-B351-4D41-8C4F-B61C911081EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":32,"x":1657,"y":687.0000000000005},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C39DCCEE-97ED-4232-ACE4-37A9234FD7CB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"742346B6-102D-4FEB-8299-5521C9B534D8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":144,"width":2461,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EBF29053-BB64-4A38-9172-076A00F02CAA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":11.79669404842399,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"0CB43F97-9320-4343-9B8F-08CA5E102730","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":67,"width":402.5126402939769,"x":0,"y":39.30846223839845},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"29F5C357-559B-49FE-94BB-976557D51C17","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":11.79669404842399,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"02E0E8F4-6B75-4CF4-85D5-ECEA91BB6328","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2.359338809684804,"width":143.9279707380305,"x":0,"y":31.85107393074477},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CE49EB53-326E-41CD-BD7E-928D61702C1E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":11.79669404842399,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.078016429054394}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.7172131147540981, 81.749999999999972}","curveMode":1,"curveTo":"{-1.7172131147540981, 81.749999999999972}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.49999999999999983}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.7172131147540981, 81.749999999999972}","curveMode":1,"curveTo":"{-1.7172131147540981, 81.749999999999972}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"text","do_objectID":"9630A74A-26AD-43A3-BEDC-39C4439FF77B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Physical","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":67,"width":222.0128081389059,"x":180.499832155071,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0259A155-3015-4070-AB3A-96B4058CE5D3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":11.79669404842399,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Physical","attributes":[{"_class":"stringAttribute","location":0,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":60.16313964696235}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":1.002719022241549}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 13}, {220, 54}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"19609231-E595-4FF0-A28D-C369DCF5C983","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":143.8689717925387,"width":613.1418163434489,"x":1847.858183656551,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A7A0F7FB-08C2-46B0-A3BE-B6C03A6EAF21","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":11.79669404842399,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"BDF78B55-7179-4341-9F42-E2335329B22B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":143.8689717925387,"width":143.9279707380306,"x":2.273736754432321e-13,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FFF22AB3-69E1-423D-B298-2BFB65DBC181","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":11.79669404842399,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1.179669404842399}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"407CEBDC-6BF7-48F2-B8BF-9F4F65BAB3D5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Internal Router","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":67,"width":422.0243470027854,"x":191.1174693406638,"y":38.9035772653632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7724E197-3E24-4426-8501-E71DDF004CB5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":11.79669404842399,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Internal Router","attributes":[{"_class":"stringAttribute","location":0,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":60.16313964696235}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":1.002719022241549}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 14}, {419, 41}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"40AEFD6B-BC39-482E-AF59-8DAEDDB92912","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":143.8689717925387,"width":626.1425663696004,"x":1111.178988512632,"y":0.1310282074613269},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DBB6F909-EDC0-44BA-A4C2-35C5B18B19DB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":11.79669404842399,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"3FA3842E-D403-4C36-9468-9A2CFFCF4889","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 30","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":143.8689717925387,"width":143.9279707380305,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"355877B1-C017-4252-A13D-DFE4B72DCFFC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":11.79669404842399,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1.179669404842399}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"95567B3F-193D-4430-8921-2186E71DFFBE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"External Router","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":67,"width":435.0250970289372,"x":191.1174693406633,"y":38.9035772653632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"845EEFE1-42E1-4FF8-9B15-ADAD47BB4A7E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":11.79669404842399,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"External Router","attributes":[{"_class":"stringAttribute","location":0,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":60.16313964696235}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":1.002719022241549}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 14}, {432, 41}}","lineSpacingBehaviour":3,"textBehaviour":1}]},{"_class":"group","do_objectID":"54105807-7CEB-427D-9EE5-4DCFF3ACAFC7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":67,"width":514.5191020577494,"x":486.5748525499656,"y":39.17743403093715},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AD195747-865C-4C9C-8EBF-5966C249EA08","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":11.79669404842399,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"A53B9D3A-9715-4F95-8D3D-35A60B55D6F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":1.1796694048424,"width":143.8047505112553,"x":0,"y":32.44090863316598},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C7E237E2-36A3-45CD-BCFE-505C79C431AD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":11.79669404842399,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[16.51537166779359],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.4036856388700181,"green":0.4036856388700181,"red":0.4036856388700181},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":7.078016429054394}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.2666217039306935, 481.00000000000102}","curveMode":1,"curveTo":"{1.2666217039306935, 481.00000000000102}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5455490249658812, 58.000000000000234}","curveMode":1,"curveTo":"{0.5455490249658812, 58.000000000000234}","hasCurveFrom":false,"hasCurveTo":false,"point":"{5.1469257555777798e-19, 0.50000000000000178}"}]},{"_class":"text","do_objectID":"1D81EBD7-B311-47B1-BAD3-078A5E3BFEFA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"BGP Session","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":67,"width":334.0192699026783,"x":180.4998321550711,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5AA0CC90-7A78-4C49-8EFC-C3DB84F5DE27","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":11.79669404842399,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"BGP Session","attributes":[{"_class":"stringAttribute","location":0,"length":11,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":60.16313964696235}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":1.002719022241549}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 13}, {330, 42}}","lineSpacingBehaviour":3,"textBehaviour":1}]}]},{"_class":"group","do_objectID":"00C9F9C4-6D87-4404-80B2-31AB0E8ECADB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":722,"width":533,"x":2571,"y":223},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FFF506DD-035C-41DA-AB7E-494DC92B0FC5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"2E709949-F932-458C-A486-6A5BA0295A62","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":351,"x":122,"y":241},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"70B81450-9493-4EE7-8FA6-5B6E2F059B5E","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.17236467236467237, 0.75}","curveMode":1,"curveTo":"{-0.17236467236467237, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99857549857549854, 0.75000000000000011}"}]},{"_class":"shapePath","do_objectID":"029220D5-8165-49FB-A7D2-E87D16E1BD7A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":177,"width":1,"x":61.5,"y":303.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1D8DA880-98D3-4B00-98B2-60FB82FA2C22","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 1.3474576271186469}","curveMode":1,"curveTo":"{31.999999999999989, 1.3474576271186469}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999895, 0.99999999999999767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999989, 0.32485875706214756}","curveMode":1,"curveTo":"{31.999999999999989, 0.32485875706214756}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"36D3E8A3-3357-4197-87C7-5E1E24F6F66C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":120,"width":1,"x":60.5,"y":122.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C8DCEB45-900B-458F-89AC-47EE488EC388","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 1.5125000000000037}","curveMode":1,"curveTo":"{31.999999999999972, 1.5125000000000037}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999867, 0.99999999999999656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{31.999999999999972, 0.0041666666666676788}","curveMode":1,"curveTo":"{31.999999999999972, 0.0041666666666676788}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, -4.4408920985006262e-16}"}]},{"_class":"shapePath","do_objectID":"D4D4E578-BB5D-436D-B023-3A2016CBE58C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":120,"width":1,"x":474.5,"y":480},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BC4B1A57-BE93-41AC-8752-EC328CEFEFCC","endMarkerType":2,"miterLimit":10,"startMarkerType":2,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":6}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":2,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 2.0208333333333393}","curveMode":1,"curveTo":"{29.999999999999964, 2.0208333333333393}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{29.999999999999964, 0.51250000000000151}","curveMode":1,"curveTo":"{29.999999999999964, 0.51250000000000151}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000045453, 0}"}]},{"_class":"oval","do_objectID":"EEF7524F-406B-4AA1-85F6-07A258F68516","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":181},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"74D6A1A1-D3F6-47CC-B3E7-63EC3A63F513","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"38770FD8-F2C7-407B-9273-FE8D9E12B4B4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":2.842170943040401e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7DDCE1C-5B23-4F7F-85B7-3F64FDFEAE99","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C69A712F-C7A7-434E-AFEC-3E078B6544CD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":600},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2988F580-A87F-4913-AFF5-0F819220D77D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9967169277909873,"green":0.7685461687692466,"red":0.8052515845404296,"swatchID":"7D822526-8259-4BD4-8787-12753EFE7EEA"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"2B69F746-A054-4798-B6E8-F18781BF09EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":0,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"68E4B735-4606-4F23-96DB-112EE84AD6A2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"8772C996-9688-4103-AD55-5544F59426F3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":419},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"83B19AB0-6E58-4E7A-83CB-71454F8C9BFB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"19E07389-82E8-4378-A137-FA1373F4D9E3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":122,"width":122,"x":411,"y":180},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"98982FB4-E560-4184-A2FE-83C7D8CD8172","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9775607344033062,"green":0.8773010634613959,"red":0.7505888231535837,"swatchID":"EE2F5ACE-C4D7-493E-BED3-6AF5A8F65860"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"12F2F55B-85A9-4B2D-BEE5-157068D5E001","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":43,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06A7F84D-7614-4D3E-AF3A-D777EFBD04B2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 10}, {37, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3C694D96-370D-4AED-A930-20D4158A3C1F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":456,"y":214},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"89E72B3B-87A1-4E73-90B9-9CFBF16905D8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {32, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"C07D4973-04EE-4C0C-98FF-F6FCA4ED9F99","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"C Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":42,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7E32EC3B-2AA0-46D7-A8CE-0EFE8A0918EA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"C","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 10}, {33, 36}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"C4B7049C-3D36-4495-8D8B-7661CD1EDEBB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"D Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":38,"x":456,"y":451},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"87F38C2C-5DAE-4353-AA5B-A0EB908AFD84","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"D","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {35, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"BE32D7F9-FFE7-4D02-9ECC-98ACFCF61A2C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"E Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":35,"x":42,"y":33.00000000000003},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ABBD9EDC-E81B-4AF7-A639-BD2D1EAFB80C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"E","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {31, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"137EE743-DB77-407F-B626-C24E0819B890","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":33,"x":458,"y":632},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"196425BA-2DBD-4492-8501-D5DA9BA09CA7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {29, 34}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"9863B7A1-0E56-4B71-8FBF-1951FA2A64D0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":22,"y":329.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EDDA744E-D02E-43A2-834F-11E2DFE97DDF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 10}, {19, 35}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"666A8FE6-3BC7-443D-8C63-32A175E50FF2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2 copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":27,"x":253,"y":178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E0987990-87A3-4079-97F4-0EE0EE6D5C29","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":51}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.7205383727600524,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.8500000000000001}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {23, 35}}","lineSpacingBehaviour":3,"textBehaviour":0}]}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> figures/pages/FBBDBA1D-B819-4D6C-A9C5-41DB72EFA1A5.json <==
{"_class":"page","do_objectID":"FBBDBA1D-B819-4D6C-A9C5-41DB72EFA1A5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8E77A404-12FA-47FA-BDAC-5E622AAC8AC2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"BD5664FB-A5D1-4E3F-950D-BB90CA76E9AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":196,"width":419.9010989010989,"x":33,"y":153},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3FC4F4BD-8466-46A5-B7AF-2C48D33A40C5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"1875D736-F786-49BA-8D2B-F8662C39C641","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":25,"width":78,"x":201,"y":81},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ADBE1534-C7AD-4DC8-A2D4-52056720EBAC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":8.957055214723926,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.582822085889571}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0057471264367816074, 0.01785714285714287}","curveMode":1,"curveTo":"{0.0057471264367816074, 0.01785714285714287}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0057471264367816074, 0.01785714285714287}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0057471264367816074, 0.01785714285714287}","curveMode":1,"curveTo":"{0.0057471264367816074, 0.01785714285714287}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99425287356321856, 0.98214285714285765}"}]},{"_class":"shapePath","do_objectID":"49091A4B-CF1A-4A8E-BAE5-186ECB61AD55","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":1,"x":278,"y":12},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F1717F3-80ED-45D1-BF13-AD23409A59CA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1,8],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.011904761904761904}","curveMode":1,"curveTo":"{0.5, 0.011904761904761904}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.011904761904761904}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.011904761904761904}","curveMode":1,"curveTo":"{0.5, 0.011904761904761904}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.98809523809523814}"}]},{"_class":"shapePath","do_objectID":"D51CCF9A-7E1F-4EF9-873E-5BD3A5F99CDA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":1,"x":358,"y":86},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A9E9FC67-0755-4C65-9A39-EF8CF7CCA75A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1,8],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.011904761904761904}","curveMode":1,"curveTo":"{0.5, 0.011904761904761904}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.011904761904761904}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.011904761904761904}","curveMode":1,"curveTo":"{0.5, 0.011904761904761904}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.98809523809523814}"}]},{"_class":"shapePath","do_objectID":"D2837AB4-E18C-4966-91C2-7DF3D0C804C5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":1,"x":201,"y":89},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"05E755F2-ED76-4896-911E-7B95ABD58548","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[1,8],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":4}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.011904761904761904}","curveMode":1,"curveTo":"{0.5, 0.011904761904761904}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.011904761904761904}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.011904761904761904}","curveMode":1,"curveTo":"{0.5, 0.011904761904761904}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.98809523809523814}"}]},{"_class":"shapePath","do_objectID":"EEFBEC5C-537B-4244-A536-E7F53C55E222","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":79,"x":201,"y":49},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7068BEAE-FDE7-4164-B501-852461463237","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":8.957055214723926,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.582822085889571}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0056743780008729839, 0.983225108225108}","curveMode":1,"curveTo":"{0.0056743780008729839, 0.983225108225108}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0056743780008729839, 0.983225108225108}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0056743780008729839, 0.983225108225108}","curveMode":1,"curveTo":"{0.0056743780008729839, 0.983225108225108}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99367088607594911, 0.015151515151515154}"}]},{"_class":"shapePath","do_objectID":"BFDAA217-9A47-4658-8480-79096547960D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.6774193548387,"width":81.09890109890108,"x":278.901098901099,"y":85.32258064516125},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"40623E23-32C0-4E85-9120-35EA4717BB05","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":8.957055214723926,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.582822085889571}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0611111111111107, 1.604166666666667}","curveMode":1,"curveTo":"{-1.0611111111111107, 1.604166666666667}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0611111111111107, 1.604166666666667}","curveMode":1,"curveTo":"{-1.0611111111111107, 1.604166666666667}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-1.5234727060134098e-16, 0.99999999999999989}"}]},{"_class":"shapePath","do_objectID":"A76FD7C0-2D0B-4FCB-B842-556211E55CEA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":55.99999999999999,"width":1.802197802197802,"x":277.9999999999999,"y":51},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"895562C2-8C6A-4E2B-9309-CE596D556522","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":8.957055214723926,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.582822085889571}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-41.249999999999936, 1.8951612903225803}","curveMode":1,"curveTo":"{-41.249999999999936, 1.8951612903225803}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-41.249999999999936, 1.8951612903225803}","curveMode":1,"curveTo":"{-41.249999999999936, 1.8951612903225803}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999983, 0.99999999999999978}"}]},{"_class":"shapePath","do_objectID":"A7DAE131-DB42-4A25-8163-674E71A98BD8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.6774193548387,"width":81.09890109890108,"x":278.901098901099,"y":85.32258064516127},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2FC24339-8ABF-43AF-8EF8-8315EF8A1310","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":8.957055214723926,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.582822085889571}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0611111111111107, 1.604166666666667}","curveMode":1,"curveTo":"{-1.0611111111111107, 1.604166666666667}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0611111111111107, 1.604166666666667}","curveMode":1,"curveTo":"{-1.0611111111111107, 1.604166666666667}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-1.5234727060134098e-16, 0.99999999999999989}"}]},{"_class":"shapePath","do_objectID":"B7826B5C-26C9-4180-9425-91515D767FAC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":55.99999999999999,"width":1.802197802197802,"x":277.9999999999999,"y":51},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5D7CC8D1-0E4D-4A87-BF04-405E51E04D5A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":8.957055214723926,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.582822085889571}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-41.249999999999936, 1.8951612903225803}","curveMode":1,"curveTo":"{-41.249999999999936, 1.8951612903225803}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-41.249999999999936, 1.8951612903225803}","curveMode":1,"curveTo":"{-41.249999999999936, 1.8951612903225803}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999983, 0.99999999999999978}"}]},{"_class":"shapePath","do_objectID":"131C8836-A86B-4CFE-80E8-AED556E815E0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":83,"x":277.9010989010989,"y":51.32258064516128},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"83263C70-521C-4063-BC5E-1543C7DCDF8D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":8.957055214723926,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.582822085889571}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.024758374155964, 2.0227703984819714}","curveMode":1,"curveTo":"{-1.024758374155964, 2.0227703984819714}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98914338673374858, 0.99999999999999956}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.024758374155964, 2.0227703984819714}","curveMode":1,"curveTo":"{-1.024758374155964, 2.0227703984819714}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.007215675890375195, 0.0052182163187861619}"}]},{"_class":"shapePath","do_objectID":"212BCA9B-2EAC-4951-915D-7FABECD44B0D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":true,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":70,"width":3,"x":276,"y":106},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FD563620-6A36-463D-BFED-432376BC847A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":8.957055214723926,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":3.582822085889571}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0057471264367816082, 0.29846938775510207}","curveMode":1,"curveTo":"{0.0057471264367816082, 0.29846938775510207}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.1666666666666714, 0.0071428571428571175}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0057471264367816082, 0.29846938775510207}","curveMode":1,"curveTo":"{0.0057471264367816082, 0.29846938775510207}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99425287356321879, 0.9872448979591838}"}]},{"_class":"oval","do_objectID":"25A571C8-E59C-4FD0-A415-FC6D8835E665","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":40,"width":40,"x":181,"y":61},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6E329A48-798F-4238-91BC-7290DA380792","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":8.957055214723926,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.8957055214723927}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8609981813292572,"green":0.8609981813292572,"red":0.8609981813292572},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"2313894B-D3F9-4EA0-A295-4DF4C29A5BAF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":40,"width":40,"x":338,"y":66},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F23E21C-EA80-4C3A-8958-117D26241974","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":8.957055214723926,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.8957055214723927}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8609981813292572,"green":0.8609981813292572,"red":0.8609981813292572},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"FCFBC2B0-5D7C-49AE-9495-EF51680DA000","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":40,"width":40,"x":258,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AEFDF019-19D1-4A57-AFC5-7F4C870F2185","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":8.957055214723926,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.8957055214723927}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":0.7370735798733197,"red":0.6973400581173781},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"rectangle","do_objectID":"E3738AFD-6A01-427C-9A50-DC6C4C5E9D2A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":24,"x":266,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7EBE2399-FC85-40CB-9C2F-D2B41EAD9045","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"3E5CC25B-C670-4510-B2D1-4422C8509A46","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":56,"x":173,"y":110},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5900EE09-7256-450C-AA3F-42058A64C06B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"EA817A41-2691-4A5D-8A17-27E8D3C85841","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":56,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EEDEC958-C06B-4A5C-A770-F6F2BCCBDE17","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":0.7372549019607844,"red":0.6980392156862745},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"5CD7E5BA-410E-46DE-B552-3062A09970AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"router","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":51,"x":3,"y":3},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B4279E6A-A06C-4009-9ABA-6E2CE74CD48D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":8.957055214723926,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"PTMono-Regular","size":15}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.3449745407279059},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"router","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"PTMono-Regular","size":13.43558282208589}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0.3089956070747844,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {50, 10}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"rectangle","do_objectID":"64136DD1-1F36-4240-9C88-3B4700F8BB22","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":17,"width":19,"x":100,"y":146},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B1A8C03E-BBEB-48E4-8AC5-95A6FDA1F758","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.6980392156862745,"green":0.9647058823529412,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"64A8153A-4BA9-4617-9434-5C1E91D53361","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":56,"x":331,"y":115},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2E7728BD-55A0-4103-B03E-A48A1C8BD301","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"B2D53615-20E7-471E-A4BA-32557756B66B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":56,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F48F0BA-7A3C-46C6-BDC6-5C7F13325E2D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":0.7372549019607844,"red":0.6980392156862745},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"020894A1-85C3-4292-835A-7BC2CE65E55E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"router","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":51,"x":3,"y":3},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E142D393-95A2-425A-9880-5EC2100F915D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":8.957055214723926,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"PTMono-Regular","size":15}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.3449745407279059},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"router","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"PTMono-Regular","size":13.43558282208589}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.3089956070747844}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {50, 10}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"text","do_objectID":"E3F7AF92-2E41-4108-9288-7B49E2A0DB16","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"conn","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":34,"x":262,"y":43},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7E6F1F5B-931E-4AF0-A07A-8BEEE9156119","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":8.957055214723926,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"PTMono-Regular","size":15}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.3449745407279059},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"conn","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"PTMono-Regular","size":13.43558282208589}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.3089956070747844}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {33, 8}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"42E1EF0D-DF47-40B5-BBA8-CC5F6A75EB13","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"12","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":17,"width":19,"x":269,"y":3},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A974220D-734E-4C79-91DB-04E09BA24B0A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"PTMono-Regular","size":15}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.3449745407279059},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"12","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"PTMono-Regular","size":15}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0.3449745407279059,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {17, 11}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"oval","do_objectID":"4C2E3566-371E-4842-95F9-F4A6EBEA3526","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":40,"width":40,"x":258,"y":86},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CFC156F9-36CA-45CE-8592-079AF91034C7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":8.957055214723926,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.8957055214723927}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.7922684933085583,"green":0.9719618645267211,"red":0.794754690110405},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"54940628-38A9-498D-8FC7-15F47C9532A5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":40,"width":40,"x":255,"y":156},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1943F61B-214E-47DB-B632-05F2A4A9505C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":8.957055214723926,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.8957055214723927}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.8609981813292572,"green":0.8609981813292572,"red":0.8609981813292572},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"F77EEEB5-F4D4-48A6-AB5E-55E1B8ACFF18","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":9,"x":197,"y":74},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3D99287-0E0D-4375-861B-C2DFF05592C3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":8.957055214723926,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"PTMono-Regular","size":15}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.3449745407279059},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"A","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"PTMono-Regular","size":13.43558282208589}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0.3089956070747844,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {8, 10}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"CDAEBD38-9482-4E33-AF11-E668186BA665","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Net1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":34,"x":259,"y":168},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FA3639BC-0DC4-4B8A-B0B9-E190D96BCEF3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":8.957055214723926,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"PTMono-Regular","size":15}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.3449745407279059},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Net1","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"PTMono-Regular","size":13.43558282208589}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0.3089956070747844,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {33, 11}}","lineSpacingBehaviour":3,"textBehaviour":1},{"_class":"text","do_objectID":"918B45D1-5014-42D4-A5D0-9272BBA5D084","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fwd","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":26,"x":265,"y":98},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1AB5910C-8423-492F-A04C-1D7851C3E289","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":8.957055214723926,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"PTMono-Regular","size":15}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.3449745407279059},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"fwd","attributes":[{"_class":"stringAttribute","location":0,"length":3,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"PTMono-Regular","size":13.43558282208589}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0.3089956070747844,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {24, 11}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"E3A6367A-A205-4E27-8798-A0FCA1EE7E5D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"B","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":9,"x":354,"y":78},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"83D52C41-A9BF-4AB9-8663-551ED3C233C4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":8.957055214723926,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"PTMono-Regular","size":15}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.3449745407279059},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"B","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"PTMono-Regular","size":13.43558282208589}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0.3089956070747844,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {7, 11}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"E9C0BA65-973E-4DFC-923F-DA429A89D79D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"0","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":17,"width":10,"x":235,"y":44},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B4985CB3-FEB3-4B45-AD5B-34EDF22F3C2A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"PTMono-Regular","size":15}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.3449745407279059},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"0","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"PTMono-Regular","size":15}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0.3449745407279059,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {9, 12}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"44B6293F-326F-4895-A0F3-E78E1FF61859","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"0 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":17,"width":10,"x":236,"y":100},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E5FD38E8-827B-43AA-AD0A-54E709618F59","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"PTMono-Regular","size":15}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.3449745407279059},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"0","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"PTMono-Regular","size":15}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0.3449745407279059,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {9, 12}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"CE772F88-10D2-488D-A1F2-FC5D2C055854","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":17,"width":10,"x":316,"y":98},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"71814F95-F0F5-4CA9-8CD2-9FB591D09C96","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"PTMono-Regular","size":15}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.3449745407279059},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"PTMono-Regular","size":15}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.3449745407279059}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {7, 11}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"65255F4C-3110-4D6A-9CAD-5F52D41BAB1A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":17,"width":10,"x":283,"y":133},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"72B94386-A559-4F33-81F0-F70B50E08FEE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"PTMono-Regular","size":15}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.3449745407279059},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"PTMono-Regular","size":15}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.3449745407279059}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {7, 11}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"9901EFE4-C54D-413F-98DE-9344017EF528","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":17,"width":10,"x":316,"y":46},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32F83C15-AD01-44DC-8ED0-717566ED483E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"PTMono-Regular","size":15}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.3449745407279059},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"PTMono-Regular","size":15}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.3449745407279059}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {7, 11}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"937DE1E5-2B57-4A5A-BDE7-73913FEA4833","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":true,"isVisible":true,"layerListExpandedType":0,"name":"router(A) router(B)","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":138,"width":122,"x":16,"y":52},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E337C8ED-4F54-4EFA-95BF-5E5C6EEA11E2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"PTMono-Regular","size":15}},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":23,"minimumLineHeight":23,"alignment":0},"kerning":0.3449745407279059},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"router(A)\nrouter(B)\nnetwork(Net1)\n\nconn(A,B,12)\nfwd(A,B,Net1)","attributes":[{"_class":"stringAttribute","location":0,"length":61,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"PTMono-Regular","size":15}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0.3449745407279059,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":23,"minimumLineHeight":23,"alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {120, 130}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"0740FE75-7015-4F14-AC8E-B8DB3E273E4C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fact Base","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":20,"width":79,"x":16,"y":20},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9C50A2EB-1BBC-4E76-B07C-A8D8E819CBAD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":18}},"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4139694488734871},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Fact Base","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0.4139694488734871,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {78, 13}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"C2383658-89DB-42DD-A415-E740A3765B14","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Graph","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":20,"width":54,"x":181,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"64F13922-00B5-4981-8B61-9DEA3ADCE027","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4139694488734871},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Graph","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"TimesNewRomanPS-BoldMT","size":18}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0},"kerning":0.4139694488734871}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {53, 17}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"A3DE5CBC-5C03-4BFA-81EE-3C94818C2CC9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":81.99999999999999,"x":337,"y":51},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7BD09021-00CB-425E-AB2A-C8F15861D315","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":8.957055214723926,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[]},{"_class":"group","do_objectID":"E6BBA3F8-2A82-4912-9210-CC9B45DB9A0D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":56,"width":81.99999999999999,"x":337,"y":51},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E1C329DF-439D-4C0C-A874-D018E0BA7E84","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":8.957055214723926,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[]},{"_class":"group","do_objectID":"279625D3-8434-4BD5-9057-4B1D3B81CD68","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Line 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":83,"x":336.9010989010989,"y":51.32258064516128},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E01F6E1E-539E-4109-8016-ECDEC2106D93","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":8.957055214723926,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[]},{"_class":"group","do_objectID":"1179690D-71D1-4934-91F7-86DF7E37CA3D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":true,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Line 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":70,"width":3,"x":335,"y":106},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0D0BEB52-42C0-42C9-81BB-EF98648F1983","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":8.957055214723926,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[]},{"_class":"group","do_objectID":"0BC6E060-0DAF-4A6B-A1F1-2A70B4B5369D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":24,"x":325,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2179B047-CE51-4813-8B17-D8612822291E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[]},{"_class":"rectangle","do_objectID":"2721A0B0-B608-48AE-87F9-AF7618F2F993","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":60,"width":12,"x":0,"y":58},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A5C1CF93-D634-4F6A-B8D8-DA5289419DD4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":0.7372549019607844,"red":0.6980392156862745},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"A4A27D4A-F47A-4D43-B5FB-224E9B5D313E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":17,"width":12,"x":0,"y":146},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8F98CEB-18F9-43A7-8130-EF84801D5F10","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":0.7372549019607844,"red":0.6980392156862745},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"C1EFF916-B5BA-439D-A8F8-844E913A0752","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":17,"width":12,"x":0,"y":170},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8374DCC5-15F6-4A47-9817-283CF87E764B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.792156862745098,"green":0.9725490196078431,"red":0.796078431372549},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> figures/user.json <==
{"document":{"pageListHeight":87.5,"pageListCollapsed":0},"7D4C8314-955B-4949-8CE3-732576D68487":{"scrollOrigin":"{224, 778}","zoomValue":0.4038036394867315}}
